A Decentralized Parallelization-in-Time Approach with Parareal

With steadily increasing parallelism for high-performance architectures, simulations requiring a good strong scalability are prone to be limited in scalability with standard spatial-decomposition strategies at a certain amount of parallel processors. This can be a show-stopper if the simulation results have to be computed with wallclock time restrictions (e.g.\,for weather forecasts) or as fast as possible (e.g. for urgent computing). Here, the time-dimension is the only one left for parallelization and we focus on Parareal as one particular parallelization-in-time method. We discuss a software approach for making Parareal parallelization transparent for application developers, hence allowing fast prototyping for Parareal. Further, we introduce a decentralized Parareal which results in autonomous simulation instances which only require communicating with the previous and next simulation instances, hence with strong locality for communication. This concept is evaluated by a prototypical solver for the rotational shallow-water equations which we use as a representative black-box solver.

==> pictures/pypint_mpi_ctni0128_cores0128_res0016.txt <==
Setting environment for gmp-4.3.2
Setting environment for mpfr-2.4.0
Setting environment for mpc-0.8.2
Setting environment for gcc-4.8.2
Setting environment for llvm-3.5.0
Setting environment for python-2.7.9
Setting environment for numpy-1.8.2
Setting environment for lapack-3.5.0
Setting environment for matplotlib-1.4.3
Setting environment for mpi4py-1.3.1
Setting environment for htop-1.0.3
coarse_time_number_intervals: 128
   coarse_time_interval_size: 0.1
         time_interval_start: 0
           time_interval_end: 40.0
            debug_cmp_serial: False
HEATMAP	36	init	5.96046447754e-06	0.0294189453125
HEATMAP	69	init	5.96046447754e-06	0.0297651290894
HEATMAP	68	init	5.00679016113e-06	0.0298728942871
HEATMAP	32	init	5.00679016113e-06	0.0304532051086
HEATMAP	22	init	5.00679016113e-06	0.0309720039368
HEATMAP	28	init	5.96046447754e-06	0.0324950218201
HEATMAP	45	init	5.00679016113e-06	0.0334620475769
HEATMAP	82	init	7.86781311035e-06	0.033900976181
HEATMAP	11	init	5.00679016113e-06	0.0345859527588
HEATMAP	74	init	7.15255737305e-06	0.0345711708069
HEATMAP	1	init	5.96046447754e-06	0.0347619056702
HEATMAP	4	init	5.96046447754e-06	0.0352759361267
HEATMAP	9	init	5.96046447754e-06	0.0353078842163
HEATMAP	98	init	6.91413879395e-06	0.035257101059
HEATMAP	96	init	5.00679016113e-06	0.0353388786316
HEATMAP	3	init	6.19888305664e-06	0.0354161262512
HEATMAP	41	init	5.96046447754e-06	0.0355200767517
HEATMAP	35	init	5.96046447754e-06	0.0354969501495
HEATMAP	61	init	5.00679016113e-06	0.0354950428009
HEATMAP	19	init	5.96046447754e-06	0.0355088710785
HEATMAP	39	init	6.19888305664e-06	0.035521030426
HEATMAP	113	init	5.00679016113e-06	0.0355730056763
HEATMAP	86	init	6.91413879395e-06	0.0358669757843
HEATMAP	43	init	5.96046447754e-06	0.0361151695251
HEATMAP	60	init	5.96046447754e-06	0.0361149311066
HEATMAP	52	init	5.00679016113e-06	0.036187171936
HEATMAP	37	init	5.96046447754e-06	0.036248922348
HEATMAP	20	init	5.96046447754e-06	0.0362119674683
HEATMAP	59	init	5.00679016113e-06	0.0364408493042
HEATMAP	12	init	5.00679016113e-06	0.03653383255
HEATMAP	84	init	5.00679016113e-06	0.0365850925446
HEATMAP	112	init	5.96046447754e-06	0.0366749763489
HEATMAP	85	init	5.00679016113e-06	0.0366868972778
HEATMAP	5	init	5.00679016113e-06	0.0367348194122
HEATMAP	105	init	5.00679016113e-06	0.0367500782013
HEATMAP	101	init	5.00679016113e-06	0.0367379188538
HEATMAP	65	init	5.00679016113e-06	0.0368120670319
HEATMAP	14	init	6.19888305664e-06	0.0367541313171
HEATMAP	0	init	5.96046447754e-06	0.0368230342865
fine_timestep_size: 0.001
HEATMAP	51	init	5.00679016113e-06	0.0369629859924
HEATMAP	6	init	5.96046447754e-06	0.0370218753815
HEATMAP	27	init	5.96046447754e-06	0.0370790958405
HEATMAP	49	init	5.96046447754e-06	0.037132024765
HEATMAP	33	init	5.00679016113e-06	0.0372431278229
HEATMAP	21	init	5.96046447754e-06	0.0372369289398
HEATMAP	15	init	6.19888305664e-06	0.0373160839081
HEATMAP	40	init	5.00679016113e-06	0.0373051166534
HEATMAP	29	init	5.00679016113e-06	0.0373299121857
HEATMAP	17	init	5.00679016113e-06	0.0374619960785
HEATMAP	70	init	4.76837158203e-06	0.0374889373779
HEATMAP	116	init	5.00679016113e-06	0.0375149250031
HEATMAP	8	init	5.96046447754e-06	0.0375809669495
HEATMAP	16	init	5.00679016113e-06	0.0375850200653
HEATMAP	91	init	6.19888305664e-06	0.0375180244446
HEATMAP	38	init	5.96046447754e-06	0.0375599861145
HEATMAP	7	init	7.15255737305e-06	0.037791967392
HEATMAP	124	init	4.76837158203e-06	0.0377628803253
HEATMAP	76	init	5.00679016113e-06	0.0377831459045
HEATMAP	54	init	5.00679016113e-06	0.0378651618958
HEATMAP	77	init	5.00679016113e-06	0.0379328727722
HEATMAP	46	init	6.19888305664e-06	0.0379481315613
HEATMAP	97	init	5.00679016113e-06	0.0380508899689
HEATMAP	24	init	5.00679016113e-06	0.0381309986115
HEATMAP	44	init	5.00679016113e-06	0.038094997406
HEATMAP	92	init	5.00679016113e-06	0.0382089614868
HEATMAP	23	init	5.96046447754e-06	0.0382409095764
HEATMAP	118	init	5.96046447754e-06	0.0384171009064
HEATMAP	48	init	5.96046447754e-06	0.0385091304779
HEATMAP	79	init	5.96046447754e-06	0.038556098938
HEATMAP	94	init	5.96046447754e-06	0.0386428833008
HEATMAP	13	init	5.96046447754e-06	0.038703918457
HEATMAP	103	init	5.96046447754e-06	0.0387020111084
HEATMAP	53	init	5.00679016113e-06	0.0387008190155
HEATMAP	108	init	5.96046447754e-06	0.0387480258942
HEATMAP	93	init	5.00679016113e-06	0.0387210845947
HEATMAP	25	init	5.96046447754e-06	0.0387918949127
HEATMAP	100	init	5.96046447754e-06	0.0389339923859
HEATMAP	57	init	5.96046447754e-06	0.0389881134033
HEATMAP	117	init	5.00679016113e-06	0.0389790534973
HEATMAP	64	init	6.19888305664e-06	0.0390131473541
HEATMAP	80	init	5.00679016113e-06	0.0390229225159
HEATMAP	56	init	5.96046447754e-06	0.0392069816589
HEATMAP	31	init	5.96046447754e-06	0.0392220020294
HEATMAP	63	init	5.00679016113e-06	0.0392079353333
HEATMAP	102	init	5.00679016113e-06	0.0392279624939
HEATMAP	126	init	5.00679016113e-06	0.0392551422119
HEATMAP	109	init	5.96046447754e-06	0.0393879413605
HEATMAP	125	init	6.19888305664e-06	0.0395622253418
HEATMAP	62	init	5.00679016113e-06	0.0395369529724
HEATMAP	71	init	5.96046447754e-06	0.0395920276642
HEATMAP	110	init	5.00679016113e-06	0.0396771430969
HEATMAP	72	init	6.19888305664e-06	0.0397729873657
HEATMAP	121	init	5.00679016113e-06	0.0397679805756
HEATMAP	83	init	5.00679016113e-06	0.0397579669952
HEATMAP	81	init	5.96046447754e-06	0.0397901535034
HEATMAP	47	init	5.00679016113e-06	0.039783000946
HEATMAP	55	init	5.96046447754e-06	0.0398797988892
HEATMAP	73	init	6.19888305664e-06	0.0400741100311
HEATMAP	75	init	5.00679016113e-06	0.0400960445404
HEATMAP	89	init	6.19888305664e-06	0.040167093277
HEATMAP	30	init	5.96046447754e-06	0.0401859283447
HEATMAP	120	init	6.19888305664e-06	0.0403020381927
HEATMAP	87	init	5.00679016113e-06	0.0404331684113
HEATMAP	104	init	5.00679016113e-06	0.0404489040375
HEATMAP	115	init	5.00679016113e-06	0.0404479503632
HEATMAP	67	init	5.96046447754e-06	0.0405128002167
HEATMAP	88	init	5.96046447754e-06	0.0405550003052
HEATMAP	107	init	5.96046447754e-06	0.0405058860779
HEATMAP	123	init	5.00679016113e-06	0.0407319068909
HEATMAP	78	init	5.96046447754e-06	0.0408461093903
HEATMAP	99	init	5.00679016113e-06	0.0411069393158
HEATMAP	127	init	5.96046447754e-06	0.0416741371155
HEATMAP	119	init	6.91413879395e-06	0.0420129299164
HEATMAP	111	init	5.00679016113e-06	0.0423381328583
HEATMAP	95	init	6.19888305664e-06	0.0425860881805
HEATMAP	0	timestep_coarse	0.0369210243225	0.0902659893036
HEATMAP	0	setup_first	0.03688788414	0.0904278755188
HEATMAP	0	iteration_pint	0.0368869304657	0.0904989242554
HEATMAP	0	iteration_initial	0.0368819236755	0.0905158519745
HEATMAP	1	get_simulation_data	0.0905728340149	0.0911610126495
HEATMAP	1	get_comm_data	0.0348029136658	0.0911898612976
HEATMAP	1	timestep_coarse	0.0912609100342	0.144090890884
HEATMAP	1	idle	0.0347998142242	0.144241809845
HEATMAP	1	iteration_pint	0.0347969532013	0.144306898117
HEATMAP	1	iteration_initial	0.0347929000854	0.144332885742
HEATMAP	122	init	6.91413879395e-06	0.532912015915
HEATMAP	90	init	7.15255737305e-06	0.53294301033
HEATMAP	106	init	8.10623168945e-06	0.533157110214
HEATMAP	66	init	7.86781311035e-06	0.533429861069
HEATMAP	114	init	7.15255737305e-06	0.533436059952
HEATMAP	42	init	5.00679016113e-06	0.534304141998
HEATMAP	58	init	5.00679016113e-06	0.534389019012
HEATMAP	50	init	5.00679016113e-06	0.535028934479
HEATMAP	10	init	5.00679016113e-06	0.535276174545
HEATMAP	26	init	5.00679016113e-06	0.535702943802
HEATMAP	2	init	5.00679016113e-06	0.536030054092
HEATMAP	18	init	5.00679016113e-06	0.53603887558
HEATMAP	34	init	5.00679016113e-06	0.536057949066
HEATMAP	2	get_simulation_data	0.538100004196	0.538990020752
HEATMAP	2	get_comm_data	0.536069869995	0.5390188694
HEATMAP	2	timestep_coarse	0.539088964462	0.591981887817
HEATMAP	2	idle	0.536067008972	0.592146873474
HEATMAP	2	iteration_pint	0.536063909531	0.592216968536
HEATMAP	2	iteration_initial	0.536060094833	0.592237949371
HEATMAP	3	get_simulation_data	0.592293024063	0.592887163162
HEATMAP	3	get_comm_data	0.035462141037	0.592922210693
HEATMAP	0	timestep_fine	0.0905368328094	0.635426998138
HEATMAP	0	converged	0.635583877563	0.635586977005
HEATMAP	0	first_in_sliding_window	0.0905358791351	0.635661840439
HEATMAP	3	timestep_coarse	0.593015193939	0.646295070648
HEATMAP	3	idle	0.0354580879211	0.646464109421
HEATMAP	3	iteration_pint	0.035453081131	0.646670103073
HEATMAP	3	iteration_initial	0.0354471206665	0.64669418335
HEATMAP	4	get_simulation_data	0.650533914566	0.65073800087
HEATMAP	4	get_comm_data	0.035327911377	0.65077495575
HEATMAP	4	timestep_coarse	0.650871992111	0.704025030136
HEATMAP	4	idle	0.035325050354	0.704243898392
HEATMAP	4	iteration_pint	0.0353188514709	0.704355955124HEATMAP	5	get_simulation_data	0.704262971878	0.704392910004

HEATMAP	5	get_comm_data	0.0367708206177	0.704423904419
HEATMAP	4	iteration_initial	0.035306930542	0.704457044601
HEATMAP	5	timestep_coarse	0.704496860504	0.758451938629
HEATMAP	5	idle	0.0367679595947	0.758648872375
HEATMAP	5	iteration_pint	0.0367648601532	0.758661985397
HEATMAP	5	iteration_initial	0.0367608070374	0.758672952652
HEATMAP	6	get_simulation_data	0.762382030487	0.762501955032
HEATMAP	6	get_comm_data	0.0370600223541	0.762531042099
HEATMAP	6	timestep_coarse	0.762609958649	0.815660953522
HEATMAP	6	idle	0.0370569229126	0.815816879272
HEATMAP	6	iteration_pint	0.0370540618896	0.81588101387
HEATMAP	6	iteration_initial	0.0370500087738	0.815903902054
HEATMAP	7	get_simulation_data	0.815932035446	0.816600084305
HEATMAP	7	get_comm_data	0.0378310680389	0.816629171371
HEATMAP	1	timestep_fine	0.144347906113	0.824267864227
HEATMAP	1	get_simulation_data	0.824339866638	0.824496984482
HEATMAP	1	get_comm_data	0.824316978455	0.824512958527
HEATMAP	7	timestep_coarse	0.816701173782	0.86970615387
HEATMAP	7	idle	0.0378291606903	0.86990404129
HEATMAP	7	iteration_pint	0.0378251075745	0.869917154312
HEATMAP	7	iteration_initial	0.0378210544586	0.869928121567
HEATMAP	8	get_simulation_data	0.873693943024	0.873879909515
HEATMAP	8	get_comm_data	0.0376310348511	0.873913049698
HEATMAP	1	timestep_coarse	0.824546813965	0.87703204155
HEATMAP	1	follower_in_sliding_window	0.144346952438	0.877218008041
HEATMAP	1	iteration_pint	0.144343852997	0.877236843109
HEATMAP	8	timestep_coarse	0.873980045319	0.927450895309
HEATMAP	8	idle	0.0376269817352	0.927603960037
HEATMAP	8	iteration_pint	0.0376219749451	0.927665948868
HEATMAP	8	iteration_initial	0.0376160144806	0.927685022354
HEATMAP	9	get_simulation_data	0.927745819092	0.928318023682
HEATMAP	9	get_comm_data	0.0353560447693	0.928345918655
HEATMAP	9	timestep_coarse	0.928411960602	0.98162984848
HEATMAP	9	idle	0.0353519916534	0.981773853302
HEATMAP	9	iteration_pint	0.0353469848633	0.981843948364
HEATMAP	9	iteration_initial	0.0353410243988	0.981865882874
HEATMAP	10	get_simulation_data	0.986175060272	0.986314058304
HEATMAP	10	get_comm_data	0.535360097885	0.986351013184
HEATMAP	10	timestep_coarse	0.986436128616	1.03993701935
HEATMAP	10	idle	0.535356998444	1.04011702538
HEATMAP	10	iteration_pint	0.535351991653	1.0402071476
HEATMAP	11	get_simulation_data	1.04026794434	1.04036998749
HEATMAP	10	iteration_initial	0.535345077515	1.04032111168HEATMAP	11	get_comm_data	0.0346269607544	1.04039597511

HEATMAP	11	timestep_coarse	1.04046082497	1.09365081787
HEATMAP	11	idle	0.0346248149872	1.09379386902
HEATMAP	11	iteration_pint	0.0346219539642	1.09386396408
HEATMAP	11	iteration_initial	0.0346179008484	1.09388279915
HEATMAP	12	get_simulation_data	1.09773683548	1.09791088104
HEATMAP	12	get_comm_data	0.0365719795227	1.09794187546
HEATMAP	2	timestep_fine	0.592321872711	1.13267493248
HEATMAP	2	get_simulation_data	1.13273286819	1.13286995888
HEATMAP	2	get_comm_data	1.13270902634	1.13289093971
HEATMAP	12	timestep_coarse	1.09801101685	1.15166902542
HEATMAP	12	idle	0.0365688800812	1.15181398392
HEATMAP	12	iteration_pint	0.0365669727325	1.15188384056
HEATMAP	12	iteration_initial	0.0365619659424	1.15190386772
HEATMAP	13	get_simulation_data	1.15189790726	1.15246582031
HEATMAP	13	get_comm_data	0.0387499332428	1.15249991417
HEATMAP	2	timestep_coarse	1.1329240799	1.185546875
HEATMAP	2	follower_in_sliding_window	0.592319011688	1.18570899963
HEATMAP	2	iteration_pint	0.592314004898	1.18576598167
HEATMAP	3	timestep_fine	0.6467192173	1.1936712265
HEATMAP	3	get_simulation_data	1.19374704361	1.19388413429
HEATMAP	3	get_comm_data	1.19371700287	1.19391107559
HEATMAP	13	timestep_coarse	1.1525888443	1.20577478409
HEATMAP	13	idle	0.038745880127	1.20594787598
HEATMAP	13	iteration_pint	0.0387418270111	1.2060918808
HEATMAP	13	iteration_initial	0.0387368202209	1.2061150074
HEATMAP	14	get_simulation_data	1.2098941803	1.21003699303
HEATMAP	14	get_comm_data	0.0367929935455	1.21007514
HEATMAP	3	timestep_coarse	1.1939702034	1.2470459938
HEATMAP	3	follower_in_sliding_window	0.646717071533	1.24723100662
HEATMAP	3	iteration_pint	0.646712064743	1.24732398987
HEATMAP	4	timestep_fine	0.70449090004	1.25436496735
HEATMAP	4	get_simulation_data	1.25445485115	1.25458288193
HEATMAP	4	get_comm_data	1.25442290306	1.25460791588
HEATMAP	14	timestep_coarse	1.21016311646	1.26388907433
HEATMAP	14	idle	0.0367901325226	1.26406311989
HEATMAP	14	iteration_pint	0.0367870330811	1.26415610313
HEATMAP	15	get_simulation_data	1.264149189	1.26425719261
HEATMAP	14	iteration_initial	0.0367829799652	1.26427912712HEATMAP	15	get_comm_data	0.0373651981354	1.26428604126

HEATMAP	4	timestep_coarse	1.25466489792	1.30771398544
HEATMAP	4	follower_in_sliding_window	0.704489946365	1.30792593956
HEATMAP	4	iteration_pint	0.704483032227	1.30801296234
HEATMAP	5	timestep_fine	0.758688926697	1.31185698509
HEATMAP	5	get_simulation_data	1.31191587448	1.31205487251
HEATMAP	5	get_comm_data	1.3118917942	1.31207680702
HEATMAP	15	timestep_coarse	1.26435017586	1.3172211647
HEATMAP	15	idle	0.0373611450195	1.31736516953
HEATMAP	15	iteration_pint	0.0373561382294	1.31743717194
HEATMAP	15	iteration_initial	0.0373501777649	1.31745910645
HEATMAP	16	get_simulation_data	1.32120513916	1.32134604454
HEATMAP	16	get_comm_data	0.0376210212708	1.32138299942
HEATMAP	6	timestep_fine	0.815936088562	1.35773897171
HEATMAP	5	timestep_coarse	1.31211090088	1.3657848835
HEATMAP	5	follower_in_sliding_window	0.758687019348	1.36598801613
HEATMAP	5	iteration_pint	0.758682966232	1.36606287956
HEATMAP	6	get_simulation_data	1.36589503288	1.36610388756
HEATMAP	6	get_comm_data	1.35778403282	1.36612987518
HEATMAP	16	timestep_coarse	1.32147502899	1.37519621849
HEATMAP	16	idle	0.0376191139221	1.37536811829
HEATMAP	16	iteration_pint	0.0376150608063	1.37548208237
HEATMAP	16	iteration_initial	0.0376121997833	1.37560319901
HEATMAP	17	get_simulation_data	1.3755030632	1.37561297417
HEATMAP	17	get_comm_data	0.0375001430511	1.37564015388
HEATMAP	7	timestep_fine	0.869943141937	1.41250514984
HEATMAP	6	timestep_coarse	1.36618494987	1.4190568924
HEATMAP	6	follower_in_sliding_window	0.815933942795	1.41923189163
HEATMAP	6	iteration_pint	0.81592798233	1.41932702065
HEATMAP	7	get_simulation_data	1.41926813126	1.41940617561
HEATMAP	7	get_comm_data	1.41255307198	1.41942715645
HEATMAP	17	timestep_coarse	1.37570595741	1.42940497398
HEATMAP	17	idle	0.0374979972839	1.42955303192
HEATMAP	17	iteration_pint	0.037495136261	1.42961597443
HEATMAP	17	iteration_initial	0.0374910831451	1.42963814735
HEATMAP	18	get_simulation_data	1.43391895294	1.43411302567
HEATMAP	18	get_comm_data	0.536076068878	1.43414306641
HEATMAP	7	timestep_coarse	1.41946101189	1.47221708298
HEATMAP	7	follower_in_sliding_window	0.869942188263	1.47238206863
HEATMAP	7	iteration_pint	0.869937181473	1.47244000435
HEATMAP	8	timestep_fine	0.927706956863	1.47344088554
HEATMAP	8	get_simulation_data	1.47349596024	1.47366285324
HEATMAP	8	get_comm_data	1.47347593307	1.4736828804
HEATMAP	18	timestep_coarse	1.4342110157	1.48829388618
HEATMAP	18	idle	0.536073923111	1.48843598366
HEATMAP	18	iteration_pint	0.536071062088	1.48850488663
HEATMAP	18	iteration_initial	0.536067008972	1.48852586746
HEATMAP	19	get_simulation_data	1.48856091499	1.48908686638
HEATMAP	19	get_comm_data	0.0355448722839	1.48911380768
HEATMAP	1	timestep_fine	0.877264022827	1.50737285614
HEATMAP	1	converged	1.50753498077	1.5075378418
HEATMAP	1	first_in_sliding_window	0.87726187706	1.50759387016
HEATMAP	9	timestep_fine	0.98187994957	1.5263979435
HEATMAP	8	timestep_coarse	1.47371602058	1.52711701393
HEATMAP	8	follower_in_sliding_window	0.927705049515	1.52726006508
HEATMAP	8	iteration_pint	0.927698850632	1.52731800079
HEATMAP	9	get_simulation_data	1.52737092972	1.52755784988
HEATMAP	9	get_comm_data	1.52643299103	1.52757883072
HEATMAP	19	timestep_coarse	1.48918199539	1.54235100746
HEATMAP	19	idle	0.035542011261	1.54250597954
HEATMAP	19	iteration_pint	0.0355389118195	1.54257583618
HEATMAP	19	iteration_initial	0.0355348587036	1.54259800911
HEATMAP	20	get_simulation_data	1.546407938	1.54654383659
HEATMAP	20	get_comm_data	0.0362460613251	1.5465760231
HEATMAP	9	timestep_coarse	1.5276119709	1.58075404167
HEATMAP	9	follower_in_sliding_window	0.981878995895	1.58090090752
HEATMAP	9	iteration_pint	0.981875896454	1.58095693588
HEATMAP	10	timestep_fine	1.04039216042	1.58658599854
HEATMAP	10	get_simulation_data	1.58664798737	1.5867831707
HEATMAP	10	get_comm_data	1.58662796021	1.58680510521
HEATMAP	20	timestep_coarse	1.5466439724	1.60040307045
HEATMAP	20	idle	0.0362439155579	1.60054993629
HEATMAP	20	iteration_pint	0.036239862442	1.60061883926
HEATMAP	20	iteration_initial	0.0362370014191	1.60064005852
HEATMAP	21	get_simulation_data	1.60059809685	1.60114407539
HEATMAP	21	get_comm_data	0.0372750759125	1.60117912292
HEATMAP	10	timestep_coarse	1.58683800697	1.64018201828
HEATMAP	10	follower_in_sliding_window	1.04039001465	1.64032816887
HEATMAP	10	iteration_pint	1.04038500786	1.64038801193
HEATMAP	11	timestep_fine	1.09389591217	1.64298391342
HEATMAP	11	get_simulation_data	1.64303898811	1.64324784279
HEATMAP	11	get_comm_data	1.64301800728	1.64326882362
HEATMAP	21	timestep_coarse	1.60126709938	1.65466308594
HEATMAP	21	idle	0.0372729301453	1.65483593941
HEATMAP	21	iteration_pint	0.0372700691223	1.65498709679
HEATMAP	21	iteration_initial	0.0372660160065	1.65500998497
HEATMAP	22	get_simulation_data	1.66129207611	1.66144299507
HEATMAP	22	get_comm_data	0.0310130119324	1.66147398949
HEATMAP	11	timestep_coarse	1.64330196381	1.6963558197
HEATMAP	11	follower_in_sliding_window	1.0938949585	1.69650793076
HEATMAP	11	iteration_pint	1.09389090538	1.69655990601
HEATMAP	12	timestep_fine	1.1519639492	1.70604991913
HEATMAP	12	get_simulation_data	1.70610404015	1.70624303818
HEATMAP	12	get_comm_data	1.70608496666	1.70626282692
HEATMAP	22	timestep_coarse	1.66154408455	1.71531295776
HEATMAP	22	idle	0.0310099124908	1.71545696259
HEATMAP	22	iteration_pint	0.0310070514679	1.71552395821
HEATMAP	22	iteration_initial	0.0310029983521	1.71554803848
HEATMAP	23	get_simulation_data	1.71552705765	1.71605396271
HEATMAP	23	get_comm_data	0.038281917572	1.71608090401
HEATMAP	2	timestep_fine	1.18579697609	1.72906208038
HEATMAP	2	get_simulation_data	1.72911906242	1.72923207283
HEATMAP	2	get_comm_data	1.72909593582	1.72924804688
HEATMAP	13	timestep_fine	1.20613884926	1.75393891335
HEATMAP	12	timestep_coarse	1.7062959671	1.75994992256
HEATMAP	12	follower_in_sliding_window	1.15196204185	1.76010298729
HEATMAP	12	iteration_pint	1.15195703506	1.76015400887
HEATMAP	13	get_simulation_data	1.7601377964	1.76067996025
HEATMAP	13	get_comm_data	1.75399184227	1.76070380211
HEATMAP	23	timestep_coarse	1.71615290642	1.76908302307
HEATMAP	23	idle	0.0382790565491	1.76922607422
HEATMAP	23	iteration_pint	0.0382759571075	1.76928901672
HEATMAP	23	iteration_initial	0.0382719039917	1.76931095123
HEATMAP	24	get_simulation_data	1.77314209938	1.77331709862
HEATMAP	24	get_comm_data	0.0381779670715	1.77334690094
HEATMAP	2	timestep_coarse	1.72928094864	1.78200292587
HEATMAP	2	follower_in_sliding_window	1.18579602242	1.78317809105
HEATMAP	2	iteration_pint	1.1857919693	1.78326201439
HEATMAP	3	timestep_fine	1.24742913246	1.79672408104
HEATMAP	3	get_simulation_data	1.79680299759	1.79700303078
HEATMAP	3	get_comm_data	1.79677605629	1.79703021049
HEATMAP	13	timestep_coarse	1.76074194908	1.8138718605
HEATMAP	13	follower_in_sliding_window	1.20613694191	1.81403493881
HEATMAP	13	iteration_pint	1.20613193512	1.81409692764
HEATMAP	14	timestep_fine	1.26434516907	1.81955003738
HEATMAP	14	get_simulation_data	1.8196041584	1.81973409653
HEATMAP	14	get_comm_data	1.81958413124	1.81975412369
HEATMAP	24	timestep_coarse	1.77341508865	1.82755494118
HEATMAP	24	idle	0.0381739139557	1.82770109177
HEATMAP	24	iteration_pint	0.0381689071655	1.82776498795
HEATMAP	24	iteration_initial	0.038162946701	1.82778406143
HEATMAP	25	get_simulation_data	1.82785105705	1.82839298248
HEATMAP	25	get_comm_data	0.0388300418854	1.82842206955
HEATMAP	3	timestep_coarse	1.79708600044	1.85021901131
HEATMAP	3	follower_in_sliding_window	1.24742722511	1.85135316849
HEATMAP	3	iteration_pint	1.247423172	1.85144209862
HEATMAP	4	timestep_fine	1.30812096596	1.85901784897
HEATMAP	4	get_simulation_data	1.85908985138	1.85923600197
HEATMAP	4	get_comm_data	1.85906291008	1.85926103592
HEATMAP	15	timestep_fine	1.31747317314	1.86397314072
HEATMAP	14	timestep_coarse	1.81978702545	1.87332105637
HEATMAP	14	follower_in_sliding_window	1.26434397697	1.8734691143
HEATMAP	14	iteration_pint	1.26433801651	1.87353205681
HEATMAP	15	get_simulation_data	1.87350702286	1.87368917465
HEATMAP	15	get_comm_data	1.86400818825	1.87371015549
HEATMAP	25	timestep_coarse	1.82849001884	1.88261604309
HEATMAP	25	idle	0.0388278961182	1.88276290894
HEATMAP	25	iteration_pint	0.0388250350952	1.88283395767
HEATMAP	25	iteration_initial	0.0388209819794	1.88285493851
HEATMAP	26	get_simulation_data	1.88707017899	1.88721609116
HEATMAP	26	get_comm_data	0.535742044449	1.88724803925
HEATMAP	4	timestep_coarse	1.85932207108	1.91244506836
HEATMAP	4	follower_in_sliding_window	1.30811905861	1.91358995438
HEATMAP	4	iteration_pint	1.30810785294	1.91368198395
HEATMAP	5	timestep_fine	1.36617279053	1.92126178741
HEATMAP	5	get_simulation_data	1.92133879662	1.92154598236
HEATMAP	5	get_comm_data	1.92130494118	1.92156887054
HEATMAP	15	timestep_coarse	1.87374305725	1.92664217949
HEATMAP	15	follower_in_sliding_window	1.31747221947	1.9267950058
HEATMAP	15	iteration_pint	1.31746912003	1.92685222626
HEATMAP	16	timestep_fine	1.37562918663	1.93073916435
HEATMAP	16	get_simulation_data	1.93080115318	1.93096113205
HEATMAP	16	get_comm_data	1.93078112602	1.93098211288
HEATMAP	26	timestep_coarse	1.88732004166	1.94074010849
HEATMAP	26	idle	0.5357401371	1.94088816643
HEATMAP	26	iteration_pint	0.535737037659	1.94095611572
HEATMAP	26	iteration_initial	0.535732030869	1.94097709656
HEATMAP	27	get_simulation_data	1.94103002548	1.9415910244
HEATMAP	27	get_comm_data	0.0371179580688	1.94162011147
HEATMAP	6	timestep_fine	1.41944909096	1.96289896965
HEATMAP	5	timestep_coarse	1.92160892487	1.97532987595
HEATMAP	5	follower_in_sliding_window	1.36616492271	1.97650885582
HEATMAP	5	iteration_pint	1.36616301537	1.97656679153
HEATMAP	6	get_simulation_data	1.97656798363	1.97671604156
HEATMAP	6	get_comm_data	1.96294903755	1.97674202919
HEATMAP	17	timestep_fine	1.42965197563	1.98356318474
HEATMAP	16	timestep_coarse	1.93102216721	1.98470020294
HEATMAP	16	follower_in_sliding_window	1.37562704086	1.98484921455
HEATMAP	16	iteration_pint	1.37562203407	1.98490619659
HEATMAP	17	get_simulation_data	1.98496794701	1.98549008369
HEATMAP	17	get_comm_data	1.98359799385	1.98551011086
HEATMAP	27	timestep_coarse	1.94169092178	1.99589490891
HEATMAP	27	idle	0.0371160507202	1.99604010582
HEATMAP	27	iteration_pint	0.0371129512787	1.99610710144
HEATMAP	27	iteration_initial	0.0371079444885	1.99612808228
HEATMAP	28	get_simulation_data	1.99998307228	2.00013303757
HEATMAP	28	get_comm_data	0.0325329303741	2.00016498566
HEATMAP	7	timestep_fine	1.47247004509	2.01525115967
HEATMAP	6	timestep_coarse	1.97679710388	2.02982592583
HEATMAP	6	follower_in_sliding_window	1.41944694519	2.03096008301
HEATMAP	6	iteration_pint	1.41944289207	2.03105187416
HEATMAP	7	get_simulation_data	2.03096914291	2.0311050415
HEATMAP	7	get_comm_data	2.01528406143	2.03112602234
HEATMAP	17	timestep_coarse	1.98554396629	2.03905916214
HEATMAP	17	follower_in_sliding_window	1.42965102196	2.03921699524
HEATMAP	17	iteration_pint	1.42964816093	2.03926801682
HEATMAP	18	timestep_fine	1.48858308792	2.04634785652
HEATMAP	18	get_simulation_data	2.04640293121	2.04653191566
HEATMAP	18	get_comm_data	2.04638195038	2.04655194283
HEATMAP	28	timestep_coarse	2.00023603439	2.05412793159
HEATMAP	28	idle	0.0325310230255	2.0542781353
HEATMAP	28	iteration_pint	0.0325281620026	2.05434513092
HEATMAP	28	iteration_initial	0.0325241088867	2.05436515808
HEATMAP	29	get_simulation_data	2.0543358326	2.0549018383
HEATMAP	29	get_comm_data	0.0373678207397	2.05493497849
HEATMAP	8	timestep_fine	1.52738404274	2.07393503189
HEATMAP	7	timestep_coarse	2.03116297722	2.08400297165
HEATMAP	7	follower_in_sliding_window	1.47246909142	2.08512496948
HEATMAP	7	iteration_pint	1.4724650383	2.08518099785
HEATMAP	8	get_simulation_data	2.08522891998	2.08578395844
HEATMAP	8	get_comm_data	2.07398605347	2.08580994606
HEATMAP	19	timestep_fine	1.54261088371	2.08653187752
HEATMAP	18	timestep_coarse	2.04658603668	2.10042595863
HEATMAP	18	follower_in_sliding_window	1.48858094215	2.10057497025
HEATMAP	18	iteration_pint	1.48857593536	2.1006269455
HEATMAP	19	get_simulation_data	2.1006770134	2.10132789612
HEATMAP	19	get_comm_data	2.08656787872	2.10134887695
HEATMAP	29	timestep_coarse	2.05501294136	2.10910487175
HEATMAP	29	idle	0.0373649597168	2.10925388336
HEATMAP	29	iteration_pint	0.0373618602753	2.10932302475
HEATMAP	29	iteration_initial	0.0373589992523	2.10934591293
HEATMAP	30	get_simulation_data	2.11297678947	2.11310791969
HEATMAP	30	get_comm_data	0.0402238368988	2.11313986778
HEATMAP	9	timestep_fine	1.58098483086	2.12650704384
HEATMAP	8	timestep_coarse	2.08586502075	2.13936400414
HEATMAP	8	follower_in_sliding_window	1.52738285065	2.14055204391
HEATMAP	8	iteration_pint	1.52737808228	2.1406929493
HEATMAP	9	get_simulation_data	2.14066100121	2.14075183868
HEATMAP	9	get_comm_data	2.12654089928	2.14077281952
HEATMAP	20	timestep_fine	1.60069584846	2.15425801277
HEATMAP	19	timestep_coarse	2.10138392448	2.15452194214
HEATMAP	19	follower_in_sliding_window	1.54260993004	2.15466690063
HEATMAP	19	iteration_pint	1.5426068306	2.15472197533
HEATMAP	20	get_simulation_data	2.15482187271	2.1553440094
HEATMAP	20	get_comm_data	2.15429997444	2.15536594391
HEATMAP	30	timestep_coarse	2.11320781708	2.16630196571
HEATMAP	30	idle	0.0402219295502	2.166451931
HEATMAP	30	iteration_pint	0.0402188301086	2.16651678085
HEATMAP	30	iteration_initial	0.0402147769928	2.16653680801
HEATMAP	31	get_simulation_data	2.16651201248	2.16716098785
HEATMAP	31	get_comm_data	0.0392580032349	2.16719007492
HEATMAP	10	timestep_fine	1.64041495323	2.18818616867
HEATMAP	9	timestep_coarse	2.1408059597	2.19404482841
HEATMAP	9	follower_in_sliding_window	1.58098292351	2.19514989853
HEATMAP	9	iteration_pint	1.58097887039	2.19520401955
HEATMAP	10	get_simulation_data	2.19514894485	2.19568896294
HEATMAP	10	get_comm_data	2.18822717667	2.19570994377
HEATMAP	21	timestep_fine	1.6550359726	2.20662212372
HEATMAP	20	timestep_coarse	2.15540099144	2.20891499519
HEATMAP	20	follower_in_sliding_window	1.60069394112	2.2090690136
HEATMAP	20	iteration_pint	1.600689888	2.20912098885
HEATMAP	21	get_simulation_data	2.20908093452	2.20963907242
HEATMAP	21	get_comm_data	2.20670199394	2.20966696739
HEATMAP	31	timestep_coarse	2.16725802422	2.22112512589
HEATMAP	31	idle	0.0392560958862	2.22128009796
HEATMAP	31	iteration_pint	0.0392529964447	2.22135090828
HEATMAP	31	iteration_initial	0.0392489433289	2.22137498856
HEATMAP	32	get_simulation_data	2.22523903847	2.22543215752
HEATMAP	32	get_comm_data	0.0304911136627	2.22546505928
HEATMAP	11	timestep_fine	1.69658994675	2.24893403053
HEATMAP	10	timestep_coarse	2.19575214386	2.24918103218
HEATMAP	10	follower_in_sliding_window	1.64041304588	2.25029802322
HEATMAP	10	iteration_pint	1.64040994644	2.25034809113
HEATMAP	11	get_simulation_data	2.250415802	2.25082802773
HEATMAP	11	get_comm_data	2.24896883965	2.25084900856
HEATMAP	21	timestep_coarse	2.20972514153	2.26240110397
HEATMAP	21	follower_in_sliding_window	1.65503406525	2.26259493828
HEATMAP	21	iteration_pint	1.65502810478	2.26268410683
HEATMAP	22	timestep_fine	1.71560788155	2.27137804031
HEATMAP	22	get_simulation_data	2.27143287659	2.27192902565
HEATMAP	22	get_comm_data	2.27141094208	2.27194905281
HEATMAP	32	timestep_coarse	2.22553801537	2.2793970108
HEATMAP	32	idle	0.0304880142212	2.2795522213
HEATMAP	32	iteration_pint	0.0304851531982	2.27961802483
HEATMAP	32	iteration_initial	0.0304811000824	2.27963805199
HEATMAP	33	get_simulation_data	2.27970814705	2.28025317192
HEATMAP	33	get_comm_data	0.0372800827026	2.28028917313
HEATMAP	11	timestep_coarse	2.250882864	2.30401802063
HEATMAP	11	follower_in_sliding_window	1.69658780098	2.30510902405
HEATMAP	11	iteration_pint	1.69658493996	2.305164814
HEATMAP	23	timestep_fine	1.76932406425	2.31598091125
HEATMAP	12	timestep_fine	1.76018095016	2.31648588181
HEATMAP	12	get_simulation_data	2.31654000282	2.31670498848
HEATMAP	12	get_comm_data	2.31651997566	2.31672501564
HEATMAP	22	timestep_coarse	2.27198290825	2.32596993446
HEATMAP	22	follower_in_sliding_window	1.7156059742	2.32612204552
HEATMAP	22	iteration_pint	1.71560096741	2.32618093491
HEATMAP	23	get_simulation_data	2.32615303993	2.32671308517
HEATMAP	23	get_comm_data	2.31602406502	2.32673501968
HEATMAP	2	timestep_fine	1.78336501122	2.33089208603
HEATMAP	2	converged	2.33107995987	2.33108186722
HEATMAP	2	first_in_sliding_window	1.78336191177	2.33116602898
HEATMAP	33	timestep_coarse	2.28037714958	2.33470106125
HEATMAP	33	idle	0.037278175354	2.33487606049
HEATMAP	33	iteration_pint	0.0372750759125	2.33502602577
HEATMAP	33	iteration_initial	0.0372710227966	2.33505010605
HEATMAP	34	get_simulation_data	2.33909797668	2.3393330574
HEATMAP	34	get_comm_data	0.536113023758	2.33936500549
HEATMAP	13	timestep_fine	1.81412601471	2.36307883263
HEATMAP	12	timestep_coarse	2.3167579174	2.37034392357
HEATMAP	12	follower_in_sliding_window	1.76017999649	2.37152504921
HEATMAP	12	iteration_pint	1.76017689705	2.37157487869
HEATMAP	13	get_simulation_data	2.37141394615	2.37157797813
HEATMAP	13	get_comm_data	2.36311292648	2.37159895897
HEATMAP	23	timestep_coarse	2.32676792145	2.37949204445
HEATMAP	23	follower_in_sliding_window	1.76932287216	2.37964200974
HEATMAP	23	iteration_pint	1.76932001114	2.37969303131
HEATMAP	24	timestep_fine	1.8278400898	2.38526105881
HEATMAP	24	get_simulation_data	2.38531589508	2.38547897339
HEATMAP	24	get_comm_data	2.38529610634	2.38549995422
HEATMAP	34	timestep_coarse	2.33943605423	2.39299893379
HEATMAP	34	idle	0.536110877991	2.39315485954
HEATMAP	34	iteration_pint	0.536108016968	2.39321899414
HEATMAP	34	iteration_initial	0.536103010178	2.39323997498
HEATMAP	35	get_simulation_data	2.39328193665	2.39385700226
HEATMAP	35	get_comm_data	0.0355370044708	2.39388608932
HEATMAP	3	timestep_fine	1.85154819489	2.40222215652
HEATMAP	3	get_simulation_data	2.40231013298	2.40244412422
HEATMAP	3	get_comm_data	2.40228009224	2.40246319771
HEATMAP	13	timestep_coarse	2.37163186073	2.42469191551
HEATMAP	13	follower_in_sliding_window	1.81412482262	2.42579078674
HEATMAP	13	iteration_pint	1.81412100792	2.42584586143
HEATMAP	14	timestep_fine	1.87356710434	2.42914509773
HEATMAP	14	get_simulation_data	2.42920017242	2.42935109138
HEATMAP	14	get_comm_data	2.42917919159	2.42937111855
HEATMAP	24	timestep_coarse	2.38553309441	2.43963003159
HEATMAP	24	follower_in_sliding_window	1.82783794403	2.43979096413
HEATMAP	24	iteration_pint	1.82783293724	2.43984389305
HEATMAP	25	timestep_fine	1.8828690052	2.44105291367
HEATMAP	25	get_simulation_data	2.44110989571	2.44128990173
HEATMAP	25	get_comm_data	2.44108891487	2.44131088257
HEATMAP	35	timestep_coarse	2.39395594597	2.44774794579
HEATMAP	35	idle	0.0355350971222	2.44790291786
HEATMAP	35	iteration_pint	0.0355310440063	2.44797205925
HEATMAP	35	iteration_initial	0.0355269908905	2.44799304008
HEATMAP	36	get_simulation_data	2.45193696022	2.45207381248
HEATMAP	36	get_comm_data	0.0294618606567	2.4521048069
HEATMAP	3	timestep_coarse	2.40251708031	2.45594620705
HEATMAP	3	follower_in_sliding_window	1.85154604912	2.45705509186
HEATMAP	3	iteration_pint	1.851541996	2.45714521408
HEATMAP	4	timestep_fine	1.91379094124	2.46741986275
HEATMAP	4	get_simulation_data	2.46750402451	2.46770000458
HEATMAP	4	get_comm_data	2.46747207642	2.46772503853
HEATMAP	15	timestep_fine	1.92687916756	2.47581720352
HEATMAP	14	timestep_coarse	2.42940497398	2.48295712471
HEATMAP	14	follower_in_sliding_window	1.87356615067	2.4840631485
HEATMAP	14	iteration_pint	1.87356305122	2.48411917686
HEATMAP	15	get_simulation_data	2.48406815529	2.48461222649
HEATMAP	15	get_comm_data	2.47585010529	2.48463320732
HEATMAP	26	timestep_fine	1.94099712372	2.49206709862
HEATMAP	25	timestep_coarse	2.44135189056	2.49510502815
HEATMAP	25	follower_in_sliding_window	1.88286805153	2.49525690079
HEATMAP	25	iteration_pint	1.88286495209	2.49530887604
HEATMAP	26	get_simulation_data	2.49525403976	2.49584317207
HEATMAP	26	get_comm_data	2.49212408066	2.49586415291
HEATMAP	36	timestep_coarse	2.45217585564	2.50579690933
HEATMAP	36	idle	0.0294599533081	2.50595378876
HEATMAP	36	iteration_pint	0.0294559001923	2.5060198307
HEATMAP	36	iteration_initial	0.0294528007507	2.50604081154
HEATMAP	37	get_simulation_data	2.50600099564	2.50664114952
HEATMAP	37	get_comm_data	0.036288022995	2.50667309761
HEATMAP	4	timestep_coarse	2.46778297424	2.52131700516
HEATMAP	4	follower_in_sliding_window	1.91378998756	2.52242684364
HEATMAP	4	iteration_pint	1.91378498077	2.52251696587
HEATMAP	5	timestep_fine	1.97666597366	2.53051590919
HEATMAP	5	get_simulation_data	2.53056979179	2.5315117836
HEATMAP	5	get_comm_data	2.53055000305	2.53153300285
HEATMAP	15	timestep_coarse	2.48466610909	2.53749799728
HEATMAP	15	follower_in_sliding_window	1.92687702179	2.53862810135
HEATMAP	15	iteration_pint	1.92687416077	2.53864908218
HEATMAP	16	timestep_fine	1.98496317863	2.54017519951
HEATMAP	16	get_simulation_data	2.54022908211	2.54036617279
HEATMAP	16	get_comm_data	2.54020905495	2.54038619995
HEATMAP	26	timestep_coarse	2.49590301514	2.54914999008
HEATMAP	26	follower_in_sliding_window	1.94099497795	2.54930305481
HEATMAP	26	iteration_pint	1.94099116325	2.54935503006
HEATMAP	27	timestep_fine	1.99614191055	2.55302000046
HEATMAP	27	get_simulation_data	2.55307793617	2.55324101448
HEATMAP	27	get_comm_data	2.55305695534	2.55326199532
HEATMAP	37	timestep_coarse	2.50675201416	2.56132793427
HEATMAP	37	idle	0.0362849235535	2.56147503853
HEATMAP	37	iteration_pint	0.0362820625305	2.56154203415
HEATMAP	37	iteration_initial	0.0362780094147	2.56156492233
HEATMAP	38	get_simulation_data	2.56526184082	2.56540894508
HEATMAP	38	get_comm_data	0.0376060009003	2.5654399395
HEATMAP	6	timestep_fine	2.0311589241	2.57527399063
HEATMAP	5	timestep_coarse	2.53156685829	2.58561301231
HEATMAP	5	follower_in_sliding_window	1.9766638279	2.58671092987
HEATMAP	5	iteration_pint	1.97665786743	2.58676290512
HEATMAP	6	get_simulation_data	2.58675909042	2.58696103096
HEATMAP	6	get_comm_data	2.57532310486	2.58698701859
HEATMAP	16	timestep_coarse	2.54041910172	2.59411621094
HEATMAP	16	follower_in_sliding_window	1.98496103287	2.59522008896
HEATMAP	16	iteration_pint	1.98495602608	2.59527921677
HEATMAP	17	timestep_fine	2.03929805756	2.59546399117
HEATMAP	17	get_simulation_data	2.59552407265	2.59595108032
HEATMAP	17	get_comm_data	2.59550499916	2.59597206116
HEATMAP	27	timestep_coarse	2.55329704285	2.60719609261
HEATMAP	27	follower_in_sliding_window	1.99614095688	2.60735201836
HEATMAP	27	iteration_pint	1.99613809586	2.60741209984
HEATMAP	28	timestep_fine	2.05438804626	2.61431908607
HEATMAP	28	get_simulation_data	2.61438202858	2.61450600624
HEATMAP	28	get_comm_data	2.61436104774	2.61452698708
HEATMAP	38	timestep_coarse	2.56551194191	2.61923789978
HEATMAP	38	idle	0.0376019477844	2.61939096451
HEATMAP	38	iteration_pint	0.0375978946686	2.61945605278
HEATMAP	38	iteration_initial	0.0375928878784	2.61947584152
HEATMAP	39	get_simulation_data	2.61941099167	2.62000203133
HEATMAP	39	get_comm_data	0.0355620384216	2.62003207207
HEATMAP	7	timestep_fine	2.08525204659	2.62850618362
HEATMAP	6	timestep_coarse	2.58704209328	2.64014101028
HEATMAP	6	follower_in_sliding_window	2.03115701675	2.64125204086
HEATMAP	6	iteration_pint	2.03115296364	2.64138007164HEATMAP	7	get_simulation_data	2.64123511314	2.64136004448

HEATMAP	7	get_comm_data	2.62854003906	2.64138102531
HEATMAP	17	timestep_coarse	2.59600615501	2.6495449543
HEATMAP	17	follower_in_sliding_window	2.03929615021	2.65067315102
HEATMAP	17	iteration_pint	2.03929305077	2.65069317818
HEATMAP	18	timestep_fine	2.10065889359	2.65986204147
HEATMAP	18	get_simulation_data	2.6599240303	2.66012096405
HEATMAP	18	get_comm_data	2.65990400314	2.66014194489
HEATMAP	29	timestep_fine	2.10936188698	2.66554784775
HEATMAP	28	timestep_coarse	2.61456012726	2.66834712029
HEATMAP	28	follower_in_sliding_window	2.05438494682	2.66850805283
HEATMAP	28	iteration_pint	2.05437898636	2.66856002808
HEATMAP	29	get_simulation_data	2.66849303246	2.66907191277
HEATMAP	29	get_comm_data	2.66558384895	2.66909384727
HEATMAP	39	timestep_coarse	2.62010622025	2.67378115654
HEATMAP	39	idle	0.0355591773987	2.67393898964
HEATMAP	39	iteration_pint	0.0355560779572	2.67400598526
HEATMAP	39	iteration_initial	0.0355520248413	2.67403006554
HEATMAP	40	get_simulation_data	2.67790603638	2.67804408073
HEATMAP	40	get_comm_data	0.0373449325562	2.67807602882
HEATMAP	8	timestep_fine	2.14076685905	2.68776202202
HEATMAP	7	timestep_coarse	2.64141511917	2.69451808929
HEATMAP	7	follower_in_sliding_window	2.08525109291	2.69560813904
HEATMAP	7	iteration_pint	2.08524703979	2.69566297531
HEATMAP	8	get_simulation_data	2.69572997093	2.69593286514
HEATMAP	8	get_comm_data	2.68779492378	2.6959528923
HEATMAP	19	timestep_fine	2.15478181839	2.6991558075
HEATMAP	30	timestep_fine	2.16655993462	2.71295690536
HEATMAP	18	timestep_coarse	2.66017603874	2.71404790878
HEATMAP	18	follower_in_sliding_window	2.10065698624	2.71516108513
HEATMAP	18	iteration_pint	2.10065293312	2.71521806717
HEATMAP	19	get_simulation_data	2.71526503563	2.7156329155
HEATMAP	19	get_comm_data	2.69918990135	2.71565389633
HEATMAP	29	timestep_coarse	2.66912794113	2.7228269577
HEATMAP	29	follower_in_sliding_window	2.1093609333	2.72297692299
HEATMAP	29	iteration_pint	2.10935783386	2.72302889824
HEATMAP	30	get_simulation_data	2.72303199768	2.72355699539
HEATMAP	30	get_comm_data	2.71299099922	2.72357678413
HEATMAP	40	timestep_coarse	2.67814898491	2.73175096512
HEATMAP	40	idle	0.0373430252075	2.73190593719
HEATMAP	40	iteration_pint	0.037339925766	2.73197293282
HEATMAP	40	iteration_initial	0.0373361110687	2.73199391365
HEATMAP	41	get_simulation_data	2.73206996918	2.73264694214
HEATMAP	41	get_comm_data	0.0355560779572	2.73267698288
HEATMAP	9	timestep_fine	2.19526290894	2.73986291885
HEATMAP	8	timestep_coarse	2.69598698616	2.74951386452
HEATMAP	8	follower_in_sliding_window	2.14076495171	2.75064706802
HEATMAP	8	iteration_pint	2.14075994492	2.75079202652
HEATMAP	9	get_simulation_data	2.7507610321	2.7508559227
HEATMAP	9	get_comm_data	2.73989701271	2.75087594986
HEATMAP	20	timestep_fine	2.20914983749	2.76369094849
HEATMAP	19	timestep_coarse	2.71568799019	2.76890397072
HEATMAP	19	follower_in_sliding_window	2.15478086472	2.77003383636
HEATMAP	19	iteration_pint	2.15477585793	2.77008700371
HEATMAP	20	get_simulation_data	2.77021002769	2.77074289322
HEATMAP	20	get_comm_data	2.76372504234	2.77076387405
HEATMAP	31	timestep_fine	2.22138905525	2.77630591393
HEATMAP	30	timestep_coarse	2.72361183167	2.77659678459
HEATMAP	30	follower_in_sliding_window	2.16655778885	2.77675390244
HEATMAP	30	iteration_pint	2.16655087471	2.77680492401
HEATMAP	31	get_simulation_data	2.77674007416	2.77733492851
HEATMAP	31	get_comm_data	2.77634191513	2.77735590935
HEATMAP	41	timestep_coarse	2.73274898529	2.78637599945
HEATMAP	41	idle	0.0355539321899	2.78652191162
HEATMAP	41	iteration_pint	0.035551071167	2.78658699989
HEATMAP	41	iteration_initial	0.0355470180511	2.7866089344
HEATMAP	42	get_simulation_data	2.79085803032	2.79107809067
HEATMAP	42	get_comm_data	0.534348011017	2.79111099243
HEATMAP	10	timestep_fine	2.25040912628	2.7974190712
HEATMAP	9	timestep_coarse	2.75091004372	2.80416083336
HEATMAP	9	follower_in_sliding_window	2.19526195526	2.80522799492
HEATMAP	9	iteration_pint	2.19525885582	2.80528092384
HEATMAP	10	get_simulation_data	2.80522108078	2.80539703369
HEATMAP	10	get_comm_data	2.79745411873	2.8054189682
HEATMAP	21	timestep_fine	2.26277112961	2.81454205513
HEATMAP	20	timestep_coarse	2.77079796791	2.82435584068
HEATMAP	20	follower_in_sliding_window	2.20914888382	2.82545495033
HEATMAP	20	iteration_pint	2.2091460228	2.82550907135
HEATMAP	21	get_simulation_data	2.82544708252	2.82602596283
HEATMAP	21	get_comm_data	2.81459403038	2.82605195045
HEATMAP	31	timestep_coarse	2.77738904953	2.83109307289
HEATMAP	31	follower_in_sliding_window	2.22138810158	2.83124494553
HEATMAP	31	iteration_pint	2.22138500214	2.83129692078
HEATMAP	32	timestep_fine	2.27969408035	2.8410692215
HEATMAP	32	get_simulation_data	2.84112405777	2.84129405022
HEATMAP	32	get_comm_data	2.84110403061	2.84131503105
HEATMAP	42	timestep_coarse	2.79118514061	2.84486103058
HEATMAP	42	idle	0.534346103668	2.84503507614
HEATMAP	42	iteration_pint	0.534343004227	2.8451089859
HEATMAP	42	iteration_initial	0.534338951111	2.84513115883
HEATMAP	43	get_simulation_data	2.84519505501	2.8457839489
HEATMAP	43	get_comm_data	0.0361549854279	2.84581303596
HEATMAP	10	timestep_coarse	2.80545306206	2.85896396637
HEATMAP	11	timestep_fine	2.30519199371	2.85942482948
HEATMAP	10	follower_in_sliding_window	2.25040698051	2.86007404327
HEATMAP	10	iteration_pint	2.25040411949	2.86014199257
HEATMAP	11	get_simulation_data	2.86022186279	2.8603758812
HEATMAP	11	get_comm_data	2.85945892334	2.86039686203
HEATMAP	21	timestep_coarse	2.82610607147	2.87890911102
HEATMAP	21	follower_in_sliding_window	2.26276993752	2.88004493713
HEATMAP	21	iteration_pint	2.26276612282	2.88013696671
HEATMAP	22	timestep_fine	2.32621407509	2.88307309151
HEATMAP	22	get_simulation_data	2.88312888145	2.8832628727
HEATMAP	22	get_comm_data	2.88311004639	2.88328194618
HEATMAP	32	timestep_coarse	2.84134817123	2.8950521946
HEATMAP	32	follower_in_sliding_window	2.27969312668	2.89521312714
HEATMAP	32	iteration_pint	2.27968907356	2.89526605606
HEATMAP	33	timestep_fine	2.33507394791	2.89729309082
HEATMAP	33	get_simulation_data	2.89736294746	2.89756298065
HEATMAP	33	get_comm_data	2.89734196663	2.89758396149
HEATMAP	43	timestep_coarse	2.84588718414	2.89942097664
HEATMAP	43	idle	0.0361521244049	2.89957594872
HEATMAP	43	iteration_pint	0.0361490249634	2.89964103699
HEATMAP	43	iteration_initial	0.0361440181732	2.8996629715
HEATMAP	44	get_simulation_data	2.90369009972	2.90386295319
HEATMAP	44	get_comm_data	0.0381329059601	2.90389609337
HEATMAP	11	timestep_coarse	2.86043095589	2.9135890007
HEATMAP	11	follower_in_sliding_window	2.30518984795	2.91465687752
HEATMAP	11	iteration_pint	2.30518698692	2.91471195221
HEATMAP	12	timestep_fine	2.37164092064	2.9282438755
HEATMAP	12	get_simulation_data	2.9282989502	2.92843794823
HEATMAP	12	get_comm_data	2.92827892303	2.92845797539
HEATMAP	23	timestep_fine	2.37972307205	2.92873191833
HEATMAP	22	timestep_coarse	2.88331604004	2.93727207184
HEATMAP	22	follower_in_sliding_window	2.32621192932	2.93841600418
HEATMAP	22	iteration_pint	2.32620787621	2.93846392632
HEATMAP	23	get_simulation_data	2.93829798698	2.93893504143
HEATMAP	23	get_comm_data	2.92876601219	2.93895602226
HEATMAP	34	timestep_fine	2.39330005646	2.94689106941
HEATMAP	33	timestep_coarse	2.89761805534	2.95147514343
HEATMAP	33	follower_in_sliding_window	2.33507204056	2.95162701607
HEATMAP	33	iteration_pint	2.33506798744	2.95168209076
HEATMAP	34	get_simulation_data	2.95163798332	2.95220589638
HEATMAP	34	get_comm_data	2.94693398476	2.95222902298
HEATMAP	44	timestep_coarse	2.90396904945	2.95896196365
HEATMAP	44	idle	0.0381300449371	2.9591178894
HEATMAP	44	iteration_pint	0.0381269454956	2.95918798447
HEATMAP	44	iteration_initial	0.0381240844727	2.95920801163
HEATMAP	45	get_simulation_data	2.95916008949	2.95973992348
HEATMAP	45	get_comm_data	0.0335040092468	2.95977187157
HEATMAP	13	timestep_fine	2.42587280273	2.97519087791
HEATMAP	12	timestep_coarse	2.92849183083	2.98216104507
HEATMAP	12	follower_in_sliding_window	2.37163996696	2.98324394226
HEATMAP	12	iteration_pint	2.37163591385	2.98329806328
HEATMAP	13	get_simulation_data	2.98323488235	2.98380494118
HEATMAP	13	get_comm_data	2.97522497177	2.98382592201
HEATMAP	23	timestep_coarse	2.9389898777	2.99171900749
HEATMAP	23	follower_in_sliding_window	2.37972187996	2.99284005165
HEATMAP	23	iteration_pint	2.37971806526	2.99286007881
HEATMAP	24	timestep_fine	2.43987107277	3.00000596046
HEATMAP	24	get_simulation_data	3.00006699562	3.00021791458
HEATMAP	24	get_comm_data	3.00004696846	3.00023889542
HEATMAP	34	timestep_coarse	2.95226693153	3.00569796562
HEATMAP	34	follower_in_sliding_window	2.39329886436	3.00585794449
HEATMAP	34	iteration_pint	2.39329600334	3.0059158802
HEATMAP	35	timestep_fine	2.44800710678	3.00617599487
HEATMAP	35	get_simulation_data	3.00623297691	3.00659799576
HEATMAP	35	get_comm_data	3.00621199608	3.00661897659
HEATMAP	3	timestep_fine	2.45725011826	3.00840306282
HEATMAP	3	converged	3.00859999657	3.00860309601
HEATMAP	3	first_in_sliding_window	2.45724916458	3.00868821144
HEATMAP	45	timestep_coarse	2.95985198021	3.01347398758
HEATMAP	45	idle	0.0335021018982	3.01362895966
HEATMAP	45	iteration_pint	0.0334990024567	3.01369690895
HEATMAP	45	iteration_initial	0.0334949493408	3.01372003555
HEATMAP	46	get_simulation_data	3.01755905151	3.01774120331
HEATMAP	46	get_comm_data	0.0379881858826	3.0177731514
HEATMAP	13	timestep_coarse	2.98386001587	3.03694081306
HEATMAP	13	follower_in_sliding_window	2.42587184906	3.03802990913
HEATMAP	13	iteration_pint	2.42586779594	3.03804993629
HEATMAP	14	timestep_fine	2.48414516449	3.04004597664
HEATMAP	14	get_simulation_data	3.040102005	3.04027819633
HEATMAP	14	get_comm_data	3.04008102417	3.04029798508
HEATMAP	24	timestep_coarse	3.00027108192	3.05429196358
HEATMAP	24	follower_in_sliding_window	2.439868927	3.05545401573
HEATMAP	25	timestep_fine	2.49536991119	3.05543804169
HEATMAP	24	iteration_pint	2.43986606598	3.05550408363
HEATMAP	25	get_simulation_data	3.05549192429	3.05592393875
HEATMAP	25	get_comm_data	3.05547189713	3.05594396591
HEATMAP	36	timestep_fine	2.50606584549	3.05740880966
HEATMAP	35	timestep_coarse	3.00665307045	3.06054401398
HEATMAP	35	follower_in_sliding_window	2.44800591469	3.0606970787
HEATMAP	35	iteration_pint	2.44800305367	3.06074690819
HEATMAP	36	get_simulation_data	3.06088781357	3.06145191193
HEATMAP	36	get_comm_data	3.05744385719	3.06147289276
HEATMAP	46	timestep_coarse	3.01784801483	3.07105922699
HEATMAP	46	idle	0.037985086441	3.07120418549
HEATMAP	46	iteration_pint	0.0379822254181	3.07126903534
HEATMAP	46	iteration_initial	0.0379781723022	3.0712890625
HEATMAP	47	get_simulation_data	3.07121086121	3.07177805901
HEATMAP	47	get_comm_data	0.0398209095001	3.0718100071
HEATMAP	4	timestep_fine	2.52262187004	3.07631087303
HEATMAP	4	get_simulation_data	3.07638192177	3.07650995255
HEATMAP	4	get_comm_data	3.07635498047	3.07652807236
HEATMAP	15	timestep_fine	2.53867316246	3.08707523346
HEATMAP	14	timestep_coarse	3.04033112526	3.09385418892
HEATMAP	14	follower_in_sliding_window	2.4841439724	3.09492516518
HEATMAP	14	iteration_pint	2.48414111137	3.09497904778
HEATMAP	15	get_simulation_data	3.09489607811	3.09505009651
HEATMAP	15	get_comm_data	3.0871090889	3.09507107735
HEATMAP	26	timestep_fine	2.54938197136	3.10344696045
HEATMAP	25	timestep_coarse	3.05597805977	3.10983991623
HEATMAP	25	follower_in_sliding_window	2.49536800385	3.11094999313
HEATMAP	25	iteration_pint	2.49536204338	3.11100888252
HEATMAP	26	get_simulation_data	3.11095714569	3.11154007912
HEATMAP	26	get_comm_data	3.10349011421	3.1115629673
HEATMAP	36	timestep_coarse	3.06150579453	3.11490988731
HEATMAP	36	follower_in_sliding_window	2.50606298447	3.11506080627
HEATMAP	36	iteration_pint	2.50605487823	3.11511182785
HEATMAP	37	timestep_fine	2.5615811348	3.12536811829
HEATMAP	47	timestep_coarse	3.07188105583	3.12550401688
HEATMAP	37	get_simulation_data	3.1254389286	3.12563514709
HEATMAP	37	get_comm_data	3.12541794777	3.12565612793
HEATMAP	47	idle	0.0398190021515	3.12565588951
HEATMAP	47	iteration_pint	0.03981590271	3.12572789192
HEATMAP	47	iteration_initial	0.0398118495941	3.12574887276
HEATMAP	48	get_simulation_data	3.12959694862	3.12971806526
HEATMAP	4	timestep_coarse	3.07658100128	3.12980890274
HEATMAP	48	get_comm_data	0.0385460853577	3.12975215912
HEATMAP	4	converged	3.13080000877	3.13080191612
HEATMAP	4	follower_in_sliding_window	2.52261996269	3.13095998764
HEATMAP	4	iteration_pint	2.52261590958	3.1310479641
Rank: 4, Status: 0, time: 4.38210201263, iteration 0, starting time frame id: 4, timeframe: [0.4, 0.5]
HEATMAP	5	timestep_fine	2.58683586121	3.14063596725
HEATMAP	5	get_simulation_data	3.14069080353	3.14082193375
HEATMAP	5	get_comm_data	3.14066982269	3.14083790779
HEATMAP	15	timestep_coarse	3.09510421753	3.14806008339
HEATMAP	15	follower_in_sliding_window	2.53867101669	3.14912509918
HEATMAP	15	iteration_pint	2.538667202	3.14918017387
HEATMAP	16	timestep_fine	2.59530711174	3.15066409111
HEATMAP	16	get_simulation_data	3.15072512627	3.15087199211
HEATMAP	16	get_comm_data	3.15070009232	3.15089201927
HEATMAP	26	timestep_coarse	3.11160111427	3.16494202614
HEATMAP	26	follower_in_sliding_window	2.54938101768	3.16608405113
HEATMAP	26	iteration_pint	2.54937696457	3.16610503197
HEATMAP	27	timestep_fine	2.60743999481	3.16741609573
HEATMAP	27	get_simulation_data	3.16747093201	3.16763591766
HEATMAP	27	get_comm_data	3.16744995117	3.1676568985
HEATMAP	38	timestep_fine	2.61950397491	3.1744389534
HEATMAP	37	timestep_coarse	3.12568998337	3.17999196053
HEATMAP	37	follower_in_sliding_window	2.5615799427	3.18015098572
HEATMAP	37	iteration_pint	2.56157708168	3.18020296097
HEATMAP	38	get_simulation_data	3.18019986153	3.18037891388
HEATMAP	38	get_comm_data	3.17447304726	3.18040704727
HEATMAP	48	timestep_coarse	3.12982797623	3.18315005302
HEATMAP	48	idle	0.0385439395905	3.18331003189
HEATMAP	48	iteration_pint	0.0385410785675	3.18337416649
HEATMAP	48	iteration_initial	0.0385370254517	3.18339395523
HEATMAP	49	get_simulation_data	3.18348288536	3.18404197693
HEATMAP	49	get_comm_data	0.0371708869934	3.18407201767
HEATMAP	6	timestep_fine	2.64148187637	3.18580102921
HEATMAP	5	timestep_coarse	3.14086985588	3.19471096992
HEATMAP	5	converged	3.19570183754	3.19570398331
HEATMAP	5	follower_in_sliding_window	2.58683395386	3.1958758831
HEATMAP	5	iteration_pint	2.58681583405	3.19592499733
HEATMAP	6	get_simulation_data	3.19587087631	3.19600009918
Rank: 5, Status: 0, time: 4.41452503204, iteration 0, starting time frame id: 5, timeframe: [0.5, 0.6]HEATMAP	6	get_comm_data	3.18584489822	3.19601893425

HEATMAP	16	timestep_coarse	3.15092611313	3.20458722115
HEATMAP	16	follower_in_sliding_window	2.59530520439	3.20566606522
HEATMAP	16	iteration_pint	2.59530115128	3.20572304726
HEATMAP	17	timestep_fine	2.65071702003	3.20810198784
HEATMAP	17	get_simulation_data	3.20815706253	3.20831513405
HEATMAP	17	get_comm_data	3.2081360817	3.20833611488
HEATMAP	27	timestep_coarse	3.16769099236	3.22144007683
HEATMAP	27	follower_in_sliding_window	2.60743808746	3.22260403633
HEATMAP	27	iteration_pint	2.60743403435	3.22262501717
HEATMAP	39	timestep_fine	2.67404508591	3.2229411602
HEATMAP	28	timestep_fine	2.66862297058	3.23119115829
HEATMAP	28	get_simulation_data	3.23124909401	3.23192501068
HEATMAP	28	get_comm_data	3.23122501373	3.23194694519
HEATMAP	38	timestep_coarse	3.18044090271	3.23406791687
HEATMAP	38	follower_in_sliding_window	2.61950182915	3.23422884941
HEATMAP	38	iteration_pint	2.61949682236	3.23428082466
HEATMAP	39	get_simulation_data	3.23419213295	3.2347650528
HEATMAP	39	get_comm_data	3.22297620773	3.23478603363
HEATMAP	49	timestep_coarse	3.1841468811	3.23781394958
HEATMAP	49	idle	0.0371680259705	3.23796200752
HEATMAP	49	iteration_pint	0.0371649265289	3.23802804947
HEATMAP	49	iteration_initial	0.0371608734131	3.23805093765
HEATMAP	7	timestep_fine	2.69573903084	3.23928403854
HEATMAP	50	get_simulation_data	3.24238801003	3.2425160408
HEATMAP	50	get_comm_data	0.535069942474	3.24254989624
HEATMAP	6	timestep_coarse	3.19607710838	3.24913787842
HEATMAP	6	converged	3.2501270771	3.25012898445
HEATMAP	6	follower_in_sliding_window	2.6414809227	3.25031089783
HEATMAP	7	get_simulation_data	3.25022411346	3.2503221035
HEATMAP	7	get_comm_data	3.2393181324	3.25033807755HEATMAP	6	iteration_pint	2.64147806168	3.25041794777

Rank: 6, Status: 0, time: 4.47961688042, iteration 0, starting time frame id: 6, timeframe: [0.6, 0.7]
HEATMAP	17	timestep_coarse	3.20836901665	3.26189112663
HEATMAP	17	follower_in_sliding_window	2.65071606636	3.26296901703
HEATMAP	17	iteration_pint	2.65071201324	3.26302504539
HEATMAP	18	timestep_fine	2.71527099609	3.27651691437
HEATMAP	18	get_simulation_data	3.27658987045	3.27673888206
HEATMAP	18	get_comm_data	3.27656006813	3.2767598629
HEATMAP	40	timestep_fine	2.73204898834	3.2772090435
HEATMAP	29	timestep_fine	2.72308301926	3.2802400589
HEATMAP	28	timestep_coarse	3.23198008537	3.28585910797
HEATMAP	28	follower_in_sliding_window	2.66862106323	3.28702807426
HEATMAP	28	iteration_pint	2.66861510277	3.28708100319
HEATMAP	29	get_simulation_data	3.28687787056	3.28704285622
HEATMAP	29	get_comm_data	3.28027486801	3.28706383705
HEATMAP	39	timestep_coarse	3.23482108116	3.28832817078
HEATMAP	39	follower_in_sliding_window	2.67404413223	3.28847503662
HEATMAP	39	iteration_pint	2.67404103279	3.28853201866
HEATMAP	40	get_simulation_data	3.28862309456	3.28920102119
HEATMAP	40	get_comm_data	3.27724289894	3.28922200203
HEATMAP	50	timestep_coarse	3.24262905121	3.29678797722
HEATMAP	50	idle	0.535068035126	3.29693698883
HEATMAP	50	iteration_pint	0.535064935684	3.29700398445
HEATMAP	50	iteration_initial	0.535061120987	3.29702591896
HEATMAP	51	get_simulation_data	3.29708385468	3.29761195183
HEATMAP	51	get_comm_data	0.0369999408722	3.29764294624
HEATMAP	8	timestep_fine	2.75086402893	3.29829096794
HEATMAP	7	timestep_coarse	3.25037097931	3.30337405205
HEATMAP	7	converged	3.30434799194	3.30435109138
HEATMAP	7	follower_in_sliding_window	2.69573712349	3.30452013016
HEATMAP	7	iteration_pint	2.69573116302	3.30456900597
HEATMAP	8	get_simulation_data	3.30459189415	3.30472803116
HEATMAP	8	get_comm_data	3.2983250618	3.30474686623
Rank: 7, Status: 0, time: 4.5370118618, iteration 0, starting time frame id: 7, timeframe: [0.7, 0.7999999999999999]
HEATMAP	19	timestep_fine	2.7701458931	3.31488490105
HEATMAP	30	timestep_fine	2.77683591843	3.32517886162
HEATMAP	18	timestep_coarse	3.2767970562	3.33063101768
HEATMAP	18	follower_in_sliding_window	2.71526885033	3.33173489571
HEATMAP	18	iteration_pint	2.71526503563	3.33179688454
HEATMAP	19	get_simulation_data	3.33184289932	3.33203101158
HEATMAP	19	get_comm_data	3.31491994858	3.33205199242
HEATMAP	41	timestep_fine	2.78662395477	3.33220291138
HEATMAP	29	timestep_coarse	3.28709888458	3.34077501297
HEATMAP	29	follower_in_sliding_window	2.72308087349	3.34195399284
HEATMAP	29	iteration_pint	2.7230758667	3.34200286865
HEATMAP	30	get_simulation_data	3.34187579155	3.34205079079
HEATMAP	30	get_comm_data	3.32521390915	3.34207177162
HEATMAP	40	timestep_coarse	3.28925609589	3.34273695946
HEATMAP	40	follower_in_sliding_window	2.73204803467	3.34288191795
HEATMAP	40	iteration_pint	2.73204398155	3.34294009209
HEATMAP	41	get_simulation_data	3.34300899506	3.34319186211
HEATMAP	41	get_comm_data	3.33224487305	3.34321308136
HEATMAP	9	timestep_fine	2.80533504486	3.35014200211
HEATMAP	51	timestep_coarse	3.297716856	3.35051298141
HEATMAP	51	idle	0.0369980335236	3.35070896149
HEATMAP	51	iteration_pint	0.036994934082	3.35072994232
HEATMAP	51	iteration_initial	0.0369908809662	3.35074305534
HEATMAP	52	get_simulation_data	3.35457110405	3.35471010208
HEATMAP	52	get_comm_data	0.0362341403961	3.35474419594
HEATMAP	8	timestep_coarse	3.3047978878	3.3582880497
HEATMAP	8	converged	3.35930204391	3.35930395126
HEATMAP	8	follower_in_sliding_window	2.75086188316	3.35944795609
HEATMAP	8	iteration_pint	2.75085806847	3.35959196091
HEATMAP	9	get_simulation_data	3.35956692696	3.35966086388
HEATMAP	9	get_comm_data	3.35017585754	3.35967588425
Rank: 8, Status: 0, time: 4.6061630249, iteration 0, starting time frame id: 8, timeframe: [0.7999999999999999, 0.8999999999999999]
HEATMAP	20	timestep_fine	2.82553505898	3.3801908493
HEATMAP	19	timestep_coarse	3.33208489418	3.38527083397
HEATMAP	19	follower_in_sliding_window	2.77014398575	3.3863568306
HEATMAP	19	iteration_pint	2.77014088631	3.38641285896
HEATMAP	20	get_simulation_data	3.38656497002	3.38673686981
HEATMAP	20	get_comm_data	3.38022494316	3.38675785065
HEATMAP	31	timestep_fine	2.83132791519	3.39179801941
HEATMAP	42	timestep_fine	2.84515500069	3.39197802544
HEATMAP	30	timestep_coarse	3.34210586548	3.39511680603
HEATMAP	30	follower_in_sliding_window	2.77683496475	3.39628100395
HEATMAP	31	get_simulation_data	3.39612603188	3.39626812935
HEATMAP	30	iteration_pint	2.77683186531	3.39636182785HEATMAP	31	get_comm_data	3.39184594154	3.39628911018

HEATMAP	41	timestep_coarse	3.34324789047	3.39649701118
HEATMAP	41	follower_in_sliding_window	2.7866230011	3.39664506912
HEATMAP	41	iteration_pint	2.78661990166	3.39670300484
HEATMAP	42	get_simulation_data	3.39664196968	3.39717817307
HEATMAP	42	get_comm_data	3.39201307297	3.39720106125
HEATMAP	10	timestep_fine	2.86020517349	3.4076051712
HEATMAP	52	timestep_coarse	3.35481905937	3.40863204002
HEATMAP	52	idle	0.0362300872803	3.40878915787
HEATMAP	52	iteration_pint	0.0362250804901	3.40886116028
HEATMAP	52	iteration_initial	0.0362200737	3.40888214111
HEATMAP	53	get_simulation_data	3.40879893303	3.40933585167
HEATMAP	53	get_comm_data	0.0387368202209	3.40936899185
HEATMAP	9	timestep_coarse	3.35971093178	3.41299986839
HEATMAP	9	converged	3.41396188736	3.41396403313
HEATMAP	9	follower_in_sliding_window	2.80533289909	3.41409492493
HEATMAP	9	iteration_pint	2.80532693863	3.41414880753
Rank: 9, Status: 0, time: 4.63228702545, iteration 0, starting time frame id: 9, timeframe: [0.8999999999999999, 0.9999999999999999]
HEATMAP	10	get_simulation_data	3.41407608986	3.41423416138
HEATMAP	10	get_comm_data	3.40764117241	3.41425013542
HEATMAP	21	timestep_fine	2.88021993637	3.43032598495
HEATMAP	20	timestep_coarse	3.38679289818	3.44031596184
HEATMAP	20	follower_in_sliding_window	2.82553386688	3.44138598442
HEATMAP	20	iteration_pint	2.82553100586	3.44143986702
HEATMAP	21	get_simulation_data	3.44134712219	3.44150209427
HEATMAP	21	get_comm_data	3.43036794662	3.4415230751
HEATMAP	43	timestep_fine	2.89967918396	3.44682216644
HEATMAP	31	timestep_coarse	3.39632201195	3.45006489754
HEATMAP	42	timestep_coarse	3.39723610878	3.45070099831
HEATMAP	42	follower_in_sliding_window	2.84515309334	3.45084905624
HEATMAP	42	iteration_pint	2.84514713287	3.45090413094
HEATMAP	31	follower_in_sliding_window	2.83132696152	3.45127511024
HEATMAP	31	iteration_pint	2.83132410049	3.45129704475
HEATMAP	43	get_simulation_data	3.45095801353	3.45149707794
HEATMAP	43	get_comm_data	3.44685816765	3.45151805878
HEATMAP	32	timestep_fine	2.89529299736	3.45779299736
HEATMAP	32	get_simulation_data	3.45785498619	3.45804905891
HEATMAP	32	get_comm_data	3.45783400536	3.45807003975
HEATMAP	53	timestep_coarse	3.40944504738	3.46366286278
HEATMAP	53	idle	0.0387349128723	3.46381402016
HEATMAP	53	iteration_pint	0.0387320518494	3.46388792992
HEATMAP	53	iteration_initial	0.0387279987335	3.4639108181
HEATMAP	54	get_simulation_data	3.46764302254	3.46779203415
HEATMAP	10	timestep_coarse	3.41428303719	3.46773004532
HEATMAP	54	get_comm_data	0.0379030704498	3.46782517433
HEATMAP	10	converged	3.46870017052	3.46870207787
HEATMAP	10	follower_in_sliding_window	2.86020207405	3.46883296967
HEATMAP	10	iteration_pint	2.86019706726	3.46889305115
Rank: 10, Status: 0, time: 3.46992397308, iteration 0, starting time frame id: 10, timeframe: [0.9999999999999999, 1.0999999999999999]
HEATMAP	11	timestep_fine	2.91473889351	3.46924591064
HEATMAP	11	get_simulation_data	3.46930193901	3.46940302849
HEATMAP	11	get_comm_data	3.4692800045	3.46941781044
HEATMAP	21	timestep_coarse	3.44155812263	3.49429297447
HEATMAP	21	follower_in_sliding_window	2.8802189827	3.49535608292
HEATMAP	21	iteration_pint	2.88021492958	3.49540996552
HEATMAP	22	timestep_fine	2.93850588799	3.49564695358
HEATMAP	22	get_simulation_data	3.49570894241	3.4960899353
HEATMAP	22	get_comm_data	3.49568891525	3.49611091614
HEATMAP	43	timestep_coarse	3.45155310631	3.50515317917
HEATMAP	43	follower_in_sliding_window	2.89967703819	3.50530004501
HEATMAP	43	iteration_pint	2.89967417717	3.50535917282
HEATMAP	32	timestep_coarse	3.45810413361	3.51188111305
HEATMAP	32	follower_in_sliding_window	2.89529204369	3.513048172
HEATMAP	32	iteration_pint	2.89528799057	3.51307010651
HEATMAP	33	timestep_fine	2.95171117783	3.51424598694
HEATMAP	33	get_simulation_data	3.51430010796	3.51452112198
HEATMAP	33	get_comm_data	3.5142800808	3.51454114914
HEATMAP	44	timestep_fine	2.95922803879	3.51919388771
HEATMAP	44	get_simulation_data	3.51925706863	3.51940894127
HEATMAP	44	get_comm_data	3.51923704147	3.51943206787
HEATMAP	54	timestep_coarse	3.46790218353	3.52229809761
HEATMAP	54	idle	0.0378999710083	3.52245306969
HEATMAP	54	iteration_pint	0.0378971099854	3.52252101898
HEATMAP	54	iteration_initial	0.0378930568695	3.52254199982
HEATMAP	11	timestep_coarse	3.46944999695	3.52260494232
HEATMAP	55	get_simulation_data	3.52245998383	3.52303099632
HEATMAP	55	get_comm_data	0.0399188995361	3.52306580544
HEATMAP	11	converged	3.52355599403	3.52355790138
HEATMAP	11	follower_in_sliding_window	2.91473698616	3.5236890316
HEATMAP	11	iteration_pint	2.91473293304	3.52374386787
Rank: 11, Status: 0, time: 4.76525998116, iteration 0, starting time frame id: 11, timeframe: [1.0999999999999999, 1.2]
HEATMAP	12	timestep_fine	2.98333501816	3.54081702232
HEATMAP	12	get_simulation_data	3.54087305069	3.54099798203
HEATMAP	12	get_comm_data	3.54085302353	3.5410130024
HEATMAP	23	timestep_fine	2.992882967	3.54263091087
HEATMAP	22	timestep_coarse	3.49614500999	3.55001401901
HEATMAP	22	follower_in_sliding_window	2.93850493431	3.55115604401
HEATMAP	22	iteration_pint	2.93850207329	3.55120897293
HEATMAP	23	get_simulation_data	3.55098199844	3.55115103722
HEATMAP	23	get_comm_data	3.54267406464	3.55117297173
HEATMAP	34	timestep_fine	3.00594496727	3.56128001213
HEATMAP	45	timestep_fine	3.01373505592	3.56137609482
HEATMAP	33	timestep_coarse	3.5145740509	3.56848716736
HEATMAP	33	follower_in_sliding_window	2.95170998573	3.56959915161
HEATMAP	33	iteration_pint	2.95170712471	3.569658041
HEATMAP	34	get_simulation_data	3.56960296631	3.56976699829
HEATMAP	34	get_comm_data	3.56131505966	3.56978797913
HEATMAP	44	timestep_coarse	3.51946496964	3.57407307625
HEATMAP	44	follower_in_sliding_window	2.95922589302	3.57422304153
HEATMAP	44	iteration_pint	2.95922207832	3.5742790699
HEATMAP	45	get_simulation_data	3.57419204712	3.57473301888
HEATMAP	45	get_comm_data	3.56141090393	3.57475495338
HEATMAP	55	timestep_coarse	3.52314996719	3.5765748024
HEATMAP	55	idle	0.0399158000946	3.5767250061
HEATMAP	55	iteration_pint	0.0399129390717	3.57679891586
HEATMAP	55	iteration_initial	0.0399098396301	3.57682394981
HEATMAP	56	get_simulation_data	3.5807800293	3.58092498779
HEATMAP	56	get_comm_data	0.0392489433289	3.58096504211
HEATMAP	13	timestep_fine	3.03807592392	3.58767986298
HEATMAP	12	timestep_coarse	3.54104685783	3.59474897385
HEATMAP	12	converged	3.59572696686	3.59572887421
HEATMAP	12	follower_in_sliding_window	2.98333191872	3.5958609581
HEATMAP	12	iteration_pint	2.98332905769	3.5959148407
Rank: 12, Status: 0, time: 4.84708690643, iteration 0, starting time frame id: 12, timeframe: [1.2, 1.3]
HEATMAP	13	get_simulation_data	3.59584379196	3.59598588943
HEATMAP	13	get_comm_data	3.58772778511	3.59600400925
HEATMAP	23	timestep_coarse	3.55120992661	3.60391998291
HEATMAP	23	follower_in_sliding_window	2.99288201332	3.60499095917
HEATMAP	23	iteration_pint	2.99287796021	3.60505199432
HEATMAP	46	timestep_fine	3.07131719589	3.61438512802
HEATMAP	24	timestep_fine	3.05556511879	3.61486005783
HEATMAP	24	get_simulation_data	3.61493206024	3.6151330471
HEATMAP	24	get_comm_data	3.61490297318	3.61515498161
HEATMAP	35	timestep_fine	3.06080698967	3.6186029911
HEATMAP	34	timestep_coarse	3.56982207298	3.62328886986
HEATMAP	34	follower_in_sliding_window	3.00594305992	3.62440395355
HEATMAP	34	iteration_pint	3.00593900681	3.62446188927
HEATMAP	35	get_simulation_data	3.62452197075	3.62511205673
HEATMAP	35	get_comm_data	3.6186439991	3.62513303757
HEATMAP	45	timestep_coarse	3.57478904724	3.62827992439
HEATMAP	45	follower_in_sliding_window	3.01373410225	3.6284930706
HEATMAP	45	iteration_pint	3.01373100281	3.6285378933
HEATMAP	46	get_simulation_data	3.62842202187	3.62857723236
HEATMAP	46	get_comm_data	3.61442303658	3.62860512733
HEATMAP	56	timestep_coarse	3.58104491234	3.6350338459
HEATMAP	56	idle	0.0392458438873	3.63518500328
HEATMAP	56	iteration_pint	0.0392429828644	3.63525605202
HEATMAP	56	iteration_initial	0.0392389297485	3.63527703285
HEATMAP	57	get_simulation_data	3.63537502289	3.63593101501
HEATMAP	57	get_comm_data	0.0390260219574	3.63596200943
HEATMAP	13	timestep_coarse	3.59607386589	3.64930081367
HEATMAP	13	converged	3.6502828598	3.65028500557
HEATMAP	13	follower_in_sliding_window	3.03807401657	3.65043878555
HEATMAP	13	iteration_pint	3.03806996346	3.65052294731
Rank: 13, Status: 0, time: 4.86945199966, iteration 0, starting time frame id: 13, timeframe: [1.3, 1.4000000000000001]
HEATMAP	14	timestep_fine	3.09504008293	3.650837183
HEATMAP	14	get_simulation_data	3.6508910656	3.65100502968
HEATMAP	14	get_comm_data	3.65087103844	3.65102100372
HEATMAP	24	timestep_coarse	3.61519193649	3.66922211647
HEATMAP	25	timestep_fine	3.11103487015	3.66984891891
HEATMAP	24	follower_in_sliding_window	3.05556297302	3.67033004761
HEATMAP	24	iteration_pint	3.055560112	3.67039203644
HEATMAP	25	get_simulation_data	3.67046308517	3.67104291916
HEATMAP	25	get_comm_data	3.66988301277	3.67106389999
HEATMAP	36	timestep_fine	3.11514282227	3.67145681381
HEATMAP	47	timestep_fine	3.12576389313	3.67357492447
HEATMAP	35	timestep_coarse	3.62516713142	3.67897105217
HEATMAP	35	follower_in_sliding_window	3.06080508232	3.68015313148
HEATMAP	35	iteration_pint	3.06079912186	3.68023300171
HEATMAP	36	get_simulation_data	3.68023586273	3.68038582802
HEATMAP	36	get_comm_data	3.67149090767	3.68040680885
HEATMAP	46	timestep_coarse	3.6286380291	3.68167805672
HEATMAP	46	follower_in_sliding_window	3.07131505013	3.68182206154
HEATMAP	46	iteration_pint	3.07131004333	3.6818780899
HEATMAP	47	get_simulation_data	3.68177294731	3.68194890022
HEATMAP	47	get_comm_data	3.67361783981	3.68197107315
HEATMAP	57	timestep_coarse	3.63603615761	3.69044494629
HEATMAP	57	idle	0.0390231609344	3.6905939579
HEATMAP	57	iteration_pint	0.0390200614929	3.69066405296
HEATMAP	57	iteration_initial	0.0390160083771	3.69068598747
HEATMAP	58	get_simulation_data	3.69488310814	3.69501304626
HEATMAP	58	get_comm_data	0.534429073334	3.69504714012
HEATMAP	15	timestep_fine	3.14920806885	3.69799208641
HEATMAP	14	timestep_coarse	3.65105414391	3.70458197594
HEATMAP	14	converged	3.70555114746	3.70555305481
HEATMAP	14	follower_in_sliding_window	3.09503912926	3.70568418503
HEATMAP	14	iteration_pint	3.09503412247	3.70573616028
Rank: 14, Status: 0, time: 4.93561506271, iteration 0, starting time frame id: 14, timeframe: [1.4000000000000001, 1.5000000000000002]
HEATMAP	15	get_simulation_data	3.70563817024	3.70578312874
HEATMAP	15	get_comm_data	3.69803404808	3.70579814911
HEATMAP	26	timestep_fine	3.16613197327	3.71997904778
HEATMAP	25	timestep_coarse	3.67109894753	3.72478699684
HEATMAP	25	follower_in_sliding_window	3.11103391647	3.7258849144
HEATMAP	25	iteration_pint	3.11103105545	3.72593903542
HEATMAP	26	get_simulation_data	3.72586607933	3.72601795197
HEATMAP	26	get_comm_data	3.72002601624	3.72604513168
HEATMAP	48	timestep_fine	3.18341612816	3.72866106033
HEATMAP	36	timestep_coarse	3.68044090271	3.73387885094
HEATMAP	36	follower_in_sliding_window	3.11514091492	3.73497891426
HEATMAP	36	iteration_pint	3.1151368618	3.73503684998
HEATMAP	47	timestep_coarse	3.68200802803	3.73556685448
HEATMAP	47	follower_in_sliding_window	3.12576293945	3.7358109951
HEATMAP	47	iteration_pint	3.12575984001	3.73586297035
HEATMAP	48	get_simulation_data	3.73584508896	3.73602199554
HEATMAP	48	get_comm_data	3.72870397568	3.73604416847
HEATMAP	37	timestep_fine	3.1802649498	3.74473905563
HEATMAP	37	get_simulation_data	3.74480199814	3.74493002892
HEATMAP	37	get_comm_data	3.7447810173	3.74495005608
HEATMAP	58	timestep_coarse	3.695125103	3.74899601936
HEATMAP	58	idle	0.534427165985	3.74914908409
HEATMAP	58	iteration_pint	0.534423112869	3.74921917915
HEATMAP	58	iteration_initial	0.534419059753	3.74924015999
HEATMAP	59	get_simulation_data	3.74931287766	3.74996089935
HEATMAP	59	get_comm_data	0.0364789962769	3.74999094009
HEATMAP	15	timestep_coarse	3.70583415031	3.75880813599
HEATMAP	15	converged	3.75977110863	3.75977301598
HEATMAP	15	follower_in_sliding_window	3.1492061615	3.75991010666
HEATMAP	15	iteration_pint	3.14920210838	3.75996804237
Rank: 15, Status: 0, time: 4.99252414703, iteration 0, starting time frame id: 15, timeframe: [1.5000000000000002, 1.6000000000000003]
HEATMAP	16	timestep_fine	3.20575118065	3.76196312904
HEATMAP	16	get_simulation_data	3.76207208633	3.7621819973
HEATMAP	16	get_comm_data	3.76203322411	3.76220107079
HEATMAP	26	timestep_coarse	3.72609901428	3.77950596809
HEATMAP	26	follower_in_sliding_window	3.16613006592	3.78063702583
HEATMAP	26	iteration_pint	3.1661260128	3.7807199955
HEATMAP	27	timestep_fine	3.22264909744	3.78412604332
HEATMAP	27	get_simulation_data	3.78418707848	3.78432703018
HEATMAP	27	get_comm_data	3.78416609764	3.78434801102
HEATMAP	49	timestep_fine	3.2380669117	3.78648805618
HEATMAP	48	timestep_coarse	3.73608112335	3.78915715218
HEATMAP	48	follower_in_sliding_window	3.18341493607	3.78930997849
HEATMAP	48	iteration_pint	3.1834089756	3.78937101364
HEATMAP	49	get_simulation_data	3.78944301605	3.78962898254
HEATMAP	49	get_comm_data	3.78652405739	3.78964996338
HEATMAP	38	timestep_fine	3.23430895805	3.79059505463
HEATMAP	37	timestep_coarse	3.74498414993	3.79926013947
HEATMAP	37	follower_in_sliding_window	3.18026304245	3.80047392845
HEATMAP	37	iteration_pint	3.18025803566	3.80055308342
HEATMAP	38	get_simulation_data	3.80039787292	3.8005490303
HEATMAP	38	get_comm_data	3.79062891006	3.80057001114
HEATMAP	59	timestep_coarse	3.75006890297	3.80389785767
HEATMAP	59	idle	0.0364768505096	3.80405902863
HEATMAP	59	iteration_pint	0.0364739894867	3.80412387848
HEATMAP	59	iteration_initial	0.0364699363708	3.80414485931
HEATMAP	60	get_simulation_data	3.80814790726	3.80831098557
HEATMAP	60	get_comm_data	0.0361528396606	3.808344841
HEATMAP	16	timestep_coarse	3.76225709915	3.8160340786
HEATMAP	16	converged	3.81704211235	3.81704521179
HEATMAP	16	follower_in_sliding_window	3.20574903488	3.81720614433
HEATMAP	16	iteration_pint	3.20574522018	3.81730103493
Rank: 16, Status: 0, time: 5.0639359951, iteration 0, starting time frame id: 16, timeframe: [1.6000000000000003, 1.7000000000000004]
HEATMAP	17	timestep_fine	3.26305317879	3.82159399986
HEATMAP	17	get_simulation_data	3.82165598869	3.82177805901
HEATMAP	17	get_comm_data	3.82163596153	3.82179307938
HEATMAP	39	timestep_fine	3.28859400749	3.83712005615
HEATMAP	27	timestep_coarse	3.78438210487	3.83822202682
HEATMAP	27	follower_in_sliding_window	3.22264790535	3.8393099308
HEATMAP	27	iteration_pint	3.22264409065	3.83936595917
HEATMAP	49	timestep_coarse	3.78968405724	3.84323787689
HEATMAP	49	follower_in_sliding_window	3.23806595802	3.84338402748
HEATMAP	49	iteration_pint	3.23806190491	3.84344005585
HEATMAP	50	timestep_fine	3.29708409309	3.84927892685
HEATMAP	50	get_simulation_data	3.84933304787	3.84947991371
HEATMAP	50	get_comm_data	3.84931397438	3.84950113297
HEATMAP	28	timestep_fine	3.28714299202	3.84975099564
HEATMAP	28	get_simulation_data	3.84980607033	3.84993910789
HEATMAP	28	get_comm_data	3.84978604317	3.84995913506
HEATMAP	38	timestep_coarse	3.80060386658	3.85426783562
HEATMAP	38	follower_in_sliding_window	3.23430800438	3.85536503792
HEATMAP	38	iteration_pint	3.23430490494	3.85542297363
HEATMAP	39	get_simulation_data	3.85530400276	3.85548710823
HEATMAP	39	get_comm_data	3.83716320992	3.85550904274
HEATMAP	60	timestep_coarse	3.80842089653	3.8611869812
HEATMAP	60	idle	0.0361499786377	3.86133694649
HEATMAP	60	iteration_pint	0.0361468791962	3.86140489578
HEATMAP	60	iteration_initial	0.0361428260803	3.86142587662
HEATMAP	61	get_simulation_data	3.86132907867	3.86185693741
HEATMAP	61	get_comm_data	0.0355319976807	3.86189007759
HEATMAP	17	timestep_coarse	3.82182502747	3.87527799606
HEATMAP	17	converged	3.87623095512	3.87623310089
HEATMAP	17	follower_in_sliding_window	3.26305103302	3.87636804581
HEATMAP	17	iteration_pint	3.2630469799	3.87642097473
Rank: 17, Status: 0, time: 5.09421992302, iteration 0, starting time frame id: 17, timeframe: [1.7000000000000004, 1.8000000000000005]
HEATMAP	18	timestep_fine	3.33185887337	3.89068508148
HEATMAP	18	get_simulation_data	3.89073991776	3.89085006714
HEATMAP	18	get_comm_data	3.89071893692	3.89086508751
HEATMAP	51	timestep_fine	3.35075592995	3.89125990868
HEATMAP	40	timestep_fine	3.34300398827	3.89230108261
HEATMAP	29	timestep_fine	3.34207105637	3.89874696732
HEATMAP	50	timestep_coarse	3.84953403473	3.90337300301
HEATMAP	50	follower_in_sliding_window	3.297082901	3.90352010727
HEATMAP	50	iteration_pint	3.2970790863	3.90357494354
HEATMAP	28	timestep_coarse	3.84999299049	3.90386795998
HEATMAP	51	get_simulation_data	3.90364098549	3.90430688858
HEATMAP	51	get_comm_data	3.89129495621	3.90432906151
HEATMAP	28	follower_in_sliding_window	3.28714108467	3.90502095222
HEATMAP	29	get_simulation_data	3.90484690666	3.90498995781
HEATMAP	28	iteration_pint	3.28713703156	3.90509700775
HEATMAP	29	get_comm_data	3.89878892899	3.90500998497
HEATMAP	39	timestep_coarse	3.85554599762	3.90908718109
HEATMAP	39	follower_in_sliding_window	3.28859305382	3.91020607948
HEATMAP	39	iteration_pint	3.28858804703	3.91026711464
HEATMAP	40	get_simulation_data	3.91038489342	3.91093802452
HEATMAP	40	get_comm_data	3.89234304428	3.91095995903
HEATMAP	61	timestep_coarse	3.86197113991	3.91484212875
HEATMAP	61	idle	0.0355291366577	3.91499590874
HEATMAP	61	iteration_pint	0.0355260372162	3.91506791115
HEATMAP	61	iteration_initial	0.0355219841003	3.91509103775
HEATMAP	62	get_simulation_data	3.91884088516	3.9189748764
HEATMAP	62	get_comm_data	0.0395739078522	3.91900897026
HEATMAP	19	timestep_fine	3.38646888733	3.93101596832
HEATMAP	30	timestep_fine	3.3964099884	3.94425392151
HEATMAP	41	timestep_fine	3.39677095413	3.944480896
HEATMAP	18	timestep_coarse	3.8908970356	3.94472885132
HEATMAP	18	converged	3.94570589066	3.94570803642
HEATMAP	18	follower_in_sliding_window	3.33185696602	3.94583702087
HEATMAP	18	iteration_pint	3.3318529129	3.94589400291
Rank: 18, Status: 0, time: 3.94695806503, iteration 0, starting time frame id: 18, timeframe: [1.8000000000000005, 1.9000000000000006]
HEATMAP	19	get_simulation_data	3.9459438324	3.94610095024
HEATMAP	19	get_comm_data	3.93104982376	3.94611692429
HEATMAP	52	timestep_fine	3.40897107124	3.95666909218
HEATMAP	51	timestep_coarse	3.90436196327	3.95710992813
HEATMAP	51	follower_in_sliding_window	3.35075497627	3.95726203918
HEATMAP	51	iteration_pint	3.35075187683	3.95731806755
HEATMAP	52	get_simulation_data	3.95748114586	3.9580180645
HEATMAP	52	get_comm_data	3.95671105385	3.95803809166
HEATMAP	29	timestep_coarse	3.9050450325	3.9587199688
HEATMAP	29	follower_in_sliding_window	3.3420689106	3.95980596542
HEATMAP	29	iteration_pint	3.34206485748	3.95986294746
HEATMAP	30	get_simulation_data	3.95987296104	3.96044778824
HEATMAP	30	get_comm_data	3.94428777695	3.96046876907
HEATMAP	40	timestep_coarse	3.910998106	3.96468710899
HEATMAP	40	follower_in_sliding_window	3.34300303459	3.96579909325
HEATMAP	40	iteration_pint	3.3429980278	3.96585798264
HEATMAP	41	get_simulation_data	3.96593403816	3.96609091759
HEATMAP	41	get_comm_data	3.94452285767	3.96611189842
HEATMAP	62	timestep_coarse	3.91908597946	3.97217488289
HEATMAP	62	idle	0.0395710468292	3.97232890129
HEATMAP	62	iteration_pint	0.039568901062	3.97239899635
HEATMAP	62	iteration_initial	0.0395650863647	3.97241997719
HEATMAP	63	get_simulation_data	3.9723110199	3.97288703918
HEATMAP	63	get_comm_data	0.0392479896545	3.97292804718
HEATMAP	20	timestep_fine	3.44150090218	3.99566292763
HEATMAP	42	timestep_fine	3.45093107224	3.99886512756
HEATMAP	19	timestep_coarse	3.94614982605	3.99937987328
HEATMAP	19	converged	4.00033593178	4.00033783913
HEATMAP	19	follower_in_sliding_window	3.38646697998	4.00046396255
HEATMAP	19	iteration_pint	3.38646101952	4.00051784515
Rank: 19, Status: 0, time: 5.24254488945, iteration 0, starting time frame id: 19, timeframe: [1.9000000000000006, 2.0000000000000004]
HEATMAP	20	get_simulation_data	4.00069284439	4.0008430481
HEATMAP	20	get_comm_data	3.99569797516	4.00085997581
HEATMAP	31	timestep_fine	3.45132493973	4.0100479126
HEATMAP	52	timestep_coarse	3.95807099342	4.01166319847
HEATMAP	52	follower_in_sliding_window	3.40896821022	4.01183700562
HEATMAP	52	iteration_pint	3.40896105766	4.01185703278
HEATMAP	30	timestep_coarse	3.96050286293	4.01350498199
HEATMAP	30	follower_in_sliding_window	3.39640879631	4.01456594467
HEATMAP	30	iteration_pint	3.39640593529	4.01462197304
HEATMAP	31	get_simulation_data	4.01450705528	4.01466012001
HEATMAP	31	get_comm_data	4.01008296013	4.01468110085
HEATMAP	53	timestep_fine	3.46392703056	4.01920604706
HEATMAP	53	get_simulation_data	4.01927304268	4.01945400238
HEATMAP	53	get_comm_data	4.0192489624	4.01947402954
HEATMAP	41	timestep_coarse	3.96614694595	4.01965689659
HEATMAP	41	follower_in_sliding_window	3.39676904678	4.02077794075
HEATMAP	41	iteration_pint	3.39676403999	4.02083086967
HEATMAP	42	get_simulation_data	4.02075695992	4.02130007744
HEATMAP	42	get_comm_data	3.99890017509	4.02132105827
HEATMAP	63	timestep_coarse	3.97302293777	4.02647900581
HEATMAP	63	idle	0.039244890213	4.02663302422
HEATMAP	63	iteration_pint	0.0392420291901	4.02670192719
HEATMAP	63	iteration_initial	0.0392379760742	4.02672600746
HEATMAP	64	get_simulation_data	4.03063702583	4.03081917763
HEATMAP	64	get_comm_data	0.0390520095825	4.03085613251
HEATMAP	21	timestep_fine	3.49543714523	4.04356408119
HEATMAP	20	timestep_coarse	4.00089287758	4.05432891846
HEATMAP	20	converged	4.05528306961	4.05528497696
HEATMAP	20	follower_in_sliding_window	3.4414999485	4.05542397499
HEATMAP	20	iteration_pint	3.44149589539	4.05547785759
Rank: 20, Status: 0, time: 5.30626296997, iteration 0, starting time frame id: 20, timeframe: [2.0000000000000004, 2.1000000000000005]
HEATMAP	21	get_simulation_data	4.055382967	4.05552506447
HEATMAP	21	get_comm_data	4.04361009598	4.05554413795
HEATMAP	43	timestep_fine	3.50538611412	4.05820298195
HEATMAP	31	timestep_coarse	4.01471495628	4.06838798523
HEATMAP	31	follower_in_sliding_window	3.45132303238	4.06947803497
HEATMAP	31	iteration_pint	3.45131897926	4.06953310966
HEATMAP	53	timestep_coarse	4.01950788498	4.0732820034
HEATMAP	53	follower_in_sliding_window	3.46392583847	4.07342982292
HEATMAP	53	iteration_pint	3.46392297745	4.07348799706
HEATMAP	42	timestep_coarse	4.0213561058	4.07490515709
HEATMAP	32	timestep_fine	3.51309418678	4.07508420944
HEATMAP	32	get_simulation_data	4.07515501976	4.07528710365
HEATMAP	32	get_comm_data	4.07512617111	4.07530808449
HEATMAP	42	follower_in_sliding_window	3.45093011856	4.07600998878
HEATMAP	42	iteration_pint	3.45092701912	4.07606315613
HEATMAP	43	get_simulation_data	4.07611608505	4.07672309875
HEATMAP	43	get_comm_data	4.05823802948	4.07674407959
HEATMAP	54	timestep_fine	3.52256512642	4.07960319519
HEATMAP	54	get_simulation_data	4.07965803146	4.07979011536
HEATMAP	54	get_comm_data	4.0796380043	4.07981014252
HEATMAP	64	timestep_coarse	4.03095197678	4.08433699608
HEATMAP	64	idle	0.0390491485596	4.08449816704
HEATMAP	64	iteration_pint	0.039046049118	4.08459711075
HEATMAP	64	iteration_initial	0.0390419960022	4.08472418785
HEATMAP	65	get_simulation_data	4.08468103409	4.08479595184
HEATMAP	65	get_comm_data	0.0368490219116	4.08482503891
HEATMAP	22	timestep_fine	3.5512650013	4.10784506798
HEATMAP	21	timestep_coarse	4.05559706688	4.1085100174
HEATMAP	21	converged	4.10948300362	4.10948514938
HEATMAP	21	follower_in_sliding_window	3.49543595314	4.10963201523
HEATMAP	21	iteration_pint	3.49543213844	4.10973906517
HEATMAP	22	get_simulation_data	4.10967588425	4.1097779274
HEATMAP	22	get_comm_data	4.10787892342	4.10979294777
Rank: 21, Status: 0, time: 5.32846212387, iteration 0, starting time frame id: 21, timeframe: [2.1000000000000005, 2.2000000000000006]
HEATMAP	55	timestep_fine	3.57685184479	4.1237449646
HEATMAP	32	timestep_coarse	4.07534503937	4.12914514542
HEATMAP	32	follower_in_sliding_window	3.51309204102	4.13027906418
HEATMAP	32	iteration_pint	3.51308917999	4.13030004501
HEATMAP	43	timestep_coarse	4.07677817345	4.13052916527
HEATMAP	43	follower_in_sliding_window	3.50538516045	4.13163805008
HEATMAP	43	iteration_pint	3.50538110733	4.13169407845
HEATMAP	33	timestep_fine	3.56971406937	4.13233494759
HEATMAP	33	get_simulation_data	4.13239097595	4.13254594803
HEATMAP	33	get_comm_data	4.13236999512	4.13256597519
HEATMAP	54	timestep_coarse	4.07984399796	4.1342651844
HEATMAP	54	follower_in_sliding_window	3.52256298065	4.13441801071
HEATMAP	54	iteration_pint	3.52255702019	4.1344730854
HEATMAP	55	get_simulation_data	4.13434696198	4.13486790657
HEATMAP	55	get_comm_data	4.12378001213	4.13488888741
HEATMAP	44	timestep_fine	3.57430505753	4.13596701622
HEATMAP	44	get_simulation_data	4.13602209091	4.13615703583
HEATMAP	44	get_comm_data	4.13600206375	4.13617801666
HEATMAP	65	timestep_coarse	4.0848941803	4.13774609566
HEATMAP	65	idle	0.036847114563	4.13789105415
HEATMAP	65	iteration_pint	0.0368440151215	4.1379570961
HEATMAP	65	iteration_initial	0.0368399620056	4.13797903061
HEATMAP	66	get_simulation_data	4.14663100243	4.14681601524
HEATMAP	66	get_comm_data	0.533475875854	4.14684796333
HEATMAP	23	timestep_fine	3.60508108139	4.15507602692
HEATMAP	22	timestep_coarse	4.10982608795	4.16375303268
HEATMAP	22	converged	4.16471409798	4.16471600533
HEATMAP	22	follower_in_sliding_window	3.55126309395	4.1648440361
HEATMAP	22	iteration_pint	3.55125904083	4.16490197182
Rank: 22, Status: 0, time: 5.39508795738, iteration 0, starting time frame id: 22, timeframe: [2.2000000000000006, 2.3000000000000007]
HEATMAP	23	get_simulation_data	4.16484189034	4.16494703293
HEATMAP	23	get_comm_data	4.15510988235	4.16496300697
HEATMAP	45	timestep_fine	3.62860107422	4.17490386963
HEATMAP	34	timestep_fine	3.62449002266	4.17921900749
HEATMAP	33	timestep_coarse	4.13260006905	4.18647503853
HEATMAP	56	timestep_fine	3.63529896736	4.18703794479
HEATMAP	33	follower_in_sliding_window	3.56971216202	4.18761396408
HEATMAP	33	iteration_pint	3.56970596313	4.18766617775
HEATMAP	34	get_simulation_data	4.18746590614	4.18763208389
HEATMAP	34	get_comm_data	4.1792550087	4.18765306473
HEATMAP	55	timestep_coarse	4.13492298126	4.18804383278
HEATMAP	55	follower_in_sliding_window	3.57685089111	4.18819284439
HEATMAP	55	iteration_pint	3.576846838	4.18825292587
HEATMAP	56	get_simulation_data	4.18836784363	4.18893885612
HEATMAP	56	get_comm_data	4.18707299232	4.18895983696
HEATMAP	44	timestep_coarse	4.13621091843	4.1908249855
HEATMAP	44	follower_in_sliding_window	3.57430410385	4.19201302528
HEATMAP	44	iteration_pint	3.57430100441	4.19209098816
HEATMAP	45	get_simulation_data	4.19182991982	4.19202589989
HEATMAP	45	get_comm_data	4.17493796349	4.19205307961
HEATMAP	66	timestep_coarse	4.14691591263	4.20024299622
HEATMAP	66	idle	0.533473014832	4.20038700104
HEATMAP	66	iteration_pint	0.533468008041	4.20045781136
HEATMAP	66	iteration_initial	0.533461809158	4.20047783852
HEATMAP	67	get_simulation_data	4.20057892799	4.20112800598
HEATMAP	67	get_comm_data	0.0405478477478	4.20117902756
HEATMAP	23	timestep_coarse	4.16499590874	4.21778202057
HEATMAP	23	converged	4.21874094009	4.21874308586
HEATMAP	23	follower_in_sliding_window	3.60507893562	4.21887302399
HEATMAP	23	iteration_pint	3.60507488251	4.21892690659
Rank: 23, Status: 0, time: 5.45109796524, iteration 0, starting time frame id: 23, timeframe: [2.3000000000000007, 2.400000000000001]
HEATMAP	46	timestep_fine	3.68193912506	4.22603416443
HEATMAP	24	timestep_fine	3.67042708397	4.2297539711
HEATMAP	24	get_simulation_data	4.22980690002	4.2299220562
HEATMAP	24	get_comm_data	4.22978806496	4.22993803024
HEATMAP	35	timestep_fine	3.68026900291	4.23805308342
HEATMAP	57	timestep_fine	3.69070196152	4.23917913437
HEATMAP	34	timestep_coarse	4.18768906593	4.24104785919
HEATMAP	34	follower_in_sliding_window	3.62448787689	4.24211096764
HEATMAP	34	iteration_pint	3.62448406219	4.24216508865
HEATMAP	35	get_simulation_data	4.24221801758	4.24275898933
HEATMAP	35	get_comm_data	4.23808813095	4.24277997017
HEATMAP	56	timestep_coarse	4.18899297714	4.24293804169
HEATMAP	56	follower_in_sliding_window	3.63529706001	4.24312400818
HEATMAP	56	iteration_pint	3.63529205322	4.24317383766
HEATMAP	57	get_simulation_data	4.24316906929	4.24375295639
HEATMAP	57	get_comm_data	4.23922610283	4.24377512932
HEATMAP	45	timestep_coarse	4.19208693504	4.24556899071
HEATMAP	45	follower_in_sliding_window	3.62859892845	4.24667191505
HEATMAP	45	iteration_pint	3.62859487534	4.24672794342
HEATMAP	46	get_simulation_data	4.24672102928	4.24726104736
HEATMAP	46	get_comm_data	4.22606801987	4.2472820282
HEATMAP	67	timestep_coarse	4.2012898922	4.2552189827
HEATMAP	67	idle	0.0405459403992	4.25544381142
HEATMAP	67	iteration_pint	0.0405428409576	4.25547194481
HEATMAP	67	iteration_initial	0.0405390262604	4.25549197197
HEATMAP	68	get_simulation_data	4.26376795769	4.26392388344
HEATMAP	68	get_comm_data	0.0299210548401	4.26396203041
HEATMAP	47	timestep_fine	3.7359290123	4.28296899796
HEATMAP	25	timestep_fine	3.72600007057	4.28362393379
HEATMAP	24	timestep_coarse	4.22996997833	4.28404211998
HEATMAP	24	converged	4.2850189209	4.28502106667
HEATMAP	24	follower_in_sliding_window	3.67042398453	4.28515291214
HEATMAP	24	iteration_pint	3.6704211235	4.28520607948
Rank: 24, Status: 0, time: 5.53210806847, iteration 0, starting time frame id: 24, timeframe: [2.400000000000001, 2.500000000000001]
HEATMAP	25	get_simulation_data	4.28528785706	4.28544592857
HEATMAP	25	get_comm_data	4.28365898132	4.28546285629
HEATMAP	36	timestep_fine	3.73506379128	4.29139900208
HEATMAP	35	timestep_coarse	4.24281406403	4.29662013054
HEATMAP	58	timestep_fine	3.74926519394	4.29684114456
HEATMAP	57	timestep_coarse	4.24380898476	4.29753994942
HEATMAP	57	follower_in_sliding_window	3.69070100784	4.29768800735
HEATMAP	35	follower_in_sliding_window	3.68026804924	4.29770994186HEATMAP	57	iteration_pint	3.69069814682	4.29774308205

HEATMAP	35	iteration_pint	3.68026399612	4.29776501656
HEATMAP	36	get_simulation_data	4.29794096947	4.29809594154
HEATMAP	36	get_comm_data	4.29143285751	4.29811692238
HEATMAP	58	get_simulation_data	4.29765915871	4.29820609093
HEATMAP	58	get_comm_data	4.296875	4.29822611809
HEATMAP	46	timestep_coarse	4.24731612206	4.30037808418
HEATMAP	46	follower_in_sliding_window	3.68193817139	4.30150103569
HEATMAP	46	iteration_pint	3.68193221092	4.30155515671
HEATMAP	47	get_simulation_data	4.30141687393	4.30195689201
HEATMAP	47	get_comm_data	4.28300285339	4.30197787285
HEATMAP	68	timestep_coarse	4.26405191422	4.31714701653
HEATMAP	68	idle	0.0299170017242	4.31730985641
HEATMAP	68	iteration_pint	0.0299129486084	4.31743597984
HEATMAP	69	get_simulation_data	4.31727600098	4.31739902496
HEATMAP	69	get_comm_data	0.0298111438751	4.31742811203
HEATMAP	68	iteration_initial	0.0299088954926	4.31755685806
HEATMAP	48	timestep_fine	3.78943514824	4.3329000473
HEATMAP	26	timestep_fine	3.78080201149	4.33493614197
HEATMAP	25	timestep_coarse	4.28549599648	4.33917689323
HEATMAP	25	converged	4.34014892578	4.34015202522
HEATMAP	25	follower_in_sliding_window	3.7259979248	4.34028506279
HEATMAP	25	iteration_pint	3.72599387169	4.34033799171
Rank: 25, Status: 0, time: 5.55798482895, iteration 0, starting time frame id: 25, timeframe: [2.500000000000001, 2.600000000000001]
HEATMAP	26	get_simulation_data	4.34025502205	4.34041404724
HEATMAP	26	get_comm_data	4.33498311043	4.34043312073
HEATMAP	36	timestep_coarse	4.29814982414	4.35164093971
HEATMAP	58	timestep_coarse	4.29825901985	4.35172700882
HEATMAP	58	follower_in_sliding_window	3.7492620945	4.35187220573
HEATMAP	58	iteration_pint	3.74925518036	4.35192704201
HEATMAP	36	follower_in_sliding_window	3.73506188393	4.35273385048
HEATMAP	36	iteration_pint	3.7350590229	4.35275483131
HEATMAP	47	timestep_coarse	4.30201196671	4.35556197166
HEATMAP	59	timestep_fine	3.80416107178	4.35602807999
HEATMAP	59	get_simulation_data	4.3560860157	4.35625886917
HEATMAP	59	get_comm_data	4.35606503487	4.35627985001
HEATMAP	47	follower_in_sliding_window	3.73592686653	4.35666799545
HEATMAP	47	iteration_pint	3.73592305183	4.35672402382
HEATMAP	48	get_simulation_data	4.35685110092	4.3573949337
HEATMAP	48	get_comm_data	4.33293414116	4.35741615295
HEATMAP	37	timestep_fine	3.80060815811	4.36478495598
HEATMAP	37	get_simulation_data	4.36484098434	4.36500906944
HEATMAP	37	get_comm_data	4.36482000351	4.3650290966
HEATMAP	69	timestep_coarse	4.31749200821	4.37071299553
HEATMAP	69	idle	0.0298080444336	4.37086105347
HEATMAP	69	iteration_pint	0.0298049449921	4.37092494965
HEATMAP	69	iteration_initial	0.0298011302948	4.37094807625
HEATMAP	70	get_simulation_data	4.37920689583	4.37933588028
HEATMAP	70	get_comm_data	0.037535905838	4.37936878204
HEATMAP	26	timestep_coarse	4.34048509598	4.39387798309
HEATMAP	49	timestep_fine	3.84346699715	4.39462590218
HEATMAP	26	converged	4.3948559761	4.39485907555
HEATMAP	26	follower_in_sliding_window	3.78080010414	4.39500403404
HEATMAP	26	iteration_pint	3.78079605103	4.39508914948
Rank: 26, Status: 0, time: 4.39617300034, iteration 0, starting time frame id: 26, timeframe: [2.600000000000001, 2.700000000000001]
HEATMAP	27	timestep_fine	3.83939504623	4.40072107315
HEATMAP	27	get_simulation_data	4.40077710152	4.40089297295
HEATMAP	27	get_comm_data	4.40075612068	4.40090799332
HEATMAP	60	timestep_fine	3.86148786545	4.40322899818
HEATMAP	59	timestep_coarse	4.35631394386	4.40995407104
HEATMAP	59	follower_in_sliding_window	3.80415987968	4.41010189056
HEATMAP	59	iteration_pint	3.80415701866	4.41015696526
HEATMAP	60	get_simulation_data	4.41034388542	4.41051292419
HEATMAP	60	get_comm_data	4.4032638073	4.41053390503
HEATMAP	48	timestep_coarse	4.35745000839	4.41040301323
HEATMAP	48	follower_in_sliding_window	3.78943395615	4.4115049839
HEATMAP	48	iteration_pint	3.78942894936	4.41155815125
HEATMAP	38	timestep_fine	3.85548686981	4.41183495522
HEATMAP	49	get_simulation_data	4.41163802147	4.41217684746
HEATMAP	49	get_comm_data	4.39466094971	4.41219902039
HEATMAP	37	timestep_coarse	4.36506199837	4.41933107376
HEATMAP	37	follower_in_sliding_window	3.80060696602	4.42051506042
HEATMAP	37	iteration_pint	3.800604105	4.42056894302
HEATMAP	38	get_simulation_data	4.42044091225	4.42061591148
HEATMAP	38	get_comm_data	4.41187095642	4.42063784599
HEATMAP	70	timestep_coarse	4.37943792343	4.43312478065
HEATMAP	70	idle	0.0375318527222	4.43327379227
HEATMAP	70	iteration_pint	0.0375277996063	4.43334579468
HEATMAP	70	iteration_initial	0.0375218391418	4.43336582184
HEATMAP	71	get_simulation_data	4.43324708939	4.43382811546
HEATMAP	71	get_comm_data	0.0396339893341	4.43385696411
HEATMAP	61	timestep_fine	3.91510605812	4.45286011696
HEATMAP	27	timestep_coarse	4.4009411335	4.45473098755
HEATMAP	27	converged	4.45570492744	4.45570707321
HEATMAP	27	follower_in_sliding_window	3.83939290047	4.45583701134
HEATMAP	27	iteration_pint	3.83938908577	4.45589113235
Rank: 27, Status: 0, time: 5.69749403, iteration 0, starting time frame id: 27, timeframe: [2.700000000000001, 2.800000000000001]
HEATMAP	50	timestep_fine	3.90360212326	4.45702409744
HEATMAP	39	timestep_fine	3.91032910347	4.45958304405
HEATMAP	60	timestep_coarse	4.41056799889	4.46449279785
HEATMAP	60	follower_in_sliding_window	3.86148691177	4.4647629261
HEATMAP	60	iteration_pint	3.86148285866	4.46482086182
HEATMAP	61	get_simulation_data	4.46456503868	4.46473813057
HEATMAP	61	get_comm_data	4.45289492607	4.4647591114
HEATMAP	49	timestep_coarse	4.41223287582	4.46576499939
HEATMAP	49	follower_in_sliding_window	3.84346485138	4.46687102318
HEATMAP	49	iteration_pint	3.84346103668	4.46692490578
HEATMAP	28	timestep_fine	3.90514802933	4.4674680233
HEATMAP	50	get_simulation_data	4.46684002876	4.46724700928
HEATMAP	50	get_comm_data	4.45705795288	4.46726799011
HEATMAP	28	get_simulation_data	4.46754813194	4.46766614914
HEATMAP	28	get_comm_data	4.46751093864	4.46768093109
HEATMAP	38	timestep_coarse	4.42067193985	4.47436094284
HEATMAP	38	follower_in_sliding_window	3.85548400879	4.47543787956
HEATMAP	38	iteration_pint	3.85547804832	4.47549390793
HEATMAP	39	get_simulation_data	4.47534418106	4.47550201416
HEATMAP	39	get_comm_data	4.45961809158	4.475522995
HEATMAP	71	timestep_coarse	4.4339261055	4.48774194717
HEATMAP	71	idle	0.0396320819855	4.48788499832
HEATMAP	71	iteration_pint	0.0396289825439	4.48795008659
HEATMAP	71	iteration_initial	0.0396249294281	4.4879720211
HEATMAP	72	get_simulation_data	4.49626803398	4.49643707275
HEATMAP	72	get_comm_data	0.0398101806641	4.49646806717
HEATMAP	51	timestep_fine	3.95737886429	4.49803185463
HEATMAP	62	timestep_fine	3.97248506546	4.51407694817
HEATMAP	40	timestep_fine	3.96591997147	4.51478910446
HEATMAP	61	timestep_coarse	4.46479296684	4.51723504066
HEATMAP	29	timestep_fine	3.95989394188	4.51729297638
HEATMAP	61	follower_in_sliding_window	3.91510510445	4.51738190651
HEATMAP	61	iteration_pint	3.915102005	4.51743793488
HEATMAP	62	get_simulation_data	4.51744008064	4.51797604561
HEATMAP	62	get_comm_data	4.5141119957	4.51799607277
HEATMAP	50	timestep_coarse	4.46730208397	4.52123594284
HEATMAP	28	timestep_coarse	4.46771812439	4.52155804634
HEATMAP	28	converged	4.52254009247	4.52254199982
HEATMAP	50	follower_in_sliding_window	3.90359997749	4.52235913277
HEATMAP	50	iteration_pint	3.90359711647	4.52241396904
HEATMAP	28	follower_in_sliding_window	3.90514707565	4.52268195152
HEATMAP	28	iteration_pint	3.90514397621	4.52274107933
Rank: 28, Status: 0, time: 5.77347898483, iteration 0, starting time frame id: 28, timeframe: [2.800000000000001, 2.9000000000000012]
HEATMAP	29	get_simulation_data	4.52261400223	4.522783041
HEATMAP	29	get_comm_data	4.51732683182	4.52279901505
HEATMAP	51	get_simulation_data	4.52247095108	4.52301287651
HEATMAP	51	get_comm_data	4.49806499481	4.52303385735
HEATMAP	39	timestep_coarse	4.47555708885	4.52909517288
HEATMAP	39	follower_in_sliding_window	3.9103281498	4.53017616272
HEATMAP	39	iteration_pint	3.91032505035	4.53022909164
HEATMAP	40	get_simulation_data	4.53036308289	4.53054594994
HEATMAP	40	get_comm_data	4.51482510567	4.5305659771
HEATMAP	72	timestep_coarse	4.49655199051	4.55049109459
HEATMAP	72	idle	0.0398080348969	4.5506401062
HEATMAP	72	iteration_pint	0.0398051738739	4.55071306229
HEATMAP	72	iteration_initial	0.0398011207581	4.55073308945
HEATMAP	73	get_simulation_data	4.55082702637	4.55141401291
HEATMAP	73	get_comm_data	0.0401141643524	4.55144309998
HEATMAP	30	timestep_fine	4.01468276978	4.56233477592
HEATMAP	52	timestep_fine	4.01188206673	4.56362605095
HEATMAP	41	timestep_fine	4.02089190483	4.56647396088
HEATMAP	63	timestep_fine	4.02674102783	4.57046890259
HEATMAP	62	timestep_coarse	4.51802992821	4.57088208199
HEATMAP	62	follower_in_sliding_window	3.97248291969	4.57102298737
HEATMAP	62	iteration_pint	3.9724779129	4.57107806206
HEATMAP	63	get_simulation_data	4.570925951	4.57111406326
HEATMAP	63	get_comm_data	4.57051801682	4.5711350441
HEATMAP	51	timestep_coarse	4.5230679512	4.57576203346
HEATMAP	29	timestep_coarse	4.52283191681	4.57643198967
HEATMAP	51	follower_in_sliding_window	3.95737791061	4.57685208321
HEATMAP	51	iteration_pint	3.95737290382	4.57690691948
HEATMAP	29	converged	4.57739090919	4.57739305496
HEATMAP	52	get_simulation_data	4.57709908485	4.57762598991
HEATMAP	29	follower_in_sliding_window	3.95988988876	4.57752299309HEATMAP	52	get_comm_data	4.56366801262	4.57764911652

HEATMAP	29	iteration_pint	3.95988583565	4.57757687569
Rank: 29, Status: 0, time: 5.79647994041, iteration 0, starting time frame id: 29, timeframe: [2.9000000000000012, 3.0000000000000013]
HEATMAP	30	get_simulation_data	4.57757496834	4.5777349472
HEATMAP	30	get_comm_data	4.56236982346	4.57775092125
HEATMAP	40	timestep_coarse	4.53060102463	4.5841999054
HEATMAP	40	follower_in_sliding_window	3.96591901779	4.58526706696
HEATMAP	40	iteration_pint	3.96591591835	4.58531999588
HEATMAP	41	get_simulation_data	4.58540296555	4.58557486534
HEATMAP	41	get_comm_data	4.56650996208	4.58559608459
HEATMAP	73	timestep_coarse	4.55151104927	4.60519099236
HEATMAP	73	idle	0.0401120185852	4.60534310341
HEATMAP	73	iteration_pint	0.0401091575623	4.60540699959
HEATMAP	73	iteration_initial	0.0401051044464	4.60542917252
HEATMAP	74	get_simulation_data	4.60975408554	4.60988020897
HEATMAP	74	get_comm_data	0.0346131324768	4.60991120338
HEATMAP	42	timestep_fine	4.07618904114	4.62394118309
HEATMAP	63	timestep_coarse	4.57116889954	4.62430000305
HEATMAP	63	follower_in_sliding_window	4.02674007416	4.62444591522
HEATMAP	63	iteration_pint	4.02673697472	4.62450194359
HEATMAP	31	timestep_fine	4.06956100464	4.62750291824
HEATMAP	64	timestep_fine	4.08479309082	4.6306810379
HEATMAP	30	timestep_coarse	4.57778382301	4.63079500198
HEATMAP	53	timestep_fine	4.07351398468	4.63088393211
HEATMAP	64	get_simulation_data	4.63075709343	4.63090205193
HEATMAP	64	get_comm_data	4.63073015213	4.63092803955
HEATMAP	52	timestep_coarse	4.57768702507	4.63126111031
HEATMAP	30	converged	4.63174080849	4.63174295425
HEATMAP	30	follower_in_sliding_window	4.0146818161	4.63187289238
HEATMAP	30	iteration_pint	4.01467585564	4.63192677498
Rank: 30, Status: 0, time: 5.86194705963, iteration 0, starting time frame id: 30, timeframe: [3.0000000000000013, 3.1000000000000014]
HEATMAP	31	get_simulation_data	4.6317820549	4.63194298744
HEATMAP	31	get_comm_data	4.6275370121	4.63195896149
HEATMAP	52	follower_in_sliding_window	4.01188015938	4.63238501549
HEATMAP	52	iteration_pint	4.01187610626	4.63244605064
HEATMAP	53	get_simulation_data	4.63231086731	4.63285493851
HEATMAP	53	get_comm_data	4.63092684746	4.63287591934
HEATMAP	41	timestep_coarse	4.58562994003	4.63908004761
HEATMAP	41	follower_in_sliding_window	4.02089095116	4.64016389847
HEATMAP	41	iteration_pint	4.02088689804	4.64021801949
HEATMAP	42	get_simulation_data	4.64013910294	4.64071011543
HEATMAP	42	get_comm_data	4.62397503853	4.64073204994
HEATMAP	74	timestep_coarse	4.60998106003	4.66508507729
HEATMAP	74	idle	0.0346100330353	4.66523218155
HEATMAP	74	iteration_pint	0.0346071720123	4.66529607773
HEATMAP	74	iteration_initial	0.034600019455	4.66531705856
HEATMAP	75	get_simulation_data	4.66539096832	4.66596603394
HEATMAP	75	get_comm_data	0.0401339530945	4.6659989357
HEATMAP	65	timestep_fine	4.13799500465	4.67898702621
HEATMAP	43	timestep_fine	4.13172101974	4.682046175
HEATMAP	64	timestep_coarse	4.63098311424	4.68440198898
HEATMAP	64	follower_in_sliding_window	4.08479118347	4.68457007408
HEATMAP	64	iteration_pint	4.08478617668	4.68472313881
HEATMAP	65	get_simulation_data	4.68471503258	4.68481206894
HEATMAP	65	get_comm_data	4.67902302742	4.68483400345
HEATMAP	31	timestep_coarse	4.63199090958	4.68567895889
HEATMAP	53	timestep_coarse	4.63290882111	4.68672585487
HEATMAP	31	converged	4.68666410446	4.68666601181
HEATMAP	31	follower_in_sliding_window	4.06955909729	4.68679594994
HEATMAP	31	iteration_pint	4.06955599785	4.68684911728
Rank: 31, Status: 0, time: 5.91938209534, iteration 0, starting time frame id: 31, timeframe: [3.1000000000000014, 3.2000000000000015]
HEATMAP	53	follower_in_sliding_window	4.07351303101	4.68783998489
HEATMAP	53	iteration_pint	4.07350897789	4.68789601326
HEATMAP	32	timestep_fine	4.13032507896	4.69236207008
HEATMAP	32	get_simulation_data	4.69241714478	4.69254612923
HEATMAP	32	get_comm_data	4.69239616394	4.6925611496
HEATMAP	54	timestep_fine	4.13453102112	4.69311308861
HEATMAP	54	get_simulation_data	4.69316697121	4.69334316254
HEATMAP	54	get_comm_data	4.69314718246	4.6933631897
HEATMAP	42	timestep_coarse	4.6407661438	4.69430708885
HEATMAP	42	follower_in_sliding_window	4.07618808746	4.69538116455
HEATMAP	42	iteration_pint	4.07618403435	4.6954331398
HEATMAP	43	get_simulation_data	4.695510149	4.69608807564
HEATMAP	43	get_comm_data	4.68208003044	4.69610905647
HEATMAP	75	timestep_coarse	4.66607284546	4.71913385391
HEATMAP	75	idle	0.0401320457458	4.71928286552
HEATMAP	75	iteration_pint	0.04012799263	4.71934986115
HEATMAP	75	iteration_initial	0.0401248931885	4.71937394142
HEATMAP	76	get_simulation_data	4.72348809242	4.72361207008
HEATMAP	76	get_comm_data	0.0378170013428	4.7236430645
HEATMAP	55	timestep_fine	4.18831682205	4.73663592339
HEATMAP	65	timestep_coarse	4.68486809731	4.73754000664
HEATMAP	65	follower_in_sliding_window	4.13799405098	4.7376871109
HEATMAP	65	iteration_pint	4.13798999786	4.7377409935
HEATMAP	66	timestep_fine	4.20049786568	4.74422097206
HEATMAP	66	get_simulation_data	4.74427580833	4.74441599846
HEATMAP	66	get_comm_data	4.74425601959	4.74443697929
HEATMAP	32	timestep_coarse	4.69259405136	4.74634313583
HEATMAP	32	converged	4.74731016159	4.74731206894
HEATMAP	32	follower_in_sliding_window	4.13032412529	4.74744105339
HEATMAP	32	iteration_pint	4.13032007217	4.74750804901
Rank: 32, Status: 0, time: 5.9940161705, iteration 0, starting time frame id: 32, timeframe: [3.2000000000000015, 3.3000000000000016]
HEATMAP	54	timestep_coarse	4.69339704514	4.7477991581
HEATMAP	54	follower_in_sliding_window	4.1345281601	4.74892401695
HEATMAP	54	iteration_pint	4.13452410698	4.74897813797
HEATMAP	55	get_simulation_data	4.74881982803	4.74936580658
HEATMAP	55	get_comm_data	4.73667597771	4.74938583374
HEATMAP	43	timestep_coarse	4.69614315033	4.74981212616
HEATMAP	43	follower_in_sliding_window	4.13172006607	4.75088906288
HEATMAP	43	iteration_pint	4.13171601295	4.75094199181
HEATMAP	33	timestep_fine	4.18772315979	4.75174617767
HEATMAP	33	get_simulation_data	4.75180602074	4.75192213058
HEATMAP	33	get_comm_data	4.75178313255	4.75193810463
HEATMAP	44	timestep_fine	4.19215798378	4.75343298912
HEATMAP	44	get_simulation_data	4.75350689888	4.75363302231
HEATMAP	44	get_comm_data	4.75347709656	4.75365400314
HEATMAP	76	timestep_coarse	4.72371101379	4.77726101875
HEATMAP	76	idle	0.0378150939941	4.77740812302
HEATMAP	76	iteration_pint	0.0378119945526	4.77747702599
HEATMAP	76	iteration_initial	0.0378079414368	4.77749705315
HEATMAP	77	get_simulation_data	4.77735996246	4.7779378891
HEATMAP	77	get_comm_data	0.0379798412323	4.77796697617
HEATMAP	45	timestep_fine	4.24678707123	4.79385900497
HEATMAP	34	timestep_fine	4.24222588539	4.79629087448
HEATMAP	56	timestep_fine	4.24322891235	4.79659891129
HEATMAP	66	timestep_coarse	4.74446988106	4.79758286476
HEATMAP	66	follower_in_sliding_window	4.20049595833	4.79772901535
HEATMAP	66	iteration_pint	4.20049190521	4.79778289795
HEATMAP	55	timestep_coarse	4.7494199276	4.80274486542
HEATMAP	55	follower_in_sliding_window	4.18831586838	4.80385899544
HEATMAP	55	iteration_pint	4.18831086159	4.80391097069
HEATMAP	56	get_simulation_data	4.80404686928	4.80419683456
HEATMAP	56	get_comm_data	4.79663300514	4.80421805382
HEATMAP	33	timestep_coarse	4.75197100639	4.80580711365
HEATMAP	33	converged	4.8067741394	4.80677604675
HEATMAP	33	follower_in_sliding_window	4.1877219677	4.80691003799
HEATMAP	33	iteration_pint	4.187718153	4.80697798729
Rank: 33, Status: 0, time: 6.02465009689, iteration 0, starting time frame id: 33, timeframe: [3.3000000000000016, 3.4000000000000017]
HEATMAP	34	get_simulation_data	4.80689001083	4.80705785751
HEATMAP	34	get_comm_data	4.79632496834	4.80707406998
HEATMAP	67	timestep_fine	4.25551581383	4.80817699432
HEATMAP	44	timestep_coarse	4.75369095802	4.80832910538
HEATMAP	67	get_simulation_data	4.80824995041	4.80839800835
HEATMAP	67	get_comm_data	4.80822181702	4.80842494965
HEATMAP	44	follower_in_sliding_window	4.19215607643	4.80944108963
HEATMAP	44	iteration_pint	4.19215202332	4.80950093269
HEATMAP	45	get_simulation_data	4.80936908722	4.80955410004
HEATMAP	45	get_comm_data	4.79390001297	4.80957388878
HEATMAP	77	timestep_coarse	4.77803301811	4.83142805099
HEATMAP	77	idle	0.037976026535	4.83157086372
HEATMAP	77	iteration_pint	0.0379719734192	4.83164095879
HEATMAP	77	iteration_initial	0.0379660129547	4.8316628933
HEATMAP	78	get_simulation_data	4.83557295799	4.83575701714
HEATMAP	78	get_comm_data	0.0408840179443	4.83578801155
HEATMAP	46	timestep_fine	4.30161499977	4.84577417374
HEATMAP	57	timestep_fine	4.29780507088	4.84813714027
HEATMAP	35	timestep_fine	4.29782509804	4.8555059433
HEATMAP	56	timestep_coarse	4.80425095558	4.85821390152
HEATMAP	56	follower_in_sliding_window	4.24322795868	4.85934305191
HEATMAP	56	iteration_pint	4.24322485924	4.85939693451
HEATMAP	57	get_simulation_data	4.8594789505	4.86002516747
HEATMAP	57	get_comm_data	4.84817314148	4.8600461483
HEATMAP	34	timestep_coarse	4.80710697174	4.86044096947
HEATMAP	68	timestep_fine	4.31758093834	4.86084699631
HEATMAP	34	converged	4.86139702797	4.86139988899
HEATMAP	34	follower_in_sliding_window	4.24222493172	4.86153101921
HEATMAP	34	iteration_pint	4.24221992493	4.8615860939
Rank: 34, Status: 0, time: 4.86264801025, iteration 0, starting time frame id: 34, timeframe: [3.4000000000000017, 3.5000000000000018]
HEATMAP	35	get_simulation_data	4.86164402962	4.86180400848
HEATMAP	35	get_comm_data	4.85554099083	4.86181998253
HEATMAP	67	timestep_coarse	4.8084769249	4.8623418808
HEATMAP	67	follower_in_sliding_window	4.25551390648	4.86248898506
HEATMAP	67	iteration_pint	4.25550985336	4.86255383492
HEATMAP	68	get_simulation_data	4.86276483536	4.86290788651
HEATMAP	68	get_comm_data	4.86088991165	4.86293292046
HEATMAP	45	timestep_coarse	4.80960798264	4.863104105
HEATMAP	45	follower_in_sliding_window	4.24678587914	4.86418008804
HEATMAP	45	iteration_pint	4.24678206444	4.86423301697
HEATMAP	46	get_simulation_data	4.86423921585	4.8648250103
HEATMAP	46	get_comm_data	4.84580922127	4.86484503746
HEATMAP	78	timestep_coarse	4.83585500717	4.89032292366
HEATMAP	78	idle	0.0408809185028	4.89046907425
HEATMAP	78	iteration_pint	0.0408780574799	4.89053297043
HEATMAP	78	iteration_initial	0.040874004364	4.89055204391
HEATMAP	79	get_simulation_data	4.89041805267	4.89097714424
HEATMAP	79	get_comm_data	0.0386049747467	4.89101099968
HEATMAP	58	timestep_fine	4.35195302963	4.90159201622
HEATMAP	47	timestep_fine	4.35678601265	4.90442800522
HEATMAP	36	timestep_fine	4.35277891159	4.9091489315
HEATMAP	57	timestep_coarse	4.86008095741	4.91384315491
HEATMAP	57	follower_in_sliding_window	4.2978041172	4.91495394707
HEATMAP	57	iteration_pint	4.29779911041	4.91500902176
HEATMAP	58	get_simulation_data	4.91492009163	4.91547322273
HEATMAP	58	get_comm_data	4.90162611008	4.91549420357
HEATMAP	35	timestep_coarse	4.86185193062	4.91561102867
HEATMAP	68	timestep_coarse	4.86298704147	4.9158718586
HEATMAP	68	follower_in_sliding_window	4.31757903099	4.91603684425
HEATMAP	68	iteration_pint	4.31757497787	4.91612887383
HEATMAP	35	converged	4.91657996178	4.91658210754
HEATMAP	35	follower_in_sliding_window	4.29782390594	4.91671204567
HEATMAP	35	iteration_pint	4.29782009125	4.91676592827
Rank: 35, Status: 0, time: 6.15878295898, iteration 0, starting time frame id: 35, timeframe: [3.5000000000000018, 3.600000000000002]
HEATMAP	36	get_simulation_data	4.91697096825	4.91712284088
HEATMAP	36	get_comm_data	4.90919184685	4.91713881493
HEATMAP	69	timestep_fine	4.37096214294	4.91733598709
HEATMAP	69	get_simulation_data	4.91739106178	4.91753005981
HEATMAP	69	get_comm_data	4.91737103462	4.91755008698
HEATMAP	46	timestep_coarse	4.86487722397	4.91795015335
HEATMAP	46	follower_in_sliding_window	4.3016140461	4.91900515556
HEATMAP	46	iteration_pint	4.30160903931	4.91905713081
HEATMAP	47	get_simulation_data	4.91890096664	4.91947484016
HEATMAP	47	get_comm_data	4.90446186066	4.91949605942
HEATMAP	79	timestep_coarse	4.89110016823	4.94447112083
HEATMAP	79	idle	0.0386011600494	4.94463896751
HEATMAP	79	iteration_pint	0.0385961532593	4.9448261261
HEATMAP	79	iteration_initial	0.0385911464691	4.94484901428
HEATMAP	80	get_simulation_data	4.94884586334	4.94898891449
HEATMAP	80	get_comm_data	0.0390589237213	4.94902086258
HEATMAP	48	timestep_fine	4.41161799431	4.95380806923
HEATMAP	59	timestep_fine	4.41021490097	4.9614109993
HEATMAP	58	timestep_coarse	4.91552710533	4.96903610229
HEATMAP	58	follower_in_sliding_window	4.35195112228	4.97013902664
HEATMAP	58	iteration_pint	4.35194802284	4.97019410133
HEATMAP	36	timestep_coarse	4.91717481613	4.97048592567
HEATMAP	69	timestep_coarse	4.91758298874	4.97060203552
HEATMAP	69	follower_in_sliding_window	4.37096095085	4.97074198723
HEATMAP	69	iteration_pint	4.37095808983	4.97079801559
HEATMAP	59	get_simulation_data	4.97025799751	4.97079801559
HEATMAP	59	get_comm_data	4.96144390106	4.97081899643
HEATMAP	36	converged	4.97146582603	4.9714679718
HEATMAP	36	follower_in_sliding_window	4.35277700424	4.97160696983
HEATMAP	36	iteration_pint	4.3527739048	4.97166490555
Rank: 36, Status: 0, time: 6.22261095047, iteration 0, starting time frame id: 36, timeframe: [3.600000000000002, 3.700000000000002]
HEATMAP	47	timestep_coarse	4.91952991486	4.9731259346
HEATMAP	47	follower_in_sliding_window	4.35678505898	4.97419500351
HEATMAP	47	iteration_pint	4.35678100586	4.97424793243
HEATMAP	48	get_simulation_data	4.97440004349	4.97497797012
HEATMAP	48	get_comm_data	4.95384216309	4.97499895096
HEATMAP	70	timestep_fine	4.43338894844	4.98167300224
HEATMAP	70	get_simulation_data	4.98172879219	4.98189282417
HEATMAP	70	get_comm_data	4.98170781136	4.98191380501
HEATMAP	37	timestep_fine	4.42063212395	4.98673295975
HEATMAP	37	get_simulation_data	4.98678803444	4.98692893982
HEATMAP	37	get_comm_data	4.98676800728	4.98694396019
HEATMAP	80	timestep_coarse	4.94909191132	5.00354003906
HEATMAP	80	idle	0.0390570163727	5.00368905067
HEATMAP	80	iteration_pint	0.0390539169312	5.00377702713
HEATMAP	80	iteration_initial	0.0390498638153	5.00379896164
HEATMAP	81	get_simulation_data	5.00388097763	5.00447797775
HEATMAP	81	get_comm_data	0.039824962616	5.00450801849
HEATMAP	60	timestep_fine	4.46488595009	5.00565600395
HEATMAP	49	timestep_fine	4.46698498726	5.01632094383
HEATMAP	59	timestep_coarse	4.97085189819	5.02449297905
HEATMAP	59	follower_in_sliding_window	4.41021299362	5.02562189102
HEATMAP	59	iteration_pint	4.41020798683	5.02567696571
HEATMAP	60	get_simulation_data	5.0258898735	5.02648878098
HEATMAP	60	get_comm_data	5.00569081306	5.02651000023
HEATMAP	48	timestep_coarse	4.97503304482	5.02799415588
HEATMAP	48	follower_in_sliding_window	4.41161704063	5.02907013893
HEATMAP	48	iteration_pint	4.41161298752	5.0291249752
HEATMAP	49	get_simulation_data	5.0292069912	5.02938890457
HEATMAP	49	get_comm_data	5.01635599136	5.0294110775
HEATMAP	38	timestep_fine	4.47555685043	5.03112387657
HEATMAP	70	timestep_coarse	4.98194599152	5.03535795212
HEATMAP	70	follower_in_sliding_window	4.433385849	5.03551697731
HEATMAP	70	iteration_pint	4.43337988853	5.03557395935
HEATMAP	71	timestep_fine	4.48798704147	5.03884100914
HEATMAP	71	get_simulation_data	5.03889608383	5.03907608986
HEATMAP	71	get_comm_data	5.03887605667	5.03909611702
HEATMAP	37	timestep_coarse	4.98697710037	5.04150700569
HEATMAP	37	converged	5.0424849987	5.04248714447
HEATMAP	37	follower_in_sliding_window	4.42062997818	5.04262208939
HEATMAP	37	iteration_pint	4.42062592506	5.04267597198
Rank: 37, Status: 0, time: 6.26124882698, iteration 0, starting time frame id: 37, timeframe: [3.700000000000002, 3.800000000000002]
HEATMAP	38	get_simulation_data	5.04268288612	5.04282999039
HEATMAP	38	get_comm_data	5.03115797043	5.04284596443
HEATMAP	61	timestep_fine	4.51750397682	5.05574798584
HEATMAP	81	timestep_coarse	5.00457715988	5.05834197998
HEATMAP	81	idle	0.0398230552673	5.05848908424
HEATMAP	81	iteration_pint	0.0398199558258	5.05855417252
HEATMAP	81	iteration_initial	0.0398161411285	5.05857610703
HEATMAP	82	get_simulation_data	5.06280899048	5.06294584274
HEATMAP	82	get_comm_data	0.0339469909668	5.06297802925
HEATMAP	50	timestep_fine	4.52247405052	5.07598590851
HEATMAP	60	timestep_coarse	5.02654385567	5.07902979851
HEATMAP	39	timestep_fine	4.53029203415	5.07876706123
HEATMAP	60	follower_in_sliding_window	4.46488285065	5.08015990257
HEATMAP	60	iteration_pint	4.46487784386	5.08021497726
HEATMAP	61	get_simulation_data	5.08006000519	5.08060193062
HEATMAP	61	get_comm_data	5.0557820797	5.08062291145
HEATMAP	49	timestep_coarse	5.02944493294	5.08296298981
HEATMAP	49	follower_in_sliding_window	4.46698403358	5.08403801918
HEATMAP	49	iteration_pint	4.46697998047	5.08408999443
HEATMAP	50	get_simulation_data	5.08400511742	5.08417701721
HEATMAP	50	get_comm_data	5.07602000237	5.08419799805
HEATMAP	71	timestep_coarse	5.03912997246	5.09267711639
HEATMAP	71	follower_in_sliding_window	4.4879860878	5.0928299427
HEATMAP	71	iteration_pint	4.48798298836	5.0928850174
HEATMAP	38	timestep_coarse	5.04287981987	5.09651398659
HEATMAP	38	converged	5.0975189209	5.09752082825
HEATMAP	38	follower_in_sliding_window	4.47555589676	5.09770894051
HEATMAP	39	get_simulation_data	5.09751009941	5.09762907028
HEATMAP	39	get_comm_data	5.07880210876	5.09764504433
HEATMAP	38	iteration_pint	4.47555088997	5.09781503677
Rank: 38, Status: 0, time: 6.32753896713, iteration 0, starting time frame id: 38, timeframe: [3.800000000000002, 3.900000000000002]
HEATMAP	72	timestep_fine	4.55075597763	5.10034799576
HEATMAP	72	get_simulation_data	5.10040402412	5.10054802895
HEATMAP	72	get_comm_data	5.10038304329	5.10057020187
HEATMAP	62	timestep_fine	4.57114505768	5.11386299133
HEATMAP	51	timestep_fine	4.57696700096	5.11678385735
HEATMAP	82	timestep_coarse	5.06304883957	5.11703300476
HEATMAP	82	idle	0.0339438915253	5.11718201637
HEATMAP	82	iteration_pint	0.0339410305023	5.11724996567
HEATMAP	82	iteration_initial	0.0339369773865	5.11726999283
HEATMAP	83	get_simulation_data	5.1173479557	5.11789393425
HEATMAP	83	get_comm_data	0.0397961139679	5.11792612076
HEATMAP	61	timestep_coarse	5.08065700531	5.13315296173
HEATMAP	61	follower_in_sliding_window	4.51750302315	5.13423299789
HEATMAP	61	iteration_pint	4.51749801636	5.13428711891
HEATMAP	40	timestep_fine	4.58537507057	5.1342959404
HEATMAP	62	get_simulation_data	5.13428997993	5.13482499123
HEATMAP	62	get_comm_data	5.1138958931	5.13484597206
HEATMAP	50	timestep_coarse	5.0842320919	5.13814496994
HEATMAP	50	follower_in_sliding_window	4.52247309685	5.13923692703
HEATMAP	50	iteration_pint	4.52246904373	5.13928890228
HEATMAP	51	get_simulation_data	5.13935804367	5.13992404938
HEATMAP	51	get_comm_data	5.11681699753	5.13994503021
HEATMAP	39	timestep_coarse	5.09767818451	5.15114808083
HEATMAP	39	converged	5.15211510658	5.15211701393
HEATMAP	39	follower_in_sliding_window	4.5302901268	5.15224409103
HEATMAP	39	iteration_pint	4.53028321266	5.15229821205
Rank: 39, Status: 0, time: 6.38469386101, iteration 0, starting time frame id: 39, timeframe: [3.900000000000002, 4.000000000000002]
HEATMAP	40	get_simulation_data	5.15245199203	5.15260910988
HEATMAP	40	get_comm_data	5.13433098793	5.15262508392
HEATMAP	72	timestep_coarse	5.10061407089	5.1543431282
HEATMAP	72	follower_in_sliding_window	4.55075407028	5.15448498726
HEATMAP	72	iteration_pint	4.55074715614	5.15457010269
HEATMAP	73	timestep_fine	4.60544300079	5.15472817421
HEATMAP	73	get_simulation_data	5.15478420258	5.15527319908
HEATMAP	73	get_comm_data	5.15476417542	5.15529298782
HEATMAP	63	timestep_fine	4.62452888489	5.17061090469
HEATMAP	83	timestep_coarse	5.11800289154	5.17250108719
HEATMAP	83	idle	0.0397939682007	5.17264699936
HEATMAP	83	iteration_pint	0.0397899150848	5.17271399498
HEATMAP	83	iteration_initial	0.0397870540619	5.17273807526
HEATMAP	84	get_simulation_data	5.17673110962	5.17691111565
HEATMAP	84	get_comm_data	0.0366230010986	5.17694211006
HEATMAP	52	timestep_fine	4.63250803947	5.18161916733
HEATMAP	62	timestep_coarse	5.13487887383	5.18784189224
HEATMAP	41	timestep_fine	4.64027190208	5.18880295753
HEATMAP	62	follower_in_sliding_window	4.57114386559	5.18894696236
HEATMAP	62	iteration_pint	4.57113909721	5.18900108337
HEATMAP	63	get_simulation_data	5.18883895874	5.18943285942
HEATMAP	63	get_comm_data	5.17064404488	5.18945384026
HEATMAP	51	timestep_coarse	5.13997888565	5.19257092476
HEATMAP	51	follower_in_sliding_window	4.57696604729	5.19363903999
HEATMAP	51	iteration_pint	4.57696294785	5.19369101524
HEATMAP	52	get_simulation_data	5.19391202927	5.19407916069
HEATMAP	52	get_comm_data	5.18165397644	5.19410014153
HEATMAP	40	timestep_coarse	5.15265893936	5.20628499985
HEATMAP	40	converged	5.20724105835	5.2072429657
HEATMAP	40	follower_in_sliding_window	4.58537197113	5.20736789703
HEATMAP	40	iteration_pint	4.58536696434	5.20742297173
Rank: 40, Status: 0, time: 6.45438814163, iteration 0, starting time frame id: 40, timeframe: [4.000000000000002, 4.100000000000001]
HEATMAP	41	get_simulation_data	5.20752096176	5.20766186714
HEATMAP	41	get_comm_data	5.18883800507	5.20767807961
HEATMAP	73	timestep_coarse	5.15532708168	5.208725214
HEATMAP	73	follower_in_sliding_window	4.60544204712	5.20889902115
HEATMAP	73	iteration_pint	4.6054391861	5.20891809464
HEATMAP	74	timestep_fine	4.66537904739	5.22595620155
HEATMAP	74	get_simulation_data	5.2260119915	5.22640419006
HEATMAP	74	get_comm_data	5.22599220276	5.2264251709
HEATMAP	84	timestep_coarse	5.17701101303	5.2301940918
HEATMAP	84	idle	0.03662109375	5.23034095764
HEATMAP	84	iteration_pint	0.0366179943085	5.23040795326
HEATMAP	84	iteration_initial	0.0366139411926	5.2304289341
HEATMAP	64	timestep_fine	4.68479514122	5.23033809662
HEATMAP	85	get_simulation_data	5.23028993607	5.23081994057
HEATMAP	85	get_comm_data	0.0367290973663	5.23084998131
HEATMAP	63	timestep_coarse	5.18948793411	5.24265193939
HEATMAP	42	timestep_fine	4.69546508789	5.24287295341
HEATMAP	63	follower_in_sliding_window	4.62452793121	5.24374890327
HEATMAP	63	iteration_pint	4.6245238781	5.24380302429
HEATMAP	64	get_simulation_data	5.24395513535	5.24449014664
HEATMAP	64	get_comm_data	5.23038101196	5.24451613426
HEATMAP	53	timestep_fine	4.68792295456	5.2456908226
HEATMAP	52	timestep_coarse	5.19413399696	5.24768900871
HEATMAP	52	follower_in_sliding_window	4.6325070858	5.2487680912
HEATMAP	52	iteration_pint	4.63250303268	5.24882006645
HEATMAP	53	get_simulation_data	5.24866890907	5.24921393394
HEATMAP	53	get_comm_data	5.24572587013	5.24923491478
HEATMAP	41	timestep_coarse	5.20771288872	5.26108884811
HEATMAP	41	converged	5.26206088066	5.26206302643
HEATMAP	41	follower_in_sliding_window	4.64026999474	5.26223802567
HEATMAP	41	iteration_pint	4.64026498795	5.26229286194
Rank: 41, Status: 0, time: 6.48027181625, iteration 0, starting time frame id: 41, timeframe: [4.100000000000001, 4.200000000000001]
HEATMAP	42	get_simulation_data	5.2621011734	5.26231503487
HEATMAP	42	get_comm_data	5.24290704727	5.26233100891
HEATMAP	75	timestep_fine	4.71938800812	5.26239204407
HEATMAP	65	timestep_fine	4.73776817322	5.28105401993
HEATMAP	74	timestep_coarse	5.22645902634	5.28126621246
HEATMAP	74	follower_in_sliding_window	4.66537809372	5.28141212463
HEATMAP	74	iteration_pint	4.66537308693	5.281468153
HEATMAP	75	get_simulation_data	5.28154087067	5.28210401535
HEATMAP	75	get_comm_data	5.26242804527	5.28212594986
HEATMAP	85	timestep_coarse	5.23091697693	5.28455400467
HEATMAP	85	idle	0.0367269515991	5.28470206261
HEATMAP	85	iteration_pint	0.0367228984833	5.28476810455
HEATMAP	85	iteration_initial	0.036719083786	5.2847878933
HEATMAP	86	get_simulation_data	5.28863191605	5.28876399994
HEATMAP	86	get_comm_data	0.0359089374542	5.28880095482
HEATMAP	64	timestep_coarse	5.24457001686	5.2980120182
HEATMAP	64	follower_in_sliding_window	4.68479418755	5.29914498329
HEATMAP	64	iteration_pint	4.68478918076	5.29926300049
HEATMAP	65	get_simulation_data	5.29929304123	5.29940414429
HEATMAP	65	get_comm_data	5.28110218048	5.29942512512
HEATMAP	43	timestep_fine	4.75097203255	5.29984116554
HEATMAP	53	timestep_coarse	5.24926781654	5.30322289467
HEATMAP	53	follower_in_sliding_window	4.68792104721	5.30430603027
HEATMAP	53	iteration_pint	4.68791699409	5.3043589592
HEATMAP	54	timestep_fine	4.74904203415	5.30695104599
HEATMAP	54	get_simulation_data	5.30700516701	5.30720496178
HEATMAP	54	get_comm_data	5.30698513985	5.30722498894
HEATMAP	42	timestep_coarse	5.26236510277	5.31587600708
HEATMAP	42	converged	5.31684112549	5.31684303284
HEATMAP	42	follower_in_sliding_window	4.69546413422	5.31697106361
HEATMAP	42	iteration_pint	4.6954600811	5.31702399254
Rank: 42, Status: 0, time: 5.31808209419, iteration 0, starting time frame id: 42, timeframe: [4.200000000000001, 4.300000000000001]
HEATMAP	43	get_simulation_data	5.31710195541	5.31723809242
HEATMAP	43	get_comm_data	5.29987597466	5.31725406647
HEATMAP	76	timestep_fine	4.77755713463	5.32341599464
HEATMAP	75	timestep_coarse	5.28216004372	5.33517885208
HEATMAP	75	follower_in_sliding_window	4.71938705444	5.33532905579
HEATMAP	75	iteration_pint	4.719383955	5.33538484573
HEATMAP	76	get_simulation_data	5.3356089592	5.33618998528
HEATMAP	76	get_comm_data	5.32346010208	5.33621692657
HEATMAP	86	timestep_coarse	5.28889989853	5.34228992462
HEATMAP	86	idle	0.0359070301056	5.34246182442
HEATMAP	86	iteration_pint	0.0359039306641	5.34258389473
HEATMAP	87	get_simulation_data	5.34236907959	5.34250116348
HEATMAP	87	get_comm_data	0.0404741764069	5.34253120422
HEATMAP	86	iteration_initial	0.0358998775482	5.34271001816
HEATMAP	66	timestep_fine	4.79780983925	5.34788298607
HEATMAP	55	timestep_fine	4.80397200584	5.35185194016
HEATMAP	65	timestep_coarse	5.29945898056	5.35227513313
HEATMAP	65	follower_in_sliding_window	4.73776602745	5.3533949852
HEATMAP	65	iteration_pint	4.73776316643	5.35344910622
HEATMAP	66	get_simulation_data	5.35333895683	5.35376191139
HEATMAP	66	get_comm_data	5.34792399406	5.35378289223
HEATMAP	54	timestep_coarse	5.30725812912	5.36166501045
HEATMAP	54	follower_in_sliding_window	4.7490401268	5.36275196075
HEATMAP	54	iteration_pint	4.74903607368	5.3628051281
HEATMAP	55	get_simulation_data	5.362626791	5.36279702187
HEATMAP	55	get_comm_data	5.35188579559	5.3628180027
HEATMAP	43	timestep_coarse	5.31728696823	5.37103009224
HEATMAP	44	timestep_fine	4.80953598022	5.37132906914
HEATMAP	43	converged	5.37199497223	5.371997118
HEATMAP	43	follower_in_sliding_window	4.75097107887	5.37212300301
HEATMAP	43	iteration_pint	4.75096702576	5.37217712402
Rank: 43, Status: 0, time: 6.6140859127, iteration 0, starting time frame id: 43, timeframe: [4.300000000000001, 4.4]
HEATMAP	44	get_simulation_data	5.37238502502	5.37254309654
HEATMAP	44	get_comm_data	5.37136387825	5.37255787849
HEATMAP	77	timestep_fine	4.83167695999	5.37799286842
HEATMAP	76	timestep_coarse	5.33627200127	5.38947701454
HEATMAP	76	follower_in_sliding_window	4.77755308151	5.3896420002
HEATMAP	76	iteration_pint	4.7775490284	5.38974809647HEATMAP	77	get_simulation_data	5.38955903053	5.38966989517
HEATMAP	77	get_comm_data	5.37802886963	5.38969182968

HEATMAP	87	timestep_coarse	5.34260010719	5.39560818672
HEATMAP	87	idle	0.0404720306396	5.39578199387
HEATMAP	87	iteration_pint	0.0404691696167	5.39597415924
HEATMAP	87	iteration_initial	0.0404651165009	5.39599919319
HEATMAP	88	get_simulation_data	5.399944067	5.40011000633
HEATMAP	88	get_comm_data	0.0405919551849	5.40014314651
HEATMAP	66	timestep_coarse	5.35381698608	5.40710687637
HEATMAP	66	follower_in_sliding_window	4.79780888557	5.40826201439
HEATMAP	66	iteration_pint	4.79780483246	5.40831398964
HEATMAP	45	timestep_fine	4.86426496506	5.41163492203
HEATMAP	56	timestep_fine	4.85945606232	5.41201400757
HEATMAP	67	timestep_fine	4.86261582375	5.41463899612
HEATMAP	67	get_simulation_data	5.41469502449	5.41485691071
HEATMAP	67	get_comm_data	5.41467499733	5.41487789154
HEATMAP	55	timestep_coarse	5.36285185814	5.41606783867
HEATMAP	55	follower_in_sliding_window	4.80397081375	5.41713500023
HEATMAP	55	iteration_pint	4.80396795273	5.41719484329
HEATMAP	56	get_simulation_data	5.41735506058	5.41792488098
HEATMAP	56	get_comm_data	5.41204786301	5.41794586182
HEATMAP	44	timestep_coarse	5.372590065	5.427298069
HEATMAP	44	converged	5.4282989502	5.42830204964
HEATMAP	44	follower_in_sliding_window	4.80953502655	5.42843103409
HEATMAP	44	iteration_pint	4.80953192711	5.42848300934
Rank: 44, Status: 0, time: 6.67920017242, iteration 0, starting time frame id: 44, timeframe: [4.4, 4.5]
HEATMAP	45	get_simulation_data	5.42832994461	5.42848396301
HEATMAP	45	get_comm_data	5.41166806221	5.42849993706
HEATMAP	77	timestep_coarse	5.38972592354	5.44288301468
HEATMAP	77	follower_in_sliding_window	4.83167600632	5.4430308342
HEATMAP	77	iteration_pint	4.83167290688	5.44308686256
HEATMAP	78	timestep_fine	4.89057207108	5.44670510292
HEATMAP	78	get_simulation_data	5.44676113129	5.44693803787
HEATMAP	78	get_comm_data	5.44674110413	5.44695806503
HEATMAP	88	timestep_coarse	5.40021300316	5.45448803902
HEATMAP	88	idle	0.040589094162	5.45464396477
HEATMAP	88	iteration_pint	0.0405859947205	5.45473098755
HEATMAP	88	iteration_initial	0.0405819416046	5.45475196838
HEATMAP	89	get_simulation_data	5.45484805107	5.45543313026
HEATMAP	89	get_comm_data	0.0402050018311	5.45546221733
HEATMAP	68	timestep_fine	4.91621494293	5.46035194397
HEATMAP	46	timestep_fine	4.91908812523	5.46411919594
HEATMAP	57	timestep_fine	4.91506910324	5.46475696564
HEATMAP	67	timestep_coarse	5.41491103172	5.46873188019
HEATMAP	67	follower_in_sliding_window	4.8626139164	5.46987485886
HEATMAP	67	iteration_pint	4.86260986328	5.4699280262
HEATMAP	68	get_simulation_data	5.47016501427	5.47070288658
HEATMAP	68	get_comm_data	5.46039485931	5.47072291374
HEATMAP	56	timestep_coarse	5.417979002	5.4718298912
HEATMAP	56	follower_in_sliding_window	4.85945487022	5.47292685509
HEATMAP	56	iteration_pint	4.85945105553	5.47298002243
HEATMAP	57	get_simulation_data	5.47307705879	5.47360014915
HEATMAP	57	get_comm_data	5.46479105949	5.47362208366
HEATMAP	45	timestep_coarse	5.42853188515	5.48200392723
HEATMAP	45	converged	5.48296308517	5.48296499252
HEATMAP	45	follower_in_sliding_window	4.86426401138	5.48308897018
HEATMAP	45	iteration_pint	4.86425995827	5.4831430912
Rank: 45, Status: 0, time: 6.70208001137, iteration 0, starting time frame id: 45, timeframe: [4.5, 4.6]
HEATMAP	46	get_simulation_data	5.48314619064	5.4832971096
HEATMAP	46	get_comm_data	5.46415400505	5.48331308365
HEATMAP	79	timestep_fine	4.94487309456	5.49170017242
HEATMAP	78	timestep_coarse	5.4469909668	5.50121593475
HEATMAP	78	follower_in_sliding_window	4.89056992531	5.50136494637
HEATMAP	78	iteration_pint	4.89056611061	5.50142002106
HEATMAP	79	get_simulation_data	5.50124406815	5.50182509422
HEATMAP	79	get_comm_data	5.49173617363	5.50184702873
HEATMAP	89	timestep_coarse	5.45553302765	5.51015901566
HEATMAP	89	idle	0.0402030944824	5.51030802727
HEATMAP	89	iteration_pint	0.0401999950409	5.51037406921
HEATMAP	89	iteration_initial	0.0401961803436	5.51039719582
HEATMAP	90	get_simulation_data	5.5146150589	5.51480603218
HEATMAP	90	get_comm_data	0.532978057861	5.5148370266
HEATMAP	58	timestep_fine	4.97025418282	5.51845121384
HEATMAP	69	timestep_fine	4.97082495689	5.52024292946
HEATMAP	47	timestep_fine	4.97430300713	5.52179098129
HEATMAP	68	timestep_coarse	5.4707570076	5.52370095253
HEATMAP	68	follower_in_sliding_window	4.91621398926	5.52479887009
HEATMAP	68	iteration_pint	4.91620993614	5.52486586571
HEATMAP	69	get_simulation_data	5.52470803261	5.52513408661
HEATMAP	69	get_comm_data	5.52028608322	5.52516007423
HEATMAP	57	timestep_coarse	5.47365617752	5.52735614777
HEATMAP	57	follower_in_sliding_window	4.91506814957	5.5284280777
HEATMAP	57	iteration_pint	4.91506409645	5.52848100662
HEATMAP	58	get_simulation_data	5.52838206291	5.52856302261
HEATMAP	58	get_comm_data	5.51848602295	5.52858304977
HEATMAP	46	timestep_coarse	5.48334622383	5.53642511368
HEATMAP	46	converged	5.53739714622	5.53739905357
HEATMAP	46	follower_in_sliding_window	4.91908717155	5.53752422333
HEATMAP	46	iteration_pint	4.91908407211	5.53757715225
Rank: 46, Status: 0, time: 6.76773810387, iteration 0, starting time frame id: 46, timeframe: [4.6, 4.699999999999999]
HEATMAP	47	get_simulation_data	5.53738999367	5.53754591942
HEATMAP	47	get_comm_data	5.52182507515	5.53756189346
HEATMAP	79	timestep_coarse	5.50188016891	5.55507612228
HEATMAP	79	follower_in_sliding_window	4.94487094879	5.55522298813
HEATMAP	79	iteration_pint	4.94486618042	5.55529117584
HEATMAP	80	timestep_fine	5.00385594368	5.56193304062
HEATMAP	80	get_simulation_data	5.56199288368	5.56214690208
HEATMAP	80	get_comm_data	5.56197285652	5.56216788292
HEATMAP	90	timestep_coarse	5.51491117477	5.56921601295
HEATMAP	90	idle	0.532976150513	5.56936311722
HEATMAP	90	iteration_pint	0.532973051071	5.56942605972
HEATMAP	90	iteration_initial	0.532968997955	5.56944608688
HEATMAP	91	get_simulation_data	5.56953501701	5.57011318207
HEATMAP	91	get_comm_data	0.0375649929047	5.57014513016
HEATMAP	48	timestep_fine	5.02918505669	5.57220101357
HEATMAP	59	timestep_fine	5.02570700645	5.57791399956
HEATMAP	69	timestep_coarse	5.52521395683	5.5783469677
HEATMAP	69	follower_in_sliding_window	4.97082304955	5.57947015762
HEATMAP	69	iteration_pint	4.97081899643	5.57955813408
HEATMAP	58	timestep_coarse	5.52861618996	5.58199119568
HEATMAP	58	follower_in_sliding_window	4.97025299072	5.58306217194
HEATMAP	58	iteration_pint	4.9702501297	5.58311510086
HEATMAP	59	get_simulation_data	5.58318901062	5.58376407623
HEATMAP	59	get_comm_data	5.57794904709	5.58378386497
HEATMAP	70	timestep_fine	5.03560090065	5.58667993546
HEATMAP	70	get_simulation_data	5.58673381805	5.58689498901
HEATMAP	70	get_comm_data	5.58671498299	5.58691596985
HEATMAP	47	timestep_coarse	5.53759503365	5.5911450386
HEATMAP	47	converged	5.59209895134	5.59210085869
HEATMAP	47	follower_in_sliding_window	4.97430086136	5.59223198891
HEATMAP	47	iteration_pint	4.97429585457	5.59228491783
Rank: 47, Status: 0, time: 6.82484102249, iteration 0, starting time frame id: 47, timeframe: [4.699999999999999, 4.799999999999999]
HEATMAP	48	get_simulation_data	5.59245300293	5.59261012077
HEATMAP	48	get_comm_data	5.57223510742	5.59262609482
HEATMAP	81	timestep_fine	5.05859017372	5.60848808289
HEATMAP	80	timestep_coarse	5.56220197678	5.61647200584
HEATMAP	80	follower_in_sliding_window	5.00385403633	5.61670303345
HEATMAP	80	iteration_pint	5.00384998322	5.61674904823
HEATMAP	81	get_simulation_data	5.61671996117	5.61689305305
HEATMAP	81	get_comm_data	5.60852813721	5.61691403389
HEATMAP	60	timestep_fine	5.08027482033	5.62179589272
HEATMAP	91	timestep_coarse	5.57022309303	5.62339019775
HEATMAP	91	idle	0.0375621318817	5.62353920937
HEATMAP	91	iteration_pint	0.0375590324402	5.62360620499
HEATMAP	91	iteration_initial	0.0375552177429	5.62362909317
HEATMAP	92	get_simulation_data	5.6276447773	5.62781977654
HEATMAP	92	get_comm_data	0.0382487773895	5.62785100937
HEATMAP	49	timestep_fine	5.08412384987	5.633507967
HEATMAP	59	timestep_coarse	5.58381700516	5.63744401932
HEATMAP	59	follower_in_sliding_window	5.02570486069	5.63855195045
HEATMAP	59	iteration_pint	5.02569890022	5.63860487938
HEATMAP	60	get_simulation_data	5.63883399963	5.6393558979
HEATMAP	60	get_comm_data	5.62183499336	5.63937783241
HEATMAP	70	timestep_coarse	5.58694982529	5.64051389694
HEATMAP	70	follower_in_sliding_window	5.0355989933	5.64164495468
HEATMAP	70	iteration_pint	5.03559494019	5.64169788361
HEATMAP	48	timestep_coarse	5.59265804291	5.6455540657
HEATMAP	71	timestep_fine	5.09291100502	5.64612102509
HEATMAP	48	converged	5.64650607109	5.64650797844
HEATMAP	71	get_simulation_data	5.64617609978	5.64636301994
HEATMAP	71	get_comm_data	5.64615511894	5.6463830471
HEATMAP	48	follower_in_sliding_window	5.02918314934	5.64663505554
HEATMAP	48	iteration_pint	5.02917695045	5.64668703079
Rank: 48, Status: 0, time: 6.89367818832, iteration 0, starting time frame id: 48, timeframe: [4.799999999999999, 4.899999999999999]
HEATMAP	49	get_simulation_data	5.64678096771	5.64692592621
HEATMAP	49	get_comm_data	5.63354206085	5.64694094658
HEATMAP	82	timestep_fine	5.11732983589	5.66798090935
HEATMAP	81	timestep_coarse	5.61694812775	5.67038297653
HEATMAP	81	follower_in_sliding_window	5.05858898163	5.67053294182
HEATMAP	81	iteration_pint	5.05858612061	5.67058897018
HEATMAP	82	get_simulation_data	5.67047095299	5.67100191116
HEATMAP	82	get_comm_data	5.66801595688	5.67102384567
HEATMAP	61	timestep_fine	5.13434505463	5.67194795609
HEATMAP	92	timestep_coarse	5.62792086601	5.68233990669
HEATMAP	92	idle	0.0382459163666	5.68248701096
HEATMAP	92	iteration_pint	0.038242816925	5.68255400658
HEATMAP	92	iteration_initial	0.0382390022278	5.68257498741
HEATMAP	93	get_simulation_data	5.68242096901	5.68299293518
HEATMAP	93	get_comm_data	0.038754940033	5.68302297592
HEATMAP	60	timestep_coarse	5.63941192627	5.69185090065
HEATMAP	50	timestep_fine	5.13932108879	5.69236397743
HEATMAP	60	follower_in_sliding_window	5.08027386665	5.69290184975
HEATMAP	60	iteration_pint	5.08026981354	5.69295501709
HEATMAP	61	get_simulation_data	5.69278907776	5.6933131218
HEATMAP	61	get_comm_data	5.67198300362	5.69333410263
HEATMAP	71	timestep_coarse	5.64641690254	5.7000451088
HEATMAP	49	timestep_coarse	5.64697504044	5.70045804977
HEATMAP	71	follower_in_sliding_window	5.09290909767	5.70117092133
HEATMAP	49	converged	5.70143604279	5.70143795013
HEATMAP	71	iteration_pint	5.09290599823	5.70122408867
HEATMAP	49	follower_in_sliding_window	5.08412289619	5.70156502724
HEATMAP	49	iteration_pint	5.08412003517	5.70161795616
Rank: 49, Status: 0, time: 6.91973400116, iteration 0, starting time frame id: 49, timeframe: [4.899999999999999, 4.999999999999998]
HEATMAP	50	get_simulation_data	5.70151805878	5.70166611671
HEATMAP	50	get_comm_data	5.69239807129	5.70168209076
HEATMAP	72	timestep_fine	5.15459799767	5.70719599724
HEATMAP	72	get_simulation_data	5.70725297928	5.70746207237
HEATMAP	72	get_comm_data	5.70723104477	5.70748400688
HEATMAP	83	timestep_fine	5.17275309563	5.72333693504
HEATMAP	82	timestep_coarse	5.67105698586	5.72481584549
HEATMAP	82	follower_in_sliding_window	5.11732888222	5.7249648571
HEATMAP	82	iteration_pint	5.11732506752	5.72502303123
HEATMAP	83	get_simulation_data	5.72510695457	5.72567605972
HEATMAP	83	get_comm_data	5.72337388992	5.72569704056
HEATMAP	51	timestep_fine	5.19372391701	5.73320889473
HEATMAP	62	timestep_fine	5.18903207779	5.73387503624
HEATMAP	93	timestep_coarse	5.68308901787	5.73682308197
HEATMAP	93	idle	0.0387530326843	5.73696994781
HEATMAP	93	iteration_pint	0.0387499332428	5.73703789711
HEATMAP	93	iteration_initial	0.038745880127	5.73706007004
HEATMAP	94	get_simulation_data	5.74090099335	5.74102902412
HEATMAP	94	get_comm_data	0.0386810302734	5.74106001854
HEATMAP	61	timestep_coarse	5.69336700439	5.74580597878
HEATMAP	61	follower_in_sliding_window	5.13434410095	5.74685406685
HEATMAP	61	iteration_pint	5.13434100151	5.7469060421
HEATMAP	62	get_simulation_data	5.74691700935	5.7474899292
HEATMAP	62	get_comm_data	5.73390889168	5.74751186371
HEATMAP	50	timestep_coarse	5.70171499252	5.75561594963
HEATMAP	50	converged	5.75660705566	5.75660896301
HEATMAP	50	follower_in_sliding_window	5.1393198967	5.75674104691
HEATMAP	50	iteration_pint	5.13931703568	5.7567949295
Rank: 50, Status: 0, time: 5.75786113739, iteration 0, starting time frame id: 50, timeframe: [4.999999999999998, 5.099999999999998]
HEATMAP	51	get_simulation_data	5.75686407089	5.75701785088
HEATMAP	51	get_comm_data	5.73324203491	5.75703406334
HEATMAP	72	timestep_coarse	5.70752716064	5.76140904427
HEATMAP	72	follower_in_sliding_window	5.15459609032	5.76255106926
HEATMAP	72	iteration_pint	5.15459299088	5.76263403893
HEATMAP	73	timestep_fine	5.20894098282	5.76544213295
HEATMAP	73	get_simulation_data	5.76549720764	5.76565814018
HEATMAP	73	get_comm_data	5.76547718048	5.76567912102
HEATMAP	84	timestep_fine	5.23051810265	5.77313494682
HEATMAP	83	timestep_coarse	5.725730896	5.77925801277
HEATMAP	83	follower_in_sliding_window	5.17275190353	5.77940297127
HEATMAP	83	iteration_pint	5.17274904251	5.77945995331
HEATMAP	84	get_simulation_data	5.77969193459	5.78023099899
HEATMAP	84	get_comm_data	5.77316999435	5.78025197983
HEATMAP	63	timestep_fine	5.24386692047	5.78826999664
HEATMAP	94	timestep_coarse	5.74112987518	5.79553198814
HEATMAP	94	idle	0.0386779308319	5.79568195343
HEATMAP	94	iteration_pint	0.0386748313904	5.79575204849
HEATMAP	94	iteration_initial	0.0386710166931	5.79579997063
HEATMAP	95	get_simulation_data	5.7955391407	5.79611110687
HEATMAP	95	get_comm_data	0.0426251888275	5.79614019394
HEATMAP	52	timestep_fine	5.24888110161	5.79796099663
HEATMAP	62	timestep_coarse	5.74754500389	5.80043101311
HEATMAP	62	follower_in_sliding_window	5.18902993202	5.80150604248
HEATMAP	62	iteration_pint	5.18902301788	5.80155897141
HEATMAP	63	get_simulation_data	5.80136203766	5.8019349575
HEATMAP	63	get_comm_data	5.78830385208	5.80195593834
HEATMAP	51	timestep_coarse	5.7570669651	5.80967307091
HEATMAP	51	converged	5.81061387062	5.81061601639
HEATMAP	51	follower_in_sliding_window	5.19372296333	5.81074404716
HEATMAP	51	iteration_pint	5.19371986389	5.81079792976
Rank: 51, Status: 0, time: 7.05253005028, iteration 0, starting time frame id: 51, timeframe: [5.099999999999998, 5.1999999999999975]
HEATMAP	52	get_simulation_data	5.81104207039	5.81118202209
HEATMAP	52	get_comm_data	5.79799604416	5.81119799614
HEATMAP	73	timestep_coarse	5.76571202278	5.81924009323
HEATMAP	73	follower_in_sliding_window	5.20894002914	5.82038402557
HEATMAP	73	iteration_pint	5.20893621445	5.82043814659
HEATMAP	84	timestep_coarse	5.78028607368	5.83338403702
HEATMAP	85	timestep_fine	5.28480195999	5.83325600624
HEATMAP	84	follower_in_sliding_window	5.2305150032	5.83353996277
HEATMAP	84	iteration_pint	5.23050713539	5.83359599113
HEATMAP	85	get_simulation_data	5.83343100548	5.83358597755
HEATMAP	85	get_comm_data	5.83329105377	5.83360695839
HEATMAP	74	timestep_fine	5.28152918816	5.84350514412
HEATMAP	74	get_simulation_data	5.84356117249	5.84372615814
HEATMAP	74	get_comm_data	5.84354019165	5.84374713898
HEATMAP	64	timestep_fine	5.29936814308	5.84643602371
HEATMAP	95	timestep_coarse	5.79620814323	5.8496670723
HEATMAP	95	idle	0.042622089386	5.84981513023
HEATMAP	95	iteration_pint	0.042619228363	5.84988617897
HEATMAP	95	iteration_initial	0.0426151752472	5.84990501404
HEATMAP	96	get_simulation_data	5.85391902924	5.85409998894
HEATMAP	96	get_comm_data	0.0353848934174	5.85413193703
HEATMAP	63	timestep_coarse	5.8019888401	5.85516285896
HEATMAP	63	follower_in_sliding_window	5.2438659668	5.85623288155
HEATMAP	63	iteration_pint	5.24386096001	5.85629487038
HEATMAP	64	get_simulation_data	5.85646605492	5.85700917244
HEATMAP	64	get_comm_data	5.8464910984	5.85703611374
HEATMAP	53	timestep_fine	5.30438494682	5.86065196991
HEATMAP	52	timestep_coarse	5.81123113632	5.86483716965
HEATMAP	52	converged	5.86580109596	5.86580300331
HEATMAP	52	follower_in_sliding_window	5.24887919426	5.86592817307
HEATMAP	52	iteration_pint	5.24887418747	5.86598014832
Rank: 52, Status: 0, time: 7.11711406708, iteration 0, starting time frame id: 52, timeframe: [5.1999999999999975, 5.299999999999997]
HEATMAP	53	get_simulation_data	5.86582398415	5.86595797539
HEATMAP	53	get_comm_data	5.86068582535	5.86597299576
HEATMAP	75	timestep_fine	5.33540987968	5.87883400917
HEATMAP	85	timestep_coarse	5.83364009857	5.88726496696
HEATMAP	85	follower_in_sliding_window	5.28480100632	5.88741803169
HEATMAP	85	iteration_pint	5.28479790688	5.88747286797
HEATMAP	86	timestep_fine	5.34273481369	5.88813781738
HEATMAP	86	get_simulation_data	5.88819384575	5.88833093643
HEATMAP	86	get_comm_data	5.88817381859	5.88835096359
HEATMAP	65	timestep_fine	5.35351204872	5.89489912987
HEATMAP	74	timestep_coarse	5.84378004074	5.89863419533
HEATMAP	74	follower_in_sliding_window	5.28152704239	5.89978098869
HEATMAP	74	iteration_pint	5.2815220356	5.89983201027
HEATMAP	75	get_simulation_data	5.89993286133	5.90048694611
HEATMAP	75	get_comm_data	5.8788690567	5.90050888062
HEATMAP	96	timestep_coarse	5.85420393944	5.90823984146
HEATMAP	96	idle	0.0353820323944	5.9083878994
HEATMAP	96	iteration_pint	0.0353789329529	5.90848302841
HEATMAP	96	iteration_initial	0.035374879837	5.90850496292
HEATMAP	97	get_simulation_data	5.90859794617	5.90915608406
HEATMAP	97	get_comm_data	0.0380969047546	5.90918707848
HEATMAP	64	timestep_coarse	5.85709118843	5.91077899933
HEATMAP	64	follower_in_sliding_window	5.29936718941	5.9118771553
HEATMAP	64	iteration_pint	5.29936313629	5.91202497482
HEATMAP	65	get_simulation_data	5.91202712059	5.91212511063
HEATMAP	65	get_comm_data	5.89493298531	5.91214609146
HEATMAP	53	timestep_coarse	5.86600494385	5.9198448658
HEATMAP	53	converged	5.92081904411	5.92082190514
HEATMAP	54	timestep_fine	5.36286115646	5.92083907127
HEATMAP	53	follower_in_sliding_window	5.30438399315	5.92094993591
HEATMAP	53	iteration_pint	5.30437994003	5.92100286484
Rank: 53, Status: 0, time: 7.13965010643, iteration 0, starting time frame id: 53, timeframe: [5.299999999999997, 5.399999999999997]
HEATMAP	54	get_simulation_data	5.92101097107	5.9211640358
HEATMAP	54	get_comm_data	5.9208741188	5.92118000984
HEATMAP	76	timestep_fine	5.3898730278	5.93672299385
HEATMAP	87	timestep_fine	5.39602303505	5.9378080368
HEATMAP	86	timestep_coarse	5.88838481903	5.9413998127
HEATMAP	86	follower_in_sliding_window	5.34273290634	5.9415500164
HEATMAP	86	iteration_pint	5.34272885323	5.94161987305
HEATMAP	87	get_simulation_data	5.94141316414	5.94202899933
HEATMAP	87	get_comm_data	5.93785309792	5.94205498695
HEATMAP	75	timestep_coarse	5.9005420208	5.95366191864
HEATMAP	75	follower_in_sliding_window	5.33540892601	5.95475888252
HEATMAP	75	iteration_pint	5.33540606499	5.95481300354
HEATMAP	76	get_simulation_data	5.95505905151	5.95564007759
HEATMAP	76	get_comm_data	5.93676710129	5.95566701889
HEATMAP	66	timestep_fine	5.40834093094	5.95569300652
HEATMAP	97	timestep_coarse	5.90926098824	5.96304106712
HEATMAP	97	idle	0.0380928516388	5.96319007874
HEATMAP	97	iteration_pint	0.0380890369415	5.96326208115
HEATMAP	97	iteration_initial	0.0380840301514	5.963285923
HEATMAP	55	timestep_fine	5.41726279259	5.96472287178
HEATMAP	65	timestep_coarse	5.9121799469	5.96503400803
HEATMAP	65	follower_in_sliding_window	5.35351109505	5.9661231041
HEATMAP	65	iteration_pint	5.35350704193	5.96618008614
HEATMAP	66	get_simulation_data	5.96605801582	5.9662399292
HEATMAP	66	get_comm_data	5.95573186874	5.96626091003
HEATMAP	98	get_simulation_data	5.96750092506	5.96764492989
HEATMAP	98	get_comm_data	0.0352959632874	5.96767687798
HEATMAP	54	timestep_coarse	5.92121315002	5.97556018829
HEATMAP	54	converged	5.976541996	5.97654414177
HEATMAP	54	follower_in_sliding_window	5.3628590107	5.97667312622
HEATMAP	54	iteration_pint	5.36285305023	5.97672700882
Rank: 54, Status: 0, time: 7.20594596863, iteration 0, starting time frame id: 54, timeframe: [5.399999999999997, 5.4999999999999964]
HEATMAP	55	get_simulation_data	5.97651791573	5.97666883469
HEATMAP	55	get_comm_data	5.96475696564	5.97668385506
HEATMAP	77	timestep_fine	5.44311404228	5.99070191383
HEATMAP	87	timestep_coarse	5.94210910797	5.99516415596
HEATMAP	87	follower_in_sliding_window	5.3960211277	5.99533104897
HEATMAP	87	iteration_pint	5.39601612091	5.99542307854
HEATMAP	88	timestep_fine	5.45481395721	6.00874996185
HEATMAP	76	timestep_coarse	5.95572209358	6.00899910927
HEATMAP	88	get_simulation_data	6.00880599022	6.00894594193
HEATMAP	88	get_comm_data	6.00878500938	6.00896596909
HEATMAP	76	follower_in_sliding_window	5.38987207413	6.01013207436
HEATMAP	76	iteration_pint	5.38986897469	6.01023101807
HEATMAP	77	get_simulation_data	6.01002287865	6.01013684273
HEATMAP	77	get_comm_data	5.99073696136	6.01015782356
HEATMAP	66	timestep_coarse	5.9662938118	6.01949286461
HEATMAP	66	follower_in_sliding_window	5.40833902359	6.02058386803
HEATMAP	66	iteration_pint	5.40833592415	6.02063679695
HEATMAP	98	timestep_coarse	5.9677529335	6.02109503746
HEATMAP	98	idle	0.0352931022644	6.02124404907
HEATMAP	98	iteration_pint	0.0352900028229	6.02131104469
HEATMAP	98	iteration_initial	0.035285949707	6.02133202553
HEATMAP	67	timestep_fine	5.46995687485	6.02195692062
HEATMAP	99	get_simulation_data	6.0214240551	6.0219950676
HEATMAP	99	get_comm_data	0.0411570072174	6.02202701569
HEATMAP	67	get_simulation_data	6.02201199532	6.02214288712
HEATMAP	67	get_comm_data	6.02199101448	6.02216386795
HEATMAP	56	timestep_fine	5.47301387787	6.0253469944
HEATMAP	55	timestep_coarse	5.97671699524	6.02989602089
HEATMAP	55	converged	6.03087496758	6.03087687492
HEATMAP	55	follower_in_sliding_window	5.41726088524	6.0310049057
HEATMAP	55	iteration_pint	5.41725587845	6.03106379509
Rank: 55, Status: 0, time: 7.26371097565, iteration 0, starting time frame id: 55, timeframe: [5.4999999999999964, 5.599999999999996]
HEATMAP	56	get_simulation_data	6.03123903275	6.03140687943
HEATMAP	56	get_comm_data	6.02538084984	6.0314218998
HEATMAP	78	timestep_fine	5.50144600868	6.05924201012
HEATMAP	88	timestep_coarse	6.00900006294	6.06309008598
HEATMAP	88	follower_in_sliding_window	5.45481204987	6.06324195862
HEATMAP	88	iteration_pint	5.45480704308	6.06332612038
HEATMAP	77	timestep_coarse	6.01019191742	6.06334686279
HEATMAP	77	follower_in_sliding_window	5.44311189651	6.0644698143
HEATMAP	77	iteration_pint	5.4431078434	6.0645198822
HEATMAP	78	get_simulation_data	6.06455206871	6.06513595581
HEATMAP	78	get_comm_data	6.05928301811	6.06515693665
HEATMAP	68	timestep_fine	5.52493405342	6.06963706017
HEATMAP	89	timestep_fine	5.51041102409	6.07058501244
HEATMAP	89	get_simulation_data	6.07064199448	6.07079410553
HEATMAP	89	get_comm_data	6.07062220573	6.07081413269
HEATMAP	67	timestep_coarse	6.02219581604	6.07600402832
HEATMAP	99	timestep_coarse	6.02210497856	6.07639288902
HEATMAP	99	idle	0.0411520004272	6.07654500008
HEATMAP	99	iteration_pint	0.0411479473114	6.07661700249
HEATMAP	99	iteration_initial	0.0411419868469	6.07664108276
HEATMAP	67	follower_in_sliding_window	5.46995592117	6.07708001137
HEATMAP	67	iteration_pint	5.46994996071	6.07713294029
HEATMAP	68	get_simulation_data	6.07738184929	6.07796502113
HEATMAP	68	get_comm_data	6.06967401505	6.07798600197
HEATMAP	57	timestep_fine	5.52854394913	6.07945394516
HEATMAP	100	get_simulation_data	6.08078289032	6.08089590073
HEATMAP	100	get_comm_data	0.0389709472656	6.08092784882
HEATMAP	56	timestep_coarse	6.03145503998	6.08533287048
HEATMAP	56	converged	6.08631300926	6.08631491661
HEATMAP	56	follower_in_sliding_window	5.47301292419	6.08643984795
HEATMAP	56	iteration_pint	5.47300887108	6.08649492264
Rank: 56, Status: 0, time: 7.33312702179, iteration 0, starting time frame id: 56, timeframe: [5.599999999999996, 5.699999999999996]
HEATMAP	57	get_simulation_data	6.08658695221	6.0867459774
HEATMAP	57	get_comm_data	6.07948803902	6.08676195145
HEATMAP	79	timestep_fine	5.55531811714	6.104129076
HEATMAP	78	timestep_coarse	6.0651910305	6.11955213547
HEATMAP	78	follower_in_sliding_window	5.50144505501	6.12068796158
HEATMAP	78	iteration_pint	5.50144195557	6.12073898315
HEATMAP	79	get_simulation_data	6.12053704262	6.12108898163
HEATMAP	79	get_comm_data	6.10417509079	6.12111115456
HEATMAP	90	timestep_fine	5.5695040226	6.12526297569
HEATMAP	89	timestep_coarse	6.07084798813	6.12540316582
HEATMAP	89	follower_in_sliding_window	5.51041007042	6.1255531311
HEATMAP	89	iteration_pint	5.5104072094	6.12561011314
HEATMAP	90	get_simulation_data	6.12548112869	6.12606501579
HEATMAP	90	get_comm_data	6.1252989769	6.12608504295
HEATMAP	69	timestep_fine	5.57964205742	6.12772202492
HEATMAP	68	timestep_coarse	6.07801985741	6.13096690178
HEATMAP	58	timestep_fine	5.58317804337	6.13135910034
HEATMAP	68	follower_in_sliding_window	5.52493286133	6.13203787804
HEATMAP	68	iteration_pint	5.52492904663	6.13208985329
HEATMAP	69	get_simulation_data	6.13192796707	6.13248610497
HEATMAP	69	get_comm_data	6.12776708603	6.13251209259
HEATMAP	100	timestep_coarse	6.08099889755	6.13470888138
HEATMAP	100	idle	0.0389678478241	6.13485884666
HEATMAP	100	iteration_pint	0.0389649868011	6.13492679596
HEATMAP	100	iteration_initial	0.0389609336853	6.13494682312
HEATMAP	101	get_simulation_data	6.13478183746	6.13533401489
HEATMAP	101	get_comm_data	0.0367729663849	6.13536286354
HEATMAP	57	timestep_coarse	6.08679509163	6.14067196846
HEATMAP	57	converged	6.14165496826	6.14165711403
HEATMAP	57	follower_in_sliding_window	5.52854204178	6.14178395271
HEATMAP	57	iteration_pint	5.52853703499	6.14183712006
Rank: 57, Status: 0, time: 7.36001396179, iteration 0, starting time frame id: 57, timeframe: [5.699999999999996, 5.799999999999995]
HEATMAP	58	get_simulation_data	6.14173102379	6.14187312126
HEATMAP	58	get_comm_data	6.1313931942	6.14188909531
HEATMAP	91	timestep_fine	5.62364506721	6.17000412941
HEATMAP	79	timestep_coarse	6.12114405632	6.17437601089
HEATMAP	79	follower_in_sliding_window	5.55531716347	6.17549014091
HEATMAP	79	iteration_pint	5.55531311035	6.17554616928
HEATMAP	80	timestep_fine	5.6168088913	6.17656493187
HEATMAP	80	get_simulation_data	6.17662000656	6.17673683167
HEATMAP	80	get_comm_data	6.1765999794	6.17675685883
HEATMAP	90	timestep_coarse	6.12611913681	6.18039798737
HEATMAP	90	follower_in_sliding_window	5.56950306892	6.18054509163
HEATMAP	90	iteration_pint	5.56949901581	6.18060207367
HEATMAP	91	get_simulation_data	6.18069410324	6.18128013611
HEATMAP	91	get_comm_data	6.17004013062	6.18130207062
HEATMAP	69	timestep_coarse	6.13256502151	6.18568515778
HEATMAP	69	follower_in_sliding_window	5.57964110374	6.18676996231
HEATMAP	69	iteration_pint	5.57963609695	6.18685698509
HEATMAP	101	timestep_coarse	6.1354329586	6.18937087059
HEATMAP	101	idle	0.0367698669434	6.18952393532
HEATMAP	101	iteration_pint	0.0367670059204	6.18959283829
HEATMAP	101	iteration_initial	0.0367639064789	6.18961501122
HEATMAP	59	timestep_fine	5.63868498802	6.19024205208
HEATMAP	102	get_simulation_data	6.19344997406	6.19362688065
HEATMAP	102	get_comm_data	0.0392649173737	6.19365882874
HEATMAP	70	timestep_fine	5.64172387123	6.19404387474
HEATMAP	70	get_simulation_data	6.19409894943	6.19425487518
HEATMAP	70	get_comm_data	6.1940779686	6.19427585602
HEATMAP	58	timestep_coarse	6.14192199707	6.19538807869
HEATMAP	58	converged	6.19635605812	6.19635820389
HEATMAP	58	follower_in_sliding_window	5.58317613602	6.19648504257
HEATMAP	58	iteration_pint	5.58317112923	6.19651412964
Rank: 58, Status: 0, time: 6.19749593735, iteration 0, starting time frame id: 58, timeframe: [5.799999999999995, 5.899999999999995]
HEATMAP	59	get_simulation_data	6.19663190842	6.19677495956
HEATMAP	59	get_comm_data	6.19027590752	6.19679093361
HEATMAP	81	timestep_fine	5.67064809799	6.22026205063
HEATMAP	80	timestep_coarse	6.17679095268	6.2310988903
HEATMAP	80	follower_in_sliding_window	5.61680793762	6.2322499752
HEATMAP	80	iteration_pint	5.61680388451	6.23229885101
HEATMAP	81	get_simulation_data	6.23241209984	6.23294401169
HEATMAP	81	get_comm_data	6.22030901909	6.23296499252
HEATMAP	60	timestep_fine	5.69300985336	6.2340939045
HEATMAP	91	timestep_coarse	6.18133401871	6.2344391346
HEATMAP	91	follower_in_sliding_window	5.62364411354	6.23458504677
HEATMAP	91	iteration_pint	5.6236410141	6.23464202881
HEATMAP	92	timestep_fine	5.6825978756	6.23974084854
HEATMAP	92	get_simulation_data	6.23979687691	6.2399418354
HEATMAP	92	get_comm_data	6.23977684975	6.23996281624
HEATMAP	102	timestep_coarse	6.19372987747	6.24726390839
HEATMAP	102	idle	0.0392618179321	6.24741601944
HEATMAP	102	iteration_pint	0.0392589569092	6.24748086929
HEATMAP	102	iteration_initial	0.0392549037933	6.24750494957
HEATMAP	70	timestep_coarse	6.19430994987	6.2477748394
HEATMAP	103	get_simulation_data	6.24726200104	6.24780702591
HEATMAP	103	get_comm_data	0.0387399196625	6.24783492088
HEATMAP	70	follower_in_sliding_window	5.64172291756	6.24884581566
HEATMAP	70	iteration_pint	5.64171886444	6.24891996384
HEATMAP	59	timestep_coarse	6.1968228817	6.25047302246
HEATMAP	59	converged	6.25144100189	6.25144386292
HEATMAP	59	follower_in_sliding_window	5.63868403435	6.25156903267
HEATMAP	59	iteration_pint	5.63868093491	6.25162196159
Rank: 59, Status: 0, time: 7.49347996712, iteration 0, starting time frame id: 59, timeframe: [5.899999999999995, 5.999999999999995]
HEATMAP	60	get_simulation_data	6.25186896324	6.25202298164
HEATMAP	60	get_comm_data	6.23412799835	6.25203895569
HEATMAP	71	timestep_fine	5.70125102997	6.25497293472
HEATMAP	71	get_simulation_data	6.25502800941	6.25518012047
HEATMAP	71	get_comm_data	6.25500798225	6.25519990921
HEATMAP	82	timestep_fine	5.72504806519	6.27750086784
HEATMAP	61	timestep_fine	5.74696803093	6.28533506393
HEATMAP	81	timestep_coarse	6.23299908638	6.28652095795
HEATMAP	93	timestep_fine	5.73707389832	6.28669500351
HEATMAP	81	follower_in_sliding_window	5.67064714432	6.28764796257
HEATMAP	81	iteration_pint	5.67064213753	6.28769898415
HEATMAP	82	get_simulation_data	6.28757095337	6.28811192513
HEATMAP	82	get_comm_data	6.2775349617	6.28813385963
HEATMAP	92	timestep_coarse	6.23999595642	6.29454088211
HEATMAP	92	follower_in_sliding_window	5.68259596825	6.29468798637
HEATMAP	92	iteration_pint	5.68259000778	6.29474282265
HEATMAP	93	get_simulation_data	6.2945690155	6.29510092735
HEATMAP	93	get_comm_data	6.28673100471	6.29512190819
HEATMAP	103	timestep_coarse	6.24790692329	6.30129289627
HEATMAP	103	idle	0.0387370586395	6.30144095421
HEATMAP	103	iteration_pint	0.038733959198	6.30150794983
HEATMAP	103	iteration_initial	0.0387299060822	6.30153107643
HEATMAP	60	timestep_coarse	6.25207185745	6.30452084541
HEATMAP	60	converged	6.30546092987	6.30546283722
HEATMAP	60	follower_in_sliding_window	5.69300699234	6.30558586121
HEATMAP	60	iteration_pint	5.69300198555	6.3056409359
Rank: 60, Status: 0, time: 7.55623602867, iteration 0, starting time frame id: 60, timeframe: [5.999999999999995, 6.099999999999994]
HEATMAP	61	get_simulation_data	6.30546402931	6.30560398102
HEATMAP	61	get_comm_data	6.2853679657	6.30561900139
HEATMAP	104	get_simulation_data	6.30544900894	6.30558395386
HEATMAP	104	get_comm_data	0.0404989719391	6.30561590195
HEATMAP	71	timestep_coarse	6.25523400307	6.30889511108
HEATMAP	71	follower_in_sliding_window	5.70125007629	6.30998706818
HEATMAP	71	iteration_pint	5.70124602318	6.3100399971
HEATMAP	72	timestep_fine	5.76266217232	6.31631016731
HEATMAP	72	get_simulation_data	6.31637120247	6.31650805473
HEATMAP	72	get_comm_data	6.31634497643	6.31652903557
HEATMAP	83	timestep_fine	5.77952194214	6.32936501503
HEATMAP	82	timestep_coarse	6.28816795349	6.34197902679
HEATMAP	82	follower_in_sliding_window	5.72504687309	6.34309887886
HEATMAP	82	iteration_pint	5.72504401207	6.3431520462
HEATMAP	83	get_simulation_data	6.34323596954	6.34378910065
HEATMAP	83	get_comm_data	6.32940006256	6.34381008148
HEATMAP	62	timestep_fine	5.80161499977	6.34413099289
HEATMAP	93	timestep_coarse	6.29515600204	6.34885787964
HEATMAP	93	follower_in_sliding_window	5.73707294464	6.34900903702
HEATMAP	93	iteration_pint	5.73707008362	6.34906387329
HEATMAP	94	timestep_fine	5.79586100578	6.3508939743
HEATMAP	94	get_simulation_data	6.35097002983	6.35110282898
HEATMAP	94	get_comm_data	6.35094285011	6.3511288166
HEATMAP	61	timestep_coarse	6.30565214157	6.35806393623
HEATMAP	61	converged	6.35900092125	6.35900306702
HEATMAP	61	follower_in_sliding_window	5.74696612358	6.35912704468
HEATMAP	61	iteration_pint	5.74696111679	6.35918211937
Rank: 61, Status: 0, time: 7.57797384262, iteration 0, starting time frame id: 61, timeframe: [6.099999999999994, 6.199999999999994]
HEATMAP	62	get_simulation_data	6.35918998718	6.35934400558
HEATMAP	62	get_comm_data	6.34416508675	6.35935997963
HEATMAP	104	timestep_coarse	6.30568790436	6.359582901
HEATMAP	104	idle	0.0404949188232	6.35973596573
HEATMAP	104	iteration_pint	0.0404899120331	6.35982108116
HEATMAP	104	iteration_initial	0.0404849052429	6.35984301567
HEATMAP	105	get_simulation_data	6.35994505882	6.36050510406
HEATMAP	105	get_comm_data	0.0367879867554	6.36054396629
HEATMAP	72	timestep_coarse	6.31657314301	6.37054610252
HEATMAP	72	follower_in_sliding_window	5.76266098022	6.3716571331
HEATMAP	72	iteration_pint	5.76265716553	6.37173819542
HEATMAP	84	timestep_fine	5.83368015289	6.37823009491
HEATMAP	73	timestep_fine	5.82046508789	6.37931799889
HEATMAP	73	get_simulation_data	6.37937402725	6.37952399254
HEATMAP	73	get_comm_data	6.37935304642	6.3795440197
HEATMAP	95	timestep_fine	5.84991812706	6.3952870369
HEATMAP	83	timestep_coarse	6.34384393692	6.39744305611
HEATMAP	83	follower_in_sliding_window	5.77952003479	6.39856100082
HEATMAP	83	iteration_pint	5.779515028	6.39861702919
HEATMAP	84	get_simulation_data	6.398884058	6.39941501617
HEATMAP	84	get_comm_data	6.37827110291	6.39943599701
HEATMAP	63	timestep_fine	5.85636091232	6.40031695366
HEATMAP	94	timestep_coarse	6.3511838913	6.40541291237
HEATMAP	94	follower_in_sliding_window	5.79585886002	6.40558791161
HEATMAP	94	iteration_pint	5.79585289955	6.40569496155
HEATMAP	95	get_simulation_data	6.40541100502	6.40552401543
HEATMAP	95	get_comm_data	6.39532208443	6.40554618835
HEATMAP	62	timestep_coarse	6.35939288139	6.41231298447
HEATMAP	62	converged	6.41327595711	6.41327786446
HEATMAP	62	follower_in_sliding_window	5.80161309242	6.41340208054
HEATMAP	62	iteration_pint	5.80160808563	6.41345500946
Rank: 62, Status: 0, time: 7.64319682121, iteration 0, starting time frame id: 62, timeframe: [6.199999999999994, 6.299999999999994]
HEATMAP	63	get_simulation_data	6.41323590279	6.41338300705
HEATMAP	63	get_comm_data	6.40035104752	6.41339802742
HEATMAP	105	timestep_coarse	6.36064004898	6.41395807266
HEATMAP	105	idle	0.0367860794067	6.41412401199
HEATMAP	105	iteration_pint	0.0367829799652	6.41431307793
HEATMAP	105	iteration_initial	0.036777973175	6.41433811188
HEATMAP	106	get_simulation_data	6.41841101646	6.41857004166
HEATMAP	106	get_comm_data	0.533195972443	6.41860818863
HEATMAP	73	timestep_coarse	6.37957811356	6.43312215805
HEATMAP	73	follower_in_sliding_window	5.82046413422	6.43425512314
HEATMAP	73	iteration_pint	5.8204600811	6.43430805206
HEATMAP	85	timestep_fine	5.88750004768	6.43638205528
HEATMAP	84	timestep_coarse	6.39947009087	6.45262312889
HEATMAP	84	follower_in_sliding_window	5.8336789608	6.45371699333
HEATMAP	84	iteration_pint	5.8336751461	6.45377111435
HEATMAP	85	get_simulation_data	6.45358705521	6.45413088799
HEATMAP	85	get_comm_data	6.43641710281	6.45415186882
HEATMAP	95	timestep_coarse	6.40558099747	6.45876502991
HEATMAP	96	timestep_fine	5.9085650444	6.45910000801
HEATMAP	95	follower_in_sliding_window	5.84991717339	6.45891714096
HEATMAP	95	iteration_pint	5.84991407394	6.45897221565
HEATMAP	96	get_simulation_data	6.45918393135	6.45971894264
HEATMAP	96	get_comm_data	6.45913505554	6.45973992348
HEATMAP	64	timestep_fine	5.9121131897	6.46014499664
HEATMAP	74	timestep_fine	5.89985799789	6.46156716347
HEATMAP	74	get_simulation_data	6.46162319183	6.46175718307
HEATMAP	74	get_comm_data	6.461602211	6.46177721024
HEATMAP	63	timestep_coarse	6.41343092918	6.46661186218
HEATMAP	63	follower_in_sliding_window	5.85635900497	6.46767997742
HEATMAP	63	iteration_pint	5.85635399818	6.46773505211
HEATMAP	64	get_simulation_data	6.4679350853	6.468501091
HEATMAP	64	get_comm_data	6.46019220352	6.46852707863
HEATMAP	106	timestep_coarse	6.41870117188	6.47511911392
HEATMAP	106	idle	0.533194065094	6.47529506683
HEATMAP	106	iteration_pint	0.533191204071	6.47538709641
HEATMAP	106	iteration_initial	0.533187150955	6.47547602654
HEATMAP	107	get_simulation_data	6.47549986839	6.47560882568
HEATMAP	107	get_comm_data	0.0405428409576	6.47564983368
HEATMAP	86	timestep_fine	5.94169282913	6.48600482941
HEATMAP	75	timestep_fine	5.95484304428	6.49840497971
HEATMAP	65	timestep_fine	5.96624207497	6.50723099709
HEATMAP	85	timestep_coarse	6.454185009	6.50798797607
HEATMAP	85	follower_in_sliding_window	5.88749790192	6.50911903381
HEATMAP	85	iteration_pint	5.88749504089	6.50916695595
HEATMAP	86	get_simulation_data	6.50918698311	6.50976395607
HEATMAP	86	get_comm_data	6.48604083061	6.5097849369
HEATMAP	96	timestep_coarse	6.45977306366	6.51359295845
HEATMAP	96	follower_in_sliding_window	5.90856289864	6.51374197006
HEATMAP	96	iteration_pint	5.90855789185	6.5138258934
HEATMAP	97	timestep_fine	5.96330094337	6.51394891739
HEATMAP	97	get_simulation_data	6.51400494576	6.51447105408
HEATMAP	97	get_comm_data	6.51398491859	6.51449108124
HEATMAP	74	timestep_coarse	6.46181106567	6.51659202576
HEATMAP	74	follower_in_sliding_window	5.89985704422	6.51768016815
HEATMAP	74	iteration_pint	5.8998529911	6.51773309708
HEATMAP	75	get_simulation_data	6.51781797409	6.5183699131
HEATMAP	75	get_comm_data	6.49843907356	6.51839184761
HEATMAP	64	timestep_coarse	6.46858310699	6.52229714394
HEATMAP	64	follower_in_sliding_window	5.91211009026	6.52340602875
HEATMAP	64	iteration_pint	5.91209101677	6.52352404594
HEATMAP	65	get_simulation_data	6.52356600761	6.52367401123
HEATMAP	65	get_comm_data	6.50726413727	6.52369403839
HEATMAP	107	timestep_coarse	6.47575092316	6.52930498123
HEATMAP	107	idle	0.040540933609	6.52947592735
HEATMAP	107	iteration_pint	0.0405378341675	6.52969479561
HEATMAP	107	iteration_initial	0.0405340194702	6.52971887589
HEATMAP	108	get_simulation_data	6.53354001045	6.53369498253
HEATMAP	108	get_comm_data	0.0387849807739	6.53372502327
HEATMAP	87	timestep_fine	5.99550700188	6.54261302948
HEATMAP	76	timestep_fine	6.01035809517	6.55816102028
HEATMAP	86	timestep_coarse	6.50981903076	6.56289482117
HEATMAP	86	follower_in_sliding_window	5.94169187546	6.56400489807
HEATMAP	86	iteration_pint	5.94168686867	6.5640540123
HEATMAP	87	get_simulation_data	6.56382703781	6.56398415565
HEATMAP	87	get_comm_data	6.54265809059	6.56401014328
HEATMAP	66	timestep_fine	6.02066397667	6.56606984138
HEATMAP	98	timestep_fine	6.02139496803	6.56738591194
HEATMAP	97	timestep_coarse	6.514523983	6.56800103188
HEATMAP	97	follower_in_sliding_window	5.9632999897	6.56814789772
HEATMAP	97	iteration_pint	5.96329689026	6.56820607185
HEATMAP	98	get_simulation_data	6.56807494164	6.56860899925
HEATMAP	98	get_comm_data	6.5674200058	6.56862998009
HEATMAP	75	timestep_coarse	6.51842498779	6.57148790359
HEATMAP	75	follower_in_sliding_window	5.95483994484	6.57254600525
HEATMAP	75	iteration_pint	5.95483493805	6.5725979805
HEATMAP	76	get_simulation_data	6.57286405563	6.57345104218
HEATMAP	76	get_comm_data	6.55820798874	6.5734770298
HEATMAP	65	timestep_coarse	6.52372813225	6.57662701607
HEATMAP	65	follower_in_sliding_window	5.96623897552	6.57772016525
HEATMAP	65	iteration_pint	5.96623301506	6.5777721405
HEATMAP	66	get_simulation_data	6.57764101028	6.57779479027
HEATMAP	66	get_comm_data	6.56610298157	6.57781481743
HEATMAP	108	timestep_coarse	6.53379487991	6.58723783493
HEATMAP	108	idle	0.0387818813324	6.58738899231
HEATMAP	108	iteration_pint	0.0387790203094	6.5874569416
HEATMAP	108	iteration_initial	0.0387759208679	6.58747792244
HEATMAP	109	get_simulation_data	6.58731102943	6.58788084984
HEATMAP	109	get_comm_data	0.0394248962402	6.5879099369
HEATMAP	77	timestep_fine	6.06454586983	6.61200094223
HEATMAP	87	timestep_coarse	6.5640630722	6.61715817451
HEATMAP	87	follower_in_sliding_window	5.99550509453	6.61828303337
HEATMAP	87	iteration_pint	5.99550104141	6.61837410927
HEATMAP	88	timestep_fine	6.06335401535	6.62080097198
HEATMAP	88	get_simulation_data	6.62085604668	6.62104892731
HEATMAP	88	get_comm_data	6.62083506584	6.62107014656
HEATMAP	98	timestep_coarse	6.56866407394	6.62201404572
HEATMAP	98	follower_in_sliding_window	6.02139401436	6.62215900421
HEATMAP	98	iteration_pint	6.02138996124	6.62222409248
HEATMAP	76	timestep_coarse	6.57353210449	6.62692093849
HEATMAP	76	follower_in_sliding_window	6.01035714149	6.62803292274
HEATMAP	76	iteration_pint	6.01035404205	6.62812614441
HEATMAP	77	get_simulation_data	6.62789487839	6.62801098824
HEATMAP	77	get_comm_data	6.61204195023	6.62803602219
HEATMAP	67	timestep_fine	6.07719492912	6.62931895256
HEATMAP	66	timestep_coarse	6.57784986496	6.63107585907
HEATMAP	66	follower_in_sliding_window	6.02066302299	6.63215780258
HEATMAP	66	iteration_pint	6.02065896988	6.63221096992
HEATMAP	67	get_simulation_data	6.6323018074	6.63288784027
HEATMAP	67	get_comm_data	6.62935400009	6.63290882111
HEATMAP	99	timestep_fine	6.07665610313	6.63360190392
HEATMAP	99	get_simulation_data	6.63365912437	6.63379192352
HEATMAP	99	get_comm_data	6.63363790512	6.63381195068
HEATMAP	109	timestep_coarse	6.58797883987	6.64160084724
HEATMAP	109	idle	0.0394229888916	6.64175105095
HEATMAP	109	iteration_pint	0.0394198894501	6.64181804657
HEATMAP	109	iteration_initial	0.0394158363342	6.64184093475
HEATMAP	110	get_simulation_data	6.64565300941	6.64583611488
HEATMAP	110	get_comm_data	0.0397160053253	6.64586806297
HEATMAP	88	timestep_coarse	6.621104002	6.67525792122
HEATMAP	68	timestep_fine	6.13211989403	6.67658185959
HEATMAP	88	follower_in_sliding_window	6.063352108	6.67640113831
HEATMAP	88	iteration_pint	6.06334900856	6.67649102211
HEATMAP	78	timestep_fine	6.12076807022	6.67844891548
HEATMAP	77	timestep_coarse	6.62806987762	6.68138003349
HEATMAP	77	follower_in_sliding_window	6.06454491615	6.68245482445
HEATMAP	77	iteration_pint	6.06454086304	6.68250799179
HEATMAP	78	get_simulation_data	6.68252110481	6.68267202377
HEATMAP	78	get_comm_data	6.67848396301	6.68269300461
HEATMAP	100	timestep_fine	6.13500499725	6.68466877937
HEATMAP	89	timestep_fine	6.12567019463	6.6857521534
HEATMAP	89	get_simulation_data	6.68580698967	6.68595600128
HEATMAP	89	get_comm_data	6.68578720093	6.68597722054
HEATMAP	67	timestep_coarse	6.63294386864	6.68689680099
HEATMAP	67	follower_in_sliding_window	6.07719302177	6.68797802925
HEATMAP	99	timestep_coarse	6.63384604454	6.68798899651
HEATMAP	67	iteration_pint	6.07718801498	6.6880300045
HEATMAP	99	follower_in_sliding_window	6.07665491104	6.68813800812
HEATMAP	99	iteration_pint	6.07665205002	6.68819308281
HEATMAP	68	get_simulation_data	6.6883020401	6.6888358593
HEATMAP	68	get_comm_data	6.67661499977	6.68885684013
HEATMAP	100	get_simulation_data	6.68845796585	6.68899393082
HEATMAP	100	get_comm_data	6.68470788002	6.68901491165
HEATMAP	110	timestep_coarse	6.64594292641	6.6996281147
HEATMAP	110	idle	0.0397129058838	6.69977498055
HEATMAP	110	iteration_pint	0.0397100448608	6.69984197617
HEATMAP	110	iteration_initial	0.039705991745	6.699862957
HEATMAP	111	get_simulation_data	6.69960308075	6.70017790794
HEATMAP	111	get_comm_data	0.042377948761	6.70020890236
HEATMAP	79	timestep_fine	6.17557311058	6.72330617905
HEATMAP	69	timestep_fine	6.18693995476	6.73456501961
HEATMAP	78	timestep_coarse	6.68272709846	6.737003088
HEATMAP	78	follower_in_sliding_window	6.12076592445	6.73809599876
HEATMAP	78	iteration_pint	6.12075996399	6.73814702034
HEATMAP	90	timestep_fine	6.18062996864	6.73839616776
HEATMAP	79	get_simulation_data	6.73792099953	6.73851013184
HEATMAP	79	get_comm_data	6.72334098816	6.73853206635
HEATMAP	89	timestep_coarse	6.68601107597	6.74051618576
HEATMAP	68	timestep_coarse	6.68888998032	6.74179291725
HEATMAP	89	follower_in_sliding_window	6.12566900253	6.74166512489
HEATMAP	89	iteration_pint	6.12566399574	6.74171519279
HEATMAP	90	get_simulation_data	6.74158120155	6.74213314056
HEATMAP	90	get_comm_data	6.73844408989	6.7421541214
HEATMAP	100	timestep_coarse	6.68904995918	6.74262499809
HEATMAP	100	follower_in_sliding_window	6.13500285149	6.74279880524
HEATMAP	100	iteration_pint	6.1349978447	6.7428188324
HEATMAP	68	follower_in_sliding_window	6.13211798668	6.7428560257
HEATMAP	68	iteration_pint	6.13211488724	6.74291086197
HEATMAP	101	timestep_fine	6.18962788582	6.74293398857
HEATMAP	69	get_simulation_data	6.74271512032	6.74315595627
HEATMAP	69	get_comm_data	6.73461103439	6.74318313599
HEATMAP	101	get_simulation_data	6.74298882484	6.74331784248
HEATMAP	101	get_comm_data	6.74296784401	6.74333786964
HEATMAP	111	timestep_coarse	6.70028209686	6.754322052
HEATMAP	111	idle	0.0423760414124	6.75448608398
HEATMAP	111	iteration_pint	0.0423729419708	6.75456190109
HEATMAP	111	iteration_initial	0.0423691272736	6.75458407402
HEATMAP	112	get_simulation_data	6.75866603851	6.75880098343
HEATMAP	112	get_comm_data	0.0367119312286	6.75883507729
HEATMAP	91	timestep_fine	6.23466920853	6.78310704231
HEATMAP	80	timestep_fine	6.23232793808	6.79201483727
HEATMAP	79	timestep_coarse	6.73856496811	6.79187107086
HEATMAP	79	follower_in_sliding_window	6.17557215691	6.79294514656
HEATMAP	79	iteration_pint	6.17556810379	6.79299807549
HEATMAP	80	get_simulation_data	6.79319405556	6.7937669754
HEATMAP	80	get_comm_data	6.79205083847	6.79378890991
HEATMAP	102	timestep_fine	6.2475669384	6.79482388496
HEATMAP	69	timestep_coarse	6.74323797226	6.79636502266
HEATMAP	90	timestep_coarse	6.74218916893	6.79640412331
HEATMAP	101	timestep_coarse	6.7433719635	6.79709005356
HEATMAP	101	follower_in_sliding_window	6.18962693214	6.79723501205
HEATMAP	101	iteration_pint	6.1896238327	6.79729795456
HEATMAP	69	follower_in_sliding_window	6.18693804741	6.79751706123
HEATMAP	69	iteration_pint	6.18693399429	6.79760599136
HEATMAP	90	follower_in_sliding_window	6.18062806129	6.79752016068
HEATMAP	90	iteration_pint	6.18062615395	6.79757404327
HEATMAP	102	get_simulation_data	6.79729485512	6.79788303375
HEATMAP	102	get_comm_data	6.7948589325	6.79790401459
HEATMAP	91	get_simulation_data	6.79766511917	6.79820799828
HEATMAP	91	get_comm_data	6.78314113617	6.79822921753
HEATMAP	70	timestep_fine	6.24894785881	6.80102181435
HEATMAP	70	get_simulation_data	6.80107593536	6.8012149334
HEATMAP	70	get_comm_data	6.8010559082	6.80123591423
HEATMAP	112	timestep_coarse	6.75890994072	6.81241703033
HEATMAP	112	idle	0.0367090702057	6.81256604195
HEATMAP	112	iteration_pint	0.0367059707642	6.8126540184
HEATMAP	112	iteration_initial	0.0367031097412	6.81267595291
HEATMAP	113	get_simulation_data	6.81277990341	6.81333804131
HEATMAP	113	get_comm_data	0.0356140136719	6.8133699894
HEATMAP	81	timestep_fine	6.28776097298	6.83741211891
HEATMAP	80	timestep_coarse	6.79382300377	6.84814190865
HEATMAP	103	timestep_fine	6.30154490471	6.84858703613
HEATMAP	80	follower_in_sliding_window	6.23232603073	6.84924292564
HEATMAP	80	iteration_pint	6.23231983185	6.84934091568
HEATMAP	81	get_simulation_data	6.84940195084	6.84952402115
HEATMAP	81	get_comm_data	6.83744716644	6.84954500198
HEATMAP	102	timestep_coarse	6.79793787003	6.85131597519
HEATMAP	91	timestep_coarse	6.79826116562	6.8514020443
HEATMAP	102	follower_in_sliding_window	6.24756503105	6.85153698921
HEATMAP	102	iteration_pint	6.24756002426	6.85158491135
HEATMAP	103	get_simulation_data	6.85119104385	6.85144710541
HEATMAP	103	get_comm_data	6.84862494469	6.85146808624
HEATMAP	91	follower_in_sliding_window	6.23466706276	6.85251498222
HEATMAP	91	iteration_pint	6.23466420174	6.85256505013
HEATMAP	70	timestep_coarse	6.80126976967	6.85472989082
HEATMAP	70	follower_in_sliding_window	6.24894690514	6.85579681396
HEATMAP	70	iteration_pint	6.24894285202	6.85584998131
HEATMAP	92	timestep_fine	6.29476881027	6.85688781738
HEATMAP	92	get_simulation_data	6.85694289207	6.85710096359
HEATMAP	92	get_comm_data	6.85692286491	6.85712194443
HEATMAP	71	timestep_fine	6.31007003784	6.86419200897
HEATMAP	71	get_simulation_data	6.86424708366	6.86475300789
HEATMAP	71	get_comm_data	6.86422610283	6.86477398872
HEATMAP	113	timestep_coarse	6.81344604492	6.86728596687
HEATMAP	113	idle	0.0356109142303	6.86743593216
HEATMAP	113	iteration_pint	0.0356090068817	6.86750411987
HEATMAP	113	iteration_initial	0.0356049537659	6.86752605438
HEATMAP	114	get_simulation_data	6.87172913551	6.87191605568
HEATMAP	114	get_comm_data	0.533473968506	6.87194800377
HEATMAP	82	timestep_fine	6.34321403503	6.8961930275
HEATMAP	93	timestep_fine	6.34909105301	6.90038895607
HEATMAP	81	timestep_coarse	6.84958004951	6.9031059742
HEATMAP	81	follower_in_sliding_window	6.2877600193	6.90419507027
HEATMAP	81	iteration_pint	6.28775596619	6.90424799919
HEATMAP	82	get_simulation_data	6.90411400795	6.90465283394
HEATMAP	82	get_comm_data	6.8962290287	6.90467405319
HEATMAP	103	timestep_coarse	6.85150194168	6.90535092354
HEATMAP	103	follower_in_sliding_window	6.30154395103	6.90549707413
HEATMAP	103	iteration_pint	6.30154109001	6.9055519104
HEATMAP	104	timestep_fine	6.35989904404	6.909512043
HEATMAP	104	get_simulation_data	6.90956902504	6.90971803665
HEATMAP	104	get_comm_data	6.90954709053	6.90973901749
HEATMAP	92	timestep_coarse	6.85715579987	6.91168498993
HEATMAP	92	follower_in_sliding_window	6.2947678566	6.91281199455
HEATMAP	92	iteration_pint	6.29476499557	6.91286587715
HEATMAP	93	get_simulation_data	6.91266393661	6.91307997704
HEATMAP	93	get_comm_data	6.90042304993	6.91310191154
HEATMAP	71	timestep_coarse	6.86480808258	6.91854405403
HEATMAP	71	follower_in_sliding_window	6.31006908417	6.91963291168
HEATMAP	71	iteration_pint	6.31006503105	6.9196870327
HEATMAP	114	timestep_coarse	6.8720240593	6.9254181385
HEATMAP	114	idle	0.533472061157	6.92557001114
HEATMAP	114	iteration_pint	0.533468008041	6.92564105988
HEATMAP	114	iteration_initial	0.533464193344	6.92566204071
HEATMAP	115	get_simulation_data	6.92576289177	6.9263458252
HEATMAP	115	get_comm_data	0.0404858589172	6.92637896538
HEATMAP	72	timestep_fine	6.37176704407	6.92737317085
HEATMAP	72	get_simulation_data	6.92743206024	6.9276061058
HEATMAP	72	get_comm_data	6.92740797997	6.92762804031
HEATMAP	83	timestep_fine	6.39864706993	6.94894194603
HEATMAP	82	timestep_coarse	6.90470790863	6.95849895477
HEATMAP	105	timestep_fine	6.41436195374	6.95918107033
HEATMAP	82	follower_in_sliding_window	6.34321284294	6.9595849514
HEATMAP	82	iteration_pint	6.34320902824	6.95963788033
HEATMAP	83	get_simulation_data	6.95973300934	6.95990800858
HEATMAP	83	get_comm_data	6.94897794724	6.95992994308
HEATMAP	94	timestep_fine	6.40581989288	6.96235394478
HEATMAP	104	timestep_coarse	6.90977191925	6.9635579586
HEATMAP	104	follower_in_sliding_window	6.3598959446	6.96371006966
HEATMAP	104	iteration_pint	6.35989189148	6.96381092072
HEATMAP	105	get_simulation_data	6.96387505531	6.96399712563
HEATMAP	105	get_comm_data	6.95922803879	6.96402311325
HEATMAP	93	timestep_coarse	6.91313695908	6.96690297127
HEATMAP	93	follower_in_sliding_window	6.34908890724	6.96804404259
HEATMAP	93	iteration_pint	6.34908509254	6.96809601784
HEATMAP	94	get_simulation_data	6.96811485291	6.96872091293
HEATMAP	94	get_comm_data	6.96240782738	6.96874690056
HEATMAP	115	timestep_coarse	6.9264588356	6.98083281517
HEATMAP	115	idle	0.0404839515686	6.9809858799
HEATMAP	115	iteration_pint	0.0404808521271	6.98105692863
HEATMAP	115	iteration_initial	0.0404767990112	6.98107886314
HEATMAP	72	timestep_coarse	6.92767310143	6.98159313202
HEATMAP	72	follower_in_sliding_window	6.37176513672	6.98270010948
HEATMAP	72	iteration_pint	6.3717610836	6.98278212547
HEATMAP	116	get_simulation_data	6.98517012596	6.98528695107
HEATMAP	116	get_comm_data	0.0375530719757	6.98532009125
HEATMAP	73	timestep_fine	6.43433403969	6.99440002441
HEATMAP	73	get_simulation_data	6.99445509911	6.99461507797
HEATMAP	73	get_comm_data	6.99443507195	6.99463415146
HEATMAP	84	timestep_fine	6.45383310318	6.99851894379
HEATMAP	95	timestep_fine	6.45903515816	7.00453901291
HEATMAP	63	timestep_fine	6.46776103973	7.01166296005
HEATMAP	63	converged	7.01180791855	7.01181101799
HEATMAP	63	first_in_sliding_window	6.46775984764	7.01186585426
HEATMAP	83	timestep_coarse	6.95996308327	7.01359796524
HEATMAP	83	follower_in_sliding_window	6.39864492416	7.01467895508
HEATMAP	83	iteration_pint	6.3986389637	7.01473212242
HEATMAP	84	get_simulation_data	7.01501202583	7.01558995247
HEATMAP	84	get_comm_data	6.99855303764	7.0156109333
HEATMAP	105	timestep_coarse	6.96407699585	7.01761198044
HEATMAP	105	follower_in_sliding_window	6.41436004639	7.01777791977
HEATMAP	105	iteration_pint	6.41435599327	7.01786804199
HEATMAP	94	timestep_coarse	6.96880102158	7.02306199074
HEATMAP	94	follower_in_sliding_window	6.40581893921	7.02422189713
HEATMAP	94	iteration_pint	6.40581583977	7.024340868HEATMAP	95	get_simulation_data	7.0240020752	7.02411222458
HEATMAP	95	get_comm_data	7.0045800209	7.02413415909

HEATMAP	116	timestep_coarse	6.98539710045	7.03830504417
HEATMAP	116	idle	0.0375499725342	7.03845596313
HEATMAP	116	iteration_pint	0.0375471115112	7.03852391243
HEATMAP	116	iteration_initial	0.0375440120697	7.03854393959
HEATMAP	117	get_simulation_data	7.03834795952	7.03887891769
HEATMAP	117	get_comm_data	0.0390169620514	7.03890991211
HEATMAP	73	timestep_coarse	6.9946680069	7.04824018478
HEATMAP	73	follower_in_sliding_window	6.43433308601	7.0493581295
HEATMAP	73	iteration_pint	6.4343290329	7.04941105843
HEATMAP	106	timestep_fine	6.47557115555	7.05074810982
HEATMAP	106	get_simulation_data	7.05082011223	7.05097818375
HEATMAP	106	get_comm_data	7.05079507828	7.05100512505
HEATMAP	85	timestep_fine	6.50919890404	7.05836892128
HEATMAP	96	timestep_fine	6.51385402679	7.06583285332
HEATMAP	84	timestep_coarse	7.01564502716	7.06875514984
HEATMAP	84	follower_in_sliding_window	6.45383214951	7.06981611252
HEATMAP	84	iteration_pint	6.45382714272	7.06986999512
HEATMAP	85	get_simulation_data	7.06966710091	7.07021594048
HEATMAP	85	get_comm_data	7.05840301514	7.07023692131
HEATMAP	64	timestep_fine	6.52362918854	7.07244801521
HEATMAP	64	get_simulation_data	7.07252597809	7.07263016701
HEATMAP	64	get_comm_data	7.07249808311	7.0726480484
HEATMAP	107	timestep_fine	6.52974581718	7.07615685463
HEATMAP	95	timestep_coarse	7.02416920662	7.07743215561
HEATMAP	95	follower_in_sliding_window	6.45903420448	7.07855820656
HEATMAP	95	iteration_pint	6.45902919769	7.07861208916
HEATMAP	74	timestep_fine	6.51779508591	7.07896614075
HEATMAP	74	get_simulation_data	7.07902216911	7.07920217514
HEATMAP	74	get_comm_data	7.07900118828	7.07922315598
HEATMAP	96	get_simulation_data	7.07884502411	7.07939004898
HEATMAP	96	get_comm_data	7.06586694717	7.07941198349
HEATMAP	117	timestep_coarse	7.03898191452	7.09232997894
HEATMAP	117	idle	0.0390150547028	7.09248495102
HEATMAP	117	iteration_pint	0.0390119552612	7.09255695343
HEATMAP	117	iteration_initial	0.039008140564	7.09257912636
HEATMAP	118	get_simulation_data	7.09647393227	7.09663510323
HEATMAP	118	get_comm_data	0.0384559631348	7.09666895866
HEATMAP	106	timestep_coarse	7.05105900764	7.10693597794
HEATMAP	106	follower_in_sliding_window	6.47557020187	7.10710215569
HEATMAP	106	iteration_pint	6.47556614876	7.10721206665
HEATMAP	107	get_simulation_data	7.1072678566	7.10737800598
HEATMAP	107	get_comm_data	7.07619285583	7.10739994049
HEATMAP	86	timestep_fine	6.56414604187	7.10807490349
HEATMAP	75	timestep_fine	6.57263088226	7.1161980629
HEATMAP	97	timestep_fine	6.56826806068	7.11815500259
HEATMAP	65	timestep_fine	6.57783007622	7.11942005157
HEATMAP	85	timestep_coarse	7.07027101517	7.12398409843
HEATMAP	85	follower_in_sliding_window	6.50919699669	7.12508201599
HEATMAP	85	iteration_pint	6.50918889046	7.12513589859
HEATMAP	86	get_simulation_data	7.12514400482	7.12573695183
HEATMAP	86	get_comm_data	7.10810995102	7.12575793266
HEATMAP	64	timestep_coarse	7.07270097733	7.12636709213
HEATMAP	64	converged	7.12734699249	7.12734913826
HEATMAP	64	follower_in_sliding_window	6.52362704277	7.12750101089
HEATMAP	64	iteration_pint	6.52362418175	7.12764906883
HEATMAP	65	get_simulation_data	7.12766098976	7.12775707245
HEATMAP	65	get_comm_data	7.11945295334	7.12777304649
Rank: 64, Status: 0, time: 8.37437200546, iteration 0, starting time frame id: 64, timeframe: [6.399999999999993, 6.499999999999993]
HEATMAP	96	timestep_coarse	7.07944703102	7.13337397575
HEATMAP	108	timestep_fine	6.58749890327	7.13398790359
HEATMAP	74	timestep_coarse	7.07925701141	7.13409805298
HEATMAP	96	follower_in_sliding_window	6.51385188103	7.13449883461
HEATMAP	96	iteration_pint	6.51384902	7.13459801674
HEATMAP	97	get_simulation_data	7.13466286659	7.1347849369
HEATMAP	97	get_comm_data	7.11819005013	7.13480687141
HEATMAP	74	follower_in_sliding_window	6.51779317856	7.13517713547
HEATMAP	74	iteration_pint	6.517786026	7.13523101807
HEATMAP	75	get_simulation_data	7.13532996178	7.13586592674
HEATMAP	75	get_comm_data	7.11623287201	7.13588690758
HEATMAP	118	timestep_coarse	7.09674692154	7.15109491348
HEATMAP	118	idle	0.0384531021118	7.15124511719
HEATMAP	118	iteration_pint	0.0384500026703	7.15131306648
HEATMAP	118	iteration_initial	0.0384459495544	7.15133404732
HEATMAP	119	get_simulation_data	7.15105485916	7.15165305138
HEATMAP	119	get_comm_data	0.042051076889	7.15168404579
HEATMAP	107	timestep_coarse	7.10743498802	7.16075086594
HEATMAP	107	follower_in_sliding_window	6.52974295616	7.16090083122
HEATMAP	107	iteration_pint	6.52973794937	7.16095590591
HEATMAP	108	get_simulation_data	7.16124296188	7.1613919735
HEATMAP	108	get_comm_data	7.13402199745	7.161413908
HEATMAP	87	timestep_fine	6.61845803261	7.16279911995
HEATMAP	98	timestep_fine	6.62225008011	7.17318201065
HEATMAP	76	timestep_fine	6.62825202942	7.17684793472
HEATMAP	66	timestep_fine	6.63223791122	7.17838788033
HEATMAP	86	timestep_coarse	7.12579202652	7.17877388
HEATMAP	86	follower_in_sliding_window	6.5641438961	7.17983484268
HEATMAP	86	iteration_pint	6.56413793564	7.17988801003
HEATMAP	87	get_simulation_data	7.17963504791	7.18022418022
HEATMAP	87	get_comm_data	7.16284608841	7.18025112152
HEATMAP	65	timestep_coarse	7.12780594826	7.1807050705
HEATMAP	65	converged	7.18167304993	7.18167495728
HEATMAP	65	follower_in_sliding_window	6.57782816887	7.18186998367
HEATMAP	65	iteration_pint	6.57782506943	7.18191599846
HEATMAP	66	get_simulation_data	7.18165302277	7.18182086945
HEATMAP	66	get_comm_data	7.17842197418	7.18183684349
Rank: 65, Status: 0, time: 8.40013194084, iteration 0, starting time frame id: 65, timeframe: [6.499999999999993, 6.5999999999999925]
HEATMAP	97	timestep_coarse	7.13484096527	7.18843388557
HEATMAP	109	timestep_fine	6.64185500145	7.18866300583
HEATMAP	75	timestep_coarse	7.13592100143	7.18901085854
HEATMAP	97	follower_in_sliding_window	6.56826591492	7.18958091736
HEATMAP	97	iteration_pint	6.56826090813	7.18963193893
HEATMAP	75	follower_in_sliding_window	6.57262992859	7.19008493423
HEATMAP	75	iteration_pint	6.57262706757	7.19013786316HEATMAP	98	get_simulation_data	7.18948793411	7.19003510475
HEATMAP	98	get_comm_data	7.17321610451	7.19005489349

HEATMAP	76	get_simulation_data	7.19042491913	7.19057607651
HEATMAP	76	get_comm_data	7.17689299583	7.19060397148
HEATMAP	119	timestep_coarse	7.15175700188	7.20508003235
HEATMAP	119	idle	0.0420479774475	7.20523285866
HEATMAP	119	iteration_pint	0.042044878006	7.20530200005
HEATMAP	119	iteration_initial	0.0420410633087	7.20532488823
HEATMAP	120	get_simulation_data	7.20947599411	7.20963597298
HEATMAP	120	get_comm_data	0.0403401851654	7.20966911316
HEATMAP	108	timestep_coarse	7.16144895554	7.21501398087
HEATMAP	108	follower_in_sliding_window	6.58749699593	7.21516299248
HEATMAP	108	iteration_pint	6.58749294281	7.21521902084
HEATMAP	109	get_simulation_data	7.21502399445	7.21559286118
HEATMAP	109	get_comm_data	7.18869900703	7.2156150341
HEATMAP	77	timestep_fine	6.68259096146	7.23006081581
HEATMAP	87	timestep_coarse	7.18030500412	7.23362517357
HEATMAP	88	timestep_fine	6.67652010918	7.2341799736
HEATMAP	87	follower_in_sliding_window	6.61845707893	7.23474621773
HEATMAP	88	get_simulation_data	7.2350051403	7.2351000309
HEATMAP	88	get_comm_data	7.23421812057	7.23512101173
HEATMAP	87	iteration_pint	6.61845302582	7.23488998413
HEATMAP	66	timestep_coarse	7.18187093735	7.23509287834
HEATMAP	66	converged	7.23605179787	7.23605489731
HEATMAP	66	follower_in_sliding_window	6.63223481178	7.23619580269
HEATMAP	66	iteration_pint	6.63223195076	7.23624897003
Rank: 66, Status: 0, time: 7.23706507683, iteration 0, starting time frame id: 66, timeframe: [6.5999999999999925, 6.699999999999992]
HEATMAP	67	timestep_fine	6.68811583519	7.2406938076
HEATMAP	67	get_simulation_data	7.24074888229	7.24086689949
HEATMAP	67	get_comm_data	7.24072885513	7.24088191986
HEATMAP	98	timestep_coarse	7.19008898735	7.24355006218
HEATMAP	76	timestep_coarse	7.19065904617	7.24409103394
HEATMAP	98	follower_in_sliding_window	6.62224888802	7.24467301369
HEATMAP	98	iteration_pint	6.62224507332	7.24472689629
HEATMAP	76	follower_in_sliding_window	6.62825107574	7.24519300461
HEATMAP	76	iteration_pint	6.6282479763	7.24529004097
HEATMAP	77	get_simulation_data	7.24503183365	7.24514889717
HEATMAP	77	get_comm_data	7.23010087013	7.24516987801
HEATMAP	99	timestep_fine	6.68825507164	7.24749302864
HEATMAP	99	get_simulation_data	7.2475669384	7.2477209568
HEATMAP	99	get_comm_data	7.24753904343	7.24774694443
HEATMAP	110	timestep_fine	6.69991993904	7.24789309502
HEATMAP	120	timestep_coarse	7.20974516869	7.26324796677
HEATMAP	120	idle	0.0403380393982	7.26339912415
HEATMAP	120	iteration_pint	0.0403339862823	7.26347708702
HEATMAP	120	iteration_initial	0.0403301715851	7.26349806786
HEATMAP	121	get_simulation_data	7.26362395287	7.26419901848
HEATMAP	121	get_comm_data	0.0398061275482	7.26423001289
HEATMAP	109	timestep_coarse	7.21564888954	7.2689909935
HEATMAP	109	follower_in_sliding_window	6.64185404778	7.26914000511
HEATMAP	109	iteration_pint	6.64185094833	7.26919388771
HEATMAP	110	get_simulation_data	7.26920413971	7.26938509941
HEATMAP	110	get_comm_data	7.24792814255	7.26940608025
HEATMAP	68	timestep_fine	6.74297189713	7.28759384155
HEATMAP	88	timestep_coarse	7.23515510559	7.28929495811
HEATMAP	88	follower_in_sliding_window	6.67651796341	7.29039502144
HEATMAP	88	iteration_pint	6.67651414871	7.29045009613
HEATMAP	100	timestep_fine	6.74284386635	7.29396891594
HEATMAP	67	timestep_coarse	7.24091386795	7.294880867
HEATMAP	67	converged	7.29584693909	7.29584884644
HEATMAP	67	follower_in_sliding_window	6.68811297417	7.29598402977HEATMAP	78	timestep_fine	6.73817491531	7.29603600502

HEATMAP	67	iteration_pint	6.68810582161	7.29603886604
Rank: 67, Status: 0, time: 8.53767204285, iteration 0, starting time frame id: 67, timeframe: [6.699999999999992, 6.799999999999992]
HEATMAP	68	get_simulation_data	7.29633283615	7.29648900032
HEATMAP	68	get_comm_data	7.28762793541	7.29650402069
HEATMAP	77	timestep_coarse	7.24520397186	7.29847383499
HEATMAP	77	follower_in_sliding_window	6.68259000778	7.29954600334
HEATMAP	77	iteration_pint	6.68258690834	7.29959988594
HEATMAP	78	get_simulation_data	7.29961514473	7.30021095276
HEATMAP	78	get_comm_data	7.29607009888	7.30023193359
HEATMAP	89	timestep_fine	6.74178099632	7.30198717117
HEATMAP	89	get_simulation_data	7.30204415321	7.30219721794
HEATMAP	89	get_comm_data	7.30202412605	7.30221700668
HEATMAP	99	timestep_coarse	7.24780106544	7.30230689049
HEATMAP	99	follower_in_sliding_window	6.68825411797	7.30346012115
HEATMAP	99	iteration_pint	6.68824911118	7.30358791351
HEATMAP	100	get_simulation_data	7.30379700661	7.30392098427
HEATMAP	100	get_comm_data	7.29400491714	7.3039419651
HEATMAP	111	timestep_fine	6.75459909439	7.30806303024
HEATMAP	121	timestep_coarse	7.26430702209	7.31759214401
HEATMAP	121	idle	0.0398030281067	7.31773996353
HEATMAP	121	iteration_pint	0.0398001670837	7.31780815125
HEATMAP	121	iteration_initial	0.0397961139679	7.3178319931
HEATMAP	122	get_simulation_data	7.32206702232	7.32221794128
HEATMAP	122	get_comm_data	0.532949924469	7.32225203514
HEATMAP	110	timestep_coarse	7.26943898201	7.32297611237
HEATMAP	110	follower_in_sliding_window	6.69991803169	7.32313299179
HEATMAP	110	iteration_pint	6.6999130249	7.32318592072
HEATMAP	111	get_simulation_data	7.32290005684	7.32349205017
HEATMAP	111	get_comm_data	7.30811190605	7.32351303101
HEATMAP	79	timestep_fine	6.79305815697	7.34058499336
HEATMAP	69	timestep_fine	6.79768896103	7.34528708458
HEATMAP	68	timestep_coarse	7.29653692245	7.34951901436
HEATMAP	101	timestep_fine	6.79733204842	7.34987688065
HEATMAP	68	converged	7.35047602654	7.35047793388
HEATMAP	68	follower_in_sliding_window	6.74297094345	7.3506128788
HEATMAP	68	iteration_pint	6.74296689034	7.35066485405
Rank: 68, Status: 0, time: 8.60179591179, iteration 0, starting time frame id: 68, timeframe: [6.799999999999992, 6.8999999999999915]
HEATMAP	69	get_simulation_data	7.35045409203	7.35060715675
HEATMAP	69	get_comm_data	7.34533309937	7.35062503815
HEATMAP	78	timestep_coarse	7.30026602745	7.35456395149
HEATMAP	78	follower_in_sliding_window	6.73817396164	7.35565400124
HEATMAP	78	iteration_pint	6.73817110062	7.35570693016
HEATMAP	90	timestep_fine	6.79763698578	7.35574007034
HEATMAP	79	get_simulation_data	7.35544800758	7.35602712631
HEATMAP	79	get_comm_data	7.34061908722	7.35604906082
HEATMAP	89	timestep_coarse	7.30225110054	7.35680007935
HEATMAP	112	timestep_fine	6.81277298927	7.35688209534
HEATMAP	100	timestep_coarse	7.30397582054	7.35763692856
HEATMAP	89	follower_in_sliding_window	6.74178004265	7.3579211235
HEATMAP	89	iteration_pint	6.7417781353	7.35797715187
HEATMAP	90	get_simulation_data	7.35783600807	7.35801720619
HEATMAP	90	get_comm_data	7.35577511787	7.35803818703
HEATMAP	100	follower_in_sliding_window	6.742841959	7.35875177383
HEATMAP	100	iteration_pint	6.74283885956	7.35880684853
HEATMAP	101	get_simulation_data	7.35861587524	7.35921692848
HEATMAP	101	get_comm_data	7.3499109745	7.35923790932
HEATMAP	122	timestep_coarse	7.32233285904	7.37570500374
HEATMAP	122	idle	0.532946825027	7.37585401535
HEATMAP	122	iteration_pint	0.532943964005	7.37592196465
HEATMAP	122	iteration_initial	0.532939910889	7.37594199181
HEATMAP	123	get_simulation_data	7.37605500221	7.37664484978
HEATMAP	123	get_comm_data	0.0407710075378	7.37667798996
HEATMAP	111	timestep_coarse	7.32354712486	7.37755894661
HEATMAP	111	follower_in_sliding_window	6.7545979023	7.3777089119
HEATMAP	111	iteration_pint	6.75459504128	7.37776494026
HEATMAP	112	get_simulation_data	7.37800908089	7.37818908691
HEATMAP	112	get_comm_data	7.35691809654	7.37821102142
HEATMAP	102	timestep_fine	6.85161995888	7.40037894249
HEATMAP	91	timestep_fine	6.85259199142	7.40208816528
HEATMAP	69	timestep_coarse	7.3506770134	7.4038901329
HEATMAP	69	converged	7.40487408638	7.40487599373
HEATMAP	69	follower_in_sliding_window	6.79768705368	7.40502095222
HEATMAP	69	iteration_pint	6.79768300056	7.40511012077
Rank: 69, Status: 0, time: 8.62391495705, iteration 0, starting time frame id: 69, timeframe: [6.8999999999999915, 6.999999999999991]
HEATMAP	80	timestep_fine	6.8494348526	7.40874791145
HEATMAP	70	timestep_fine	6.85587692261	7.40904688835
HEATMAP	70	get_simulation_data	7.40910077095	7.40922284126
HEATMAP	70	get_comm_data	7.40907979012	7.40923786163
HEATMAP	79	timestep_coarse	7.35608315468	7.40942502022
HEATMAP	79	follower_in_sliding_window	6.7930560112	7.41050601006
HEATMAP	79	iteration_pint	6.79305005074	7.41056108475
HEATMAP	80	get_simulation_data	7.41077184677	7.41134786606
HEATMAP	80	get_comm_data	7.40878486633	7.41136884689
HEATMAP	90	timestep_coarse	7.35807299614	7.41226696968
HEATMAP	101	timestep_coarse	7.35927200317	7.41307091713
HEATMAP	90	follower_in_sliding_window	6.7976360321	7.41336107254
HEATMAP	90	iteration_pint	6.79763197899	7.41341400146
HEATMAP	91	get_simulation_data	7.41352319717	7.41408514977
HEATMAP	91	get_comm_data	7.40212202072	7.4141061306
HEATMAP	101	follower_in_sliding_window	6.79733085632	7.41418600082
HEATMAP	101	iteration_pint	6.7973279953	7.41425299644
HEATMAP	102	get_simulation_data	7.41426491737	7.41481590271
HEATMAP	102	get_comm_data	7.40041399002	7.41483592987
HEATMAP	113	timestep_fine	6.86754202843	7.41965794563
HEATMAP	123	timestep_coarse	7.37675595284	7.4300160408
HEATMAP	123	idle	0.0407679080963	7.43016791344
HEATMAP	123	iteration_pint	0.0407650470734	7.43023705482
HEATMAP	123	iteration_initial	0.0407609939575	7.43025898933
HEATMAP	112	timestep_coarse	7.37824392319	7.43158698082
HEATMAP	112	follower_in_sliding_window	6.81277108192	7.43173694611
HEATMAP	112	iteration_pint	6.81276392937	7.43179297447
HEATMAP	113	get_simulation_data	7.43189907074	7.43250703812
HEATMAP	113	get_comm_data	7.41969394684	7.43252897263
HEATMAP	124	get_simulation_data	7.43432497978	7.43443489075
HEATMAP	124	get_comm_data	0.0378019809723	7.43446779251
HEATMAP	81	timestep_fine	6.90430307388	7.45433306694
HEATMAP	103	timestep_fine	6.90557909012	7.45394992828
HEATMAP	70	timestep_coarse	7.40927100182	7.46277689934
HEATMAP	70	converged	7.46373391151	7.46373677254
HEATMAP	70	follower_in_sliding_window	6.85587477684	7.4638698101
HEATMAP	70	iteration_pint	6.85587096214	7.4639339447
Rank: 70, Status: 0, time: 8.69307494164, iteration 0, starting time frame id: 70, timeframe: [6.999999999999991, 7.099999999999991]
HEATMAP	80	timestep_coarse	7.41140294075	7.46571493149
HEATMAP	80	follower_in_sliding_window	6.84943294525	7.4668109417
HEATMAP	80	iteration_pint	6.84942889214	7.46686601639
HEATMAP	91	timestep_coarse	7.41413903236	7.46731710434
HEATMAP	81	get_simulation_data	7.46698713303	7.46758103371
HEATMAP	81	get_comm_data	7.45436811447	7.46760296822
HEATMAP	102	timestep_coarse	7.41487002373	7.46832084656
HEATMAP	91	follower_in_sliding_window	6.85259103775	7.46839118004
HEATMAP	91	iteration_pint	6.85258698463	7.46844410896
HEATMAP	114	timestep_fine	6.9256901741	7.46853208542
HEATMAP	102	follower_in_sliding_window	6.8516190052	7.46946382523
HEATMAP	102	iteration_pint	6.85161590576	7.46951889992
HEATMAP	103	get_simulation_data	7.4692299366	7.46977496147
HEATMAP	103	get_comm_data	7.45398497581	7.46979689598
HEATMAP	92	timestep_fine	6.91292786598	7.47348499298
HEATMAP	92	get_simulation_data	7.47354197502	7.47370100021
HEATMAP	92	get_comm_data	7.47352099419	7.47372198105
HEATMAP	71	timestep_fine	6.91971302032	7.47475290298
HEATMAP	71	get_simulation_data	7.47480893135	7.47493004799
HEATMAP	71	get_comm_data	7.47478699684	7.47494602203
HEATMAP	113	timestep_coarse	7.43256306648	7.48631811142
HEATMAP	113	follower_in_sliding_window	6.86754107475	7.48646807671
HEATMAP	113	iteration_pint	6.86753797531	7.48652291298
HEATMAP	114	get_simulation_data	7.48637700081	7.48656010628
HEATMAP	114	get_comm_data	7.46856808662	7.48658108711
HEATMAP	124	timestep_coarse	7.43454480171	7.48756599426
HEATMAP	124	idle	0.0377998352051	7.48771691322
HEATMAP	124	iteration_pint	0.0377969741821	7.48778676987
HEATMAP	124	iteration_initial	0.0377929210663	7.48780798912
HEATMAP	125	get_simulation_data	7.48759412766	7.48813414574
HEATMAP	125	get_comm_data	0.0395991802216	7.48816418648
HEATMAP	82	timestep_fine	6.95969390869	7.5124540329
HEATMAP	104	timestep_fine	6.96390390396	7.51446294785
HEATMAP	93	timestep_fine	6.96812486649	7.51936602592
HEATMAP	81	timestep_coarse	7.46763706207	7.52112698555
HEATMAP	81	follower_in_sliding_window	6.90430116653	7.52221894264
HEATMAP	81	iteration_pint	6.90429496765	7.52227306366
HEATMAP	82	get_simulation_data	7.52212405205	7.52231001854
HEATMAP	82	get_comm_data	7.51248788834	7.5223300457
HEATMAP	103	timestep_coarse	7.46983098984	7.52381110191
HEATMAP	103	follower_in_sliding_window	6.90557789803	7.52494001389
HEATMAP	103	iteration_pint	6.90557408333	7.52499294281
HEATMAP	104	get_simulation_data	7.52524399757	7.52578806877
HEATMAP	104	get_comm_data	7.51449894905	7.52581000328
HEATMAP	92	timestep_coarse	7.47375679016	7.52828598022
HEATMAP	71	timestep_coarse	7.4749789238	7.52859807014
HEATMAP	92	follower_in_sliding_window	6.91292691231	7.52937793732
HEATMAP	92	iteration_pint	6.91292285919	7.52943086624
HEATMAP	93	get_simulation_data	7.52921009064	7.52936506271
HEATMAP	93	get_comm_data	7.51940202713	7.52938604355
HEATMAP	71	converged	7.52957010269	7.52957296371
HEATMAP	71	follower_in_sliding_window	6.91971206665	7.52970790863
HEATMAP	71	iteration_pint	6.91970801353	7.52976202965
Rank: 71, Status: 0, time: 8.76240992546, iteration 0, starting time frame id: 71, timeframe: [7.099999999999991, 7.19999999999999]
HEATMAP	115	timestep_fine	6.98109388351	7.5347058773
HEATMAP	72	timestep_fine	6.98281002045	7.53882718086
HEATMAP	72	get_simulation_data	7.53889012337	7.53900909424
HEATMAP	72	get_comm_data	7.53886198997	7.53902506828
HEATMAP	114	timestep_coarse	7.48661613464	7.53991317749
HEATMAP	114	follower_in_sliding_window	6.92568802834	7.54014015198
HEATMAP	114	iteration_pint	6.92568302155	7.54018712044
HEATMAP	115	get_simulation_data	7.54016089439	7.54033398628
HEATMAP	115	get_comm_data	7.53474187851	7.54035592079
HEATMAP	125	timestep_coarse	7.48823809624	7.54169201851
HEATMAP	125	idle	0.0395970344543	7.54184603691
HEATMAP	125	iteration_pint	0.0395941734314	7.54194307327
HEATMAP	125	iteration_initial	0.0395901203156	7.54196310043
HEATMAP	126	get_simulation_data	7.54578018188	7.54593896866
HEATMAP	126	get_comm_data	0.0392940044403	7.54597210884
HEATMAP	83	timestep_fine	7.01479506493	7.56503510475
HEATMAP	105	timestep_fine	7.01795196533	7.57429289818
HEATMAP	82	timestep_coarse	7.52236390114	7.5761680603
HEATMAP	82	follower_in_sliding_window	6.95969200134	7.57724785805
HEATMAP	82	iteration_pint	6.95968604088	7.57730293274
HEATMAP	83	get_simulation_data	7.57740712166	7.57797503471
HEATMAP	83	get_comm_data	7.56506896019	7.57799601555
HEATMAP	116	timestep_fine	7.03860592842	7.57880806923
HEATMAP	104	timestep_coarse	7.52584409714	7.57970905304
HEATMAP	104	follower_in_sliding_window	6.96390295029	7.58085393906
HEATMAP	104	iteration_pint	6.96389889717	7.58092904091
HEATMAP	94	timestep_fine	7.02444005013	7.58128499985
HEATMAP	105	get_simulation_data	7.58103895187	7.5815911293
HEATMAP	105	get_comm_data	7.57432889938	7.58161211014
HEATMAP	93	timestep_coarse	7.52942109108	7.58311700821
HEATMAP	93	follower_in_sliding_window	6.96812295914	7.58421587944
HEATMAP	93	iteration_pint	6.96811699867	7.58427095413
HEATMAP	94	get_simulation_data	7.58429002762	7.58447289467
HEATMAP	94	get_comm_data	7.58133101463	7.58449888229
HEATMAP	72	timestep_coarse	7.53907108307	7.59297704697
HEATMAP	72	converged	7.59397506714	7.59397697449
HEATMAP	72	follower_in_sliding_window	6.98280906677	7.59414815903
HEATMAP	72	iteration_pint	6.98280501366	7.59416818619
Rank: 72, Status: 0, time: 8.84111905098, iteration 0, starting time frame id: 72, timeframe: [7.19999999999999, 7.29999999999999]
HEATMAP	115	timestep_coarse	7.54039001465	7.59441399574
HEATMAP	115	follower_in_sliding_window	6.98109292984	7.59456181526
HEATMAP	115	iteration_pint	6.9810898304	7.59462785721
HEATMAP	116	get_simulation_data	7.59492206573	7.59550499916
HEATMAP	116	get_comm_data	7.57884311676	7.59552598
HEATMAP	126	timestep_coarse	7.54605007172	7.5994040966
HEATMAP	126	idle	0.0392920970917	7.59955000877
HEATMAP	126	iteration_pint	0.0392880439758	7.59961605072
HEATMAP	126	iteration_initial	0.0392851829529	7.59963703156
HEATMAP	127	get_simulation_data	7.5993411541	7.59991908073
HEATMAP	127	get_comm_data	0.0417110919952	7.59995007515
HEATMAP	73	timestep_fine	7.04943799973	7.61103200912
HEATMAP	73	get_simulation_data	7.61108708382	7.61121201515
HEATMAP	73	get_comm_data	7.61106610298	7.61122608185
HEATMAP	84	timestep_fine	7.06993293762	7.61425805092
HEATMAP	95	timestep_fine	7.0787050724	7.62534022331
HEATMAP	83	timestep_coarse	7.57803010941	7.63170289993
HEATMAP	83	follower_in_sliding_window	7.01479291916	7.63281607628
HEATMAP	83	iteration_pint	7.01478695869	7.63286495209
HEATMAP	84	get_simulation_data	7.63312101364	7.63367509842
HEATMAP	84	get_comm_data	7.61429214478	7.63369607925
HEATMAP	105	timestep_coarse	7.58164596558	7.63514900208
HEATMAP	105	follower_in_sliding_window	7.01795005798	7.63629794121
HEATMAP	105	iteration_pint	7.01794600487	7.63635396957
HEATMAP	117	timestep_fine	7.0925951004	7.63767695427
HEATMAP	94	timestep_coarse	7.58455491066	7.63888287544
HEATMAP	94	follower_in_sliding_window	7.02443885803	7.6400039196
HEATMAP	94	iteration_pint	7.02443599701	7.64009904861HEATMAP	95	get_simulation_data	7.63975715637	7.63987421989

HEATMAP	95	get_comm_data	7.62538814545	7.63990116119
HEATMAP	116	timestep_coarse	7.59556102753	7.64840102196
HEATMAP	116	follower_in_sliding_window	7.03860402107	7.64854812622
HEATMAP	116	iteration_pint	7.03859901428	7.64860200882
HEATMAP	117	get_simulation_data	7.64838004112	7.64856290817
HEATMAP	117	get_comm_data	7.63771295547	7.6485850811
HEATMAP	127	timestep_coarse	7.60002613068	7.65283203125
HEATMAP	127	idle	0.041708946228	7.65298295021
HEATMAP	127	iteration_pint	0.0417060852051	7.65305399895
HEATMAP	127	iteration_initial	0.0417020320892	7.65307712555
HEATMAP	0	get_simulation_data	7.65725898743	7.65739393234
HEATMAP	0	get_comm_data	0.635682821274	7.6574280262
HEATMAP	73	timestep_coarse	7.61125898361	7.66481518745
HEATMAP	73	converged	7.66581916809	7.66582107544
HEATMAP	73	follower_in_sliding_window	7.04943609238	7.6659591198
HEATMAP	73	iteration_pint	7.04943299294	7.66602110863
Rank: 73, Status: 0, time: 8.88373088837, iteration 0, starting time frame id: 73, timeframe: [7.29999999999999, 7.39999999999999]
HEATMAP	85	timestep_fine	7.12517905235	7.67501401901
HEATMAP	106	timestep_fine	7.10733103752	7.68155002594
HEATMAP	106	get_simulation_data	7.68162918091	7.68177914619
HEATMAP	106	get_comm_data	7.68160319328	7.68180608749
HEATMAP	96	timestep_fine	7.13468885422	7.68649983406
HEATMAP	84	timestep_coarse	7.63373112679	7.68701696396
HEATMAP	84	follower_in_sliding_window	7.06993103027	7.68809294701
HEATMAP	84	iteration_pint	7.06992506981	7.6881480217
HEATMAP	85	get_simulation_data	7.68792510033	7.68846392632
HEATMAP	85	get_comm_data	7.67504787445	7.68848609924
HEATMAP	95	timestep_coarse	7.63995599747	7.69342803955
HEATMAP	95	follower_in_sliding_window	7.07870101929	7.69453215599
HEATMAP	95	iteration_pint	7.07869410515	7.69464612007HEATMAP	96	get_simulation_data	7.69483685493	7.69494485855
HEATMAP	96	get_comm_data	7.68653702736	7.69496583939

HEATMAP	74	timestep_fine	7.13526010513	7.69754719734
HEATMAP	74	get_simulation_data	7.69760417938	7.69772601128
HEATMAP	74	get_comm_data	7.69758319855	7.69774198532
HEATMAP	117	timestep_coarse	7.64861893654	7.7017531395
HEATMAP	117	follower_in_sliding_window	7.09259390831	7.70190191269
HEATMAP	117	iteration_pint	7.09259104729	7.70195794106
HEATMAP	118	timestep_fine	7.15136194229	7.70675301552
HEATMAP	118	get_simulation_data	7.70680904388	7.70693397522
HEATMAP	118	get_comm_data	7.70678901672	7.70695495605
HEATMAP	107	timestep_fine	7.16103887558	7.70709085464
HEATMAP	0	timestep_coarse	7.65752291679	7.71143198013
HEATMAP	0	idle	0.635677814484	7.71158599854
HEATMAP	0	iteration_pint	0.090530872345	7.71164894104
Rank: 0, Status: -2, time: 8.95822119713, iteration 1, starting time frame id: 0, timeframe: [0, 0.1]
HEATMAP	1	get_simulation_data	7.71178102493	7.71220993996
HEATMAP	1	get_comm_data	1.50761294365	7.71223902702
HEATMAP	86	timestep_fine	7.17992186546	7.72440505028
HEATMAP	75	timestep_fine	7.19022488594	7.73391604424
HEATMAP	106	timestep_coarse	7.68185997009	7.73782515526
HEATMAP	106	follower_in_sliding_window	7.10733008385	7.73900818825
HEATMAP	106	iteration_pint	7.10732698441	7.73909807205
HEATMAP	107	get_simulation_data	7.73916387558	7.73928189278
HEATMAP	107	get_comm_data	7.70712590218	7.73930287361
HEATMAP	97	timestep_fine	7.18969297409	7.74031090736
HEATMAP	85	timestep_coarse	7.68851995468	7.74223899841
HEATMAP	85	follower_in_sliding_window	7.12517809868	7.74334287643
HEATMAP	85	iteration_pint	7.12517499924	7.74339604378
HEATMAP	86	get_simulation_data	7.74335002899	7.74391198158
HEATMAP	86	get_comm_data	7.72443890572	7.74393296242
HEATMAP	96	timestep_coarse	7.69499897957	7.7488489151
HEATMAP	96	follower_in_sliding_window	7.13468790054	7.74992990494
HEATMAP	96	iteration_pint	7.13468384743	7.75001001358
HEATMAP	97	get_simulation_data	7.75010204315	7.75030493736
HEATMAP	97	get_comm_data	7.74034690857	7.75032687187
HEATMAP	119	timestep_fine	7.2053399086	7.75083494186
HEATMAP	74	timestep_coarse	7.6977751255	7.75254702568
HEATMAP	74	converged	7.75351715088	7.75351905823
HEATMAP	74	follower_in_sliding_window	7.13525605202	7.75370812416
HEATMAP	74	iteration_pint	7.13525319099	7.75375509262
HEATMAP	75	get_simulation_data	7.75373291969	7.75389790535
HEATMAP	75	get_comm_data	7.73394989967	7.75391387939
Rank: 74, Status: 0, time: 7.75454688072, iteration 0, starting time frame id: 74, timeframe: [7.39999999999999, 7.499999999999989]
HEATMAP	118	timestep_coarse	7.70698809624	7.76128005981
HEATMAP	118	follower_in_sliding_window	7.15136003494	7.76142597198
HEATMAP	118	iteration_pint	7.15135502815	7.76148104668
HEATMAP	108	timestep_fine	7.21524691582	7.76215004921
HEATMAP	119	get_simulation_data	7.76118087769	7.76170706749
HEATMAP	119	get_comm_data	7.75087094307	7.761729002
HEATMAP	1	timestep_coarse	7.71231293678	7.76510190964
HEATMAP	1	idle	1.50760889053	7.76525092125
HEATMAP	1	iteration_pint	0.877259016037	7.76531887054
Rank: 1, Status: -2, time: 8.9833920002, iteration 0, starting time frame id: 1, timeframe: [0.1, 0.2]
HEATMAP	2	get_simulation_data	7.76520609856	7.76543498039
HEATMAP	2	get_comm_data	2.33124494553	7.76546788216
HEATMAP	87	timestep_fine	7.23496413231	7.77738904953
HEATMAP	98	timestep_fine	7.244754076	7.7924759388
HEATMAP	107	timestep_coarse	7.73933792114	7.79275393486
HEATMAP	107	follower_in_sliding_window	7.16103792191	7.79386997223
HEATMAP	107	iteration_pint	7.16103482246	7.79392290115
HEATMAP	76	timestep_fine	7.24540901184	7.79433298111
HEATMAP	108	get_simulation_data	7.79424500465	7.79482483864
HEATMAP	108	get_comm_data	7.76218390465	7.79484605789
HEATMAP	86	timestep_coarse	7.74396681786	7.79696083069
HEATMAP	86	follower_in_sliding_window	7.17992091179	7.79802203178
HEATMAP	86	iteration_pint	7.17991805077	7.79807591438
HEATMAP	87	get_simulation_data	7.7978041172	7.79837703705
HEATMAP	87	get_comm_data	7.77742409706	7.79839801788
HEATMAP	97	timestep_coarse	7.75036287308	7.80392193794
HEATMAP	97	follower_in_sliding_window	7.18969202042	7.80501198769
HEATMAP	97	iteration_pint	7.1896879673	7.80506491661
HEATMAP	98	get_simulation_data	7.80491089821	7.80550503731
HEATMAP	98	get_comm_data	7.79251098633	7.80552601814
HEATMAP	75	timestep_coarse	7.75394701958	7.80708003044
HEATMAP	75	converged	7.80803394318	7.80803585052
HEATMAP	75	follower_in_sliding_window	7.19022297859	7.80817008018
HEATMAP	75	iteration_pint	7.1902179718	7.80822396278
Rank: 75, Status: 0, time: 9.04990506172, iteration 0, starting time frame id: 75, timeframe: [7.499999999999989, 7.599999999999989]
HEATMAP	76	get_simulation_data	7.80853414536	7.80868601799
HEATMAP	76	get_comm_data	7.7943789959	7.80870509148
HEATMAP	120	timestep_fine	7.26352214813	7.80919909477
HEATMAP	109	timestep_fine	7.26925587654	7.81523990631
HEATMAP	119	timestep_coarse	7.76176190376	7.81504702568
HEATMAP	119	follower_in_sliding_window	7.20533895493	7.81519198418
HEATMAP	119	iteration_pint	7.20533585548	7.81524586678
HEATMAP	120	get_simulation_data	7.81550717354	7.81607913971
HEATMAP	120	get_comm_data	7.80923509598	7.81610608101
HEATMAP	2	timestep_coarse	7.76557087898	7.81846690178
HEATMAP	2	idle	2.33123993874	7.81870293617
HEATMAP	3	get_simulation_data	7.81870412827	7.81892514229
HEATMAP	3	get_comm_data	3.00878310204	7.8189561367
HEATMAP	2	iteration_pint	1.78335905075	7.81885695457
Rank: 2, Status: -2, time: 7.81986188889, iteration 0, starting time frame id: 2, timeframe: [0.2, 0.30000000000000004]
HEATMAP	77	timestep_fine	7.29963183403	7.8469209671
HEATMAP	108	timestep_coarse	7.794880867	7.84838199615
HEATMAP	108	follower_in_sliding_window	7.21524500847	7.84949302673
HEATMAP	108	iteration_pint	7.21524095535	7.84954595566
HEATMAP	109	get_simulation_data	7.8493168354	7.84973287582
HEATMAP	109	get_comm_data	7.81527400017	7.84975385666
HEATMAP	88	timestep_fine	7.2904779911	7.85141897202
HEATMAP	87	timestep_coarse	7.79843211174	7.85159015656
HEATMAP	87	follower_in_sliding_window	7.23496198654	7.85265016556
HEATMAP	87	iteration_pint	7.23495817184	7.85271716118
HEATMAP	88	get_simulation_data	7.85294103622	7.85353302956
HEATMAP	88	get_comm_data	7.85145998001	7.85355496407
HEATMAP	98	timestep_coarse	7.805560112	7.85882806778
HEATMAP	98	follower_in_sliding_window	7.24475193024	7.85990095139
HEATMAP	98	iteration_pint	7.24474787712	7.85995388031
HEATMAP	121	timestep_fine	7.31784796715	7.86130809784
HEATMAP	76	timestep_coarse	7.8087580204	7.86217808723
HEATMAP	76	converged	7.86315512657	7.86315703392
HEATMAP	99	timestep_fine	7.30370092392	7.86293101311
HEATMAP	76	follower_in_sliding_window	7.24540805817	7.86331892014
HEATMAP	99	get_simulation_data	7.86300492287	7.86312699318
HEATMAP	76	iteration_pint	7.24540495872	7.86343598366HEATMAP	99	get_comm_data	7.86297702789	7.8631529808
HEATMAP	77	get_simulation_data	7.86313986778	7.86324691772
HEATMAP	77	get_comm_data	7.84695482254	7.86326289177

Rank: 76, Status: 0, time: 9.11413288116, iteration 0, starting time frame id: 76, timeframe: [7.599999999999989, 7.699999999999989]
HEATMAP	120	timestep_coarse	7.81613898277	7.86928915977
HEATMAP	120	follower_in_sliding_window	7.26352000237	7.86943507195
HEATMAP	120	iteration_pint	7.26351308823	7.86949205399
HEATMAP	121	get_simulation_data	7.86959910393	7.86976504326
HEATMAP	121	get_comm_data	7.86135601997	7.86978602409
HEATMAP	110	timestep_fine	7.32324910164	7.87201905251
HEATMAP	3	timestep_coarse	7.8190510273	7.87224602699
HEATMAP	3	idle	3.00877904892	7.87242102623
HEATMAP	3	iteration_pint	2.45724511147	7.87254405022
HEATMAP	4	get_simulation_data	7.87279605865	7.87290287018
Rank: 3, Status: -2, time: 9.11423802376, iteration 0, starting time frame id: 3, timeframe: [0.30000000000000004, 0.4]
HEATMAP	4	get_comm_data	3.13125085831	7.87293696404
HEATMAP	109	timestep_coarse	7.84978795052	7.90317893028
HEATMAP	109	follower_in_sliding_window	7.26925396919	7.90429782867
HEATMAP	109	iteration_pint	7.26924991608	7.90435290337
HEATMAP	110	get_simulation_data	7.90436410904	7.90491104126
HEATMAP	110	get_comm_data	7.87205290794	7.90493297577
HEATMAP	88	timestep_coarse	7.85358905792	7.90781807899
HEATMAP	88	follower_in_sliding_window	7.29047608376	7.90892696381
HEATMAP	88	iteration_pint	7.29047203064	7.90898394585
HEATMAP	100	timestep_fine	7.35883378983	7.91061377525
HEATMAP	78	timestep_fine	7.35573792458	7.91367006302
HEATMAP	77	timestep_coarse	7.86329603195	7.9165699482
HEATMAP	77	converged	7.91752791405	7.9175298214
HEATMAP	99	timestep_coarse	7.86320900917	7.91747498512
HEATMAP	77	follower_in_sliding_window	7.29962897301	7.91769003868
HEATMAP	77	iteration_pint	7.29962682724	7.91773891449
Rank: 77, Status: 0, time: 9.13663911819, iteration 0, starting time frame id: 77, timeframe: [7.699999999999989, 7.799999999999988]
HEATMAP	78	get_simulation_data	7.91767096519	7.91787099838
HEATMAP	78	get_comm_data	7.91370511055	7.91788601875
HEATMAP	99	follower_in_sliding_window	7.30369901657	7.91863012314
HEATMAP	99	iteration_pint	7.30369400978	7.91872310638
HEATMAP	100	get_simulation_data	7.91900992393	7.91910886765
HEATMAP	100	get_comm_data	7.91064977646	7.91912984848
HEATMAP	89	timestep_fine	7.3580391407	7.91893315315
HEATMAP	89	get_simulation_data	7.91900610924	7.9191930294
HEATMAP	89	get_comm_data	7.91898012161	7.91922020912
HEATMAP	122	timestep_fine	7.37596702576	7.92152190208
HEATMAP	121	timestep_coarse	7.86982011795	7.9227950573
HEATMAP	121	follower_in_sliding_window	7.31784701347	7.92294001579
HEATMAP	121	iteration_pint	7.31784415245	7.92303109169
HEATMAP	122	get_simulation_data	7.92284083366	7.92341685295
HEATMAP	122	get_comm_data	7.92155694962	7.92343783379
HEATMAP	4	timestep_coarse	7.8730340004	7.92628502846
HEATMAP	4	idle	3.13124799728	7.92646384239
HEATMAP	4	iteration_pint	3.13124394417	7.9265730381
HEATMAP	5	get_simulation_data	7.92630195618	7.92641091347
HEATMAP	5	get_comm_data	3.19608998299	7.92644095421
HEATMAP	111	timestep_fine	7.37782812119	7.93108797073
HEATMAP	110	timestep_coarse	7.90496706963	7.9584710598
HEATMAP	79	timestep_fine	7.41061997414	7.95831108093
HEATMAP	110	follower_in_sliding_window	7.32324790955	7.95958995819
HEATMAP	110	iteration_pint	7.32324194908	7.95964193344
HEATMAP	111	get_simulation_data	7.95932912827	7.95987606049
HEATMAP	111	get_comm_data	7.93112301826	7.959897995
HEATMAP	101	timestep_fine	7.4143178463	7.9670548439
HEATMAP	90	timestep_fine	7.41344809532	7.97120118141
HEATMAP	78	timestep_coarse	7.91791892052	7.97228312492
HEATMAP	100	timestep_coarse	7.91916489601	7.97269582748
HEATMAP	78	converged	7.97328209877	7.97328400612
HEATMAP	78	follower_in_sliding_window	7.35573506355	7.97341609001
HEATMAP	78	iteration_pint	7.35573196411	7.97347998619
Rank: 78, Status: 0, time: 9.20266199112, iteration 0, starting time frame id: 78, timeframe: [7.799999999999988, 7.899999999999988]HEATMAP	100	follower_in_sliding_window	7.35883188248	7.97377991676

HEATMAP	100	iteration_pint	7.35882782936	7.97383499146
HEATMAP	79	get_simulation_data	7.97319316864	7.97335004807
HEATMAP	79	get_comm_data	7.95834612846	7.97336602211
HEATMAP	101	get_simulation_data	7.97361087799	7.97378993034
HEATMAP	101	get_comm_data	7.96709084511	7.97381091118
HEATMAP	89	timestep_coarse	7.91927313805	7.97392916679
HEATMAP	89	follower_in_sliding_window	7.35803699493	7.97505021095
HEATMAP	89	iteration_pint	7.35803198814	7.97517609596
HEATMAP	90	get_simulation_data	7.97494316101	7.97506403923
HEATMAP	90	get_comm_data	7.97124910355	7.97508502007
HEATMAP	123	timestep_fine	7.43027591705	7.97563099861
HEATMAP	122	timestep_coarse	7.92347097397	7.97668385506
HEATMAP	122	follower_in_sliding_window	7.37596487999	7.97683286667
HEATMAP	122	iteration_pint	7.37595891953	7.97688794136
HEATMAP	112	timestep_fine	7.43185901642	7.97736907005
HEATMAP	123	get_simulation_data	7.97698998451	7.97758889198
HEATMAP	123	get_comm_data	7.97566699982	7.97761106491
HEATMAP	5	timestep_coarse	7.9265267849	7.98048090935
HEATMAP	5	idle	3.19608783722	7.98076081276
HEATMAP	5	iteration_pint	3.1960849762	7.98088693619
HEATMAP	6	get_simulation_data	7.98065090179	7.98085808754
HEATMAP	6	get_comm_data	3.25052595139	7.98090004921
HEATMAP	111	timestep_coarse	7.95993208885	8.01392507553
HEATMAP	111	follower_in_sliding_window	7.37782692909	8.01507306099
HEATMAP	111	iteration_pint	7.3778219223	8.01512789726
HEATMAP	112	get_simulation_data	8.01539301872	8.01600503922
HEATMAP	112	get_comm_data	7.97740411758	8.01602697372
HEATMAP	91	timestep_fine	7.46847510338	8.01805305481
HEATMAP	102	timestep_fine	7.46954894066	8.0186548233
HEATMAP	80	timestep_fine	7.4668970108	8.02587985992
HEATMAP	79	timestep_coarse	7.9733979702	8.02673816681
HEATMAP	101	timestep_coarse	7.97384595871	8.02758097649
HEATMAP	79	converged	8.02770113945	8.0277030468
HEATMAP	79	follower_in_sliding_window	7.41061902046	8.02783203125
HEATMAP	79	iteration_pint	7.41061496735	8.02788710594
Rank: 79, Status: 0, time: 9.26028203964, iteration 0, starting time frame id: 79, timeframe: [7.899999999999988, 7.999999999999988]
HEATMAP	80	get_simulation_data	8.0281188488	8.0282740593
HEATMAP	80	get_comm_data	8.02591395378	8.02829098701
HEATMAP	101	follower_in_sliding_window	7.41431689262	8.02867889404
HEATMAP	101	iteration_pint	7.4143140316	8.02873301506
HEATMAP	102	get_simulation_data	8.02874588966	8.02892804146
HEATMAP	102	get_comm_data	8.01869702339	8.02894902229
HEATMAP	124	timestep_fine	7.48786783218	8.02977991104
HEATMAP	90	timestep_coarse	7.9751200676	8.02937316895
HEATMAP	90	follower_in_sliding_window	7.41344618797	8.03045511246
HEATMAP	90	iteration_pint	7.41344308853	8.03050899506
HEATMAP	123	timestep_coarse	7.97764492035	8.03093791008
HEATMAP	123	follower_in_sliding_window	7.43027496338	8.03108692169
HEATMAP	123	iteration_pint	7.43027091026	8.03114104271
HEATMAP	91	get_simulation_data	8.03061199188	8.03115510941
HEATMAP	91	get_comm_data	8.01808810234	8.0311729908
HEATMAP	124	get_simulation_data	8.03145384789	8.03197979927
HEATMAP	124	get_comm_data	8.0298140049	8.03200078011
HEATMAP	6	timestep_coarse	7.9809820652	8.03401589394
HEATMAP	6	idle	3.25052309036	8.03418707848
HEATMAP	6	iteration_pint	3.25051808357	8.03426098824
HEATMAP	7	get_simulation_data	8.03399896622	8.03459405899
HEATMAP	7	get_comm_data	3.30472707748	8.03462815285
HEATMAP	113	timestep_fine	7.4865860939	8.03850698471
HEATMAP	112	timestep_coarse	8.01606106758	8.06944894791
HEATMAP	112	follower_in_sliding_window	7.43185806274	8.07055807114
HEATMAP	112	iteration_pint	7.43185305595	8.0706140995
HEATMAP	113	get_simulation_data	8.07073402405	8.07133102417
HEATMAP	113	get_comm_data	8.03854107857	8.07135295868
HEATMAP	81	timestep_fine	7.52233099937	8.07264399529
HEATMAP	103	timestep_fine	7.52505397797	8.07345604897
HEATMAP	102	timestep_coarse	8.02898287773	8.08238601685
HEATMAP	80	timestep_coarse	8.0283229351	8.08261489868
HEATMAP	102	follower_in_sliding_window	7.46954703331	8.08346891403
HEATMAP	102	iteration_pint	7.46954083443	8.08352184296
HEATMAP	80	converged	8.08359384537	8.08359599113
HEATMAP	80	follower_in_sliding_window	7.46689295769	8.08372783661
HEATMAP	80	iteration_pint	7.4668879509	8.0837829113
Rank: 80, Status: 0, time: 9.33039283752, iteration 0, starting time frame id: 80, timeframe: [7.999999999999988, 8.099999999999987]
HEATMAP	81	get_simulation_data	8.08389496803	8.08404994011
HEATMAP	81	get_comm_data	8.07267904282	8.08406710625
HEATMAP	103	get_simulation_data	8.08320498466	8.08374404907
HEATMAP	103	get_comm_data	8.07349205017	8.08376502991
HEATMAP	114	timestep_fine	7.54025006294	8.08410406113
HEATMAP	91	timestep_coarse	8.03120708466	8.0844039917
HEATMAP	124	timestep_coarse	8.03203487396	8.08501076698
HEATMAP	124	follower_in_sliding_window	7.48786592484	8.08515691757
HEATMAP	124	iteration_pint	7.48786091805	8.08521389961
HEATMAP	91	follower_in_sliding_window	7.46847319603	8.08547306061
HEATMAP	91	iteration_pint	7.46847009659	8.0855691433
HEATMAP	7	timestep_coarse	8.03472495079	8.08766007423
HEATMAP	7	idle	3.30472397804	8.08783602715
HEATMAP	7	iteration_pint	3.30472111702	8.08793497086HEATMAP	8	get_simulation_data	8.08815407753	8.08826804161
HEATMAP	8	get_comm_data	3.35970592499	8.08829593658

HEATMAP	125	timestep_fine	7.5419781208	8.08864116669
HEATMAP	125	get_simulation_data	8.08869814873	8.08882808685
HEATMAP	125	get_comm_data	8.08867716789	8.08884906769
HEATMAP	92	timestep_fine	7.52951383591	8.08972001076
HEATMAP	92	get_simulation_data	8.08977389336	8.08991980553
HEATMAP	92	get_comm_data	8.08975481987	8.08993983269
HEATMAP	113	timestep_coarse	8.07138800621	8.12511301041
HEATMAP	113	follower_in_sliding_window	7.48658394814	8.12624597549
HEATMAP	113	iteration_pint	7.48657989502	8.12630009651
HEATMAP	114	get_simulation_data	8.12615013123	8.12675213814
HEATMAP	114	get_comm_data	8.08413815498	8.12677311897
HEATMAP	82	timestep_fine	7.57733106613	8.13069200516
HEATMAP	104	timestep_fine	7.58099389076	8.13176202774
HEATMAP	93	timestep_fine	7.58433389664	8.13570904732
HEATMAP	81	timestep_coarse	8.08410000801	8.13756608963
HEATMAP	103	timestep_coarse	8.08379912376	8.13775801659
HEATMAP	81	converged	8.13853406906	8.13853597641
HEATMAP	81	follower_in_sliding_window	7.5223300457	8.13870096207
HEATMAP	81	iteration_pint	7.52232599258	8.13874816895
Rank: 81, Status: 0, time: 9.35682201385, iteration 0, starting time frame id: 81, timeframe: [8.099999999999987, 8.199999999999987]
HEATMAP	82	get_simulation_data	8.13851499557	8.13870191574
HEATMAP	82	get_comm_data	8.13072490692	8.13871788979
HEATMAP	103	follower_in_sliding_window	7.52505302429	8.13887405396
HEATMAP	103	iteration_pint	7.52504897118	8.13892698288
HEATMAP	104	get_simulation_data	8.13919997215	8.13978004456
HEATMAP	104	get_comm_data	8.13179802895	8.13980197906
HEATMAP	8	timestep_coarse	8.08836293221	8.14190888405
HEATMAP	8	idle	3.35970187187	8.14206385612
HEATMAP	8	iteration_pint	3.35969686508	8.14213490486
HEATMAP	125	timestep_coarse	8.08888220787	8.14216709137
HEATMAP	125	follower_in_sliding_window	7.54197716713	8.14231300354
HEATMAP	125	iteration_pint	7.54197406769	8.14236903191
HEATMAP	9	get_simulation_data	8.14227485657	8.14284396172
HEATMAP	9	get_comm_data	3.41427588463	8.14288187027
HEATMAP	126	timestep_fine	7.59970116615	8.14312195778
HEATMAP	126	get_simulation_data	8.1431760788	8.14333701134
HEATMAP	126	get_comm_data	8.14315700531	8.1433570385
HEATMAP	92	timestep_coarse	8.08997297287	8.14449977875
HEATMAP	92	follower_in_sliding_window	7.52951288223	8.14558887482
HEATMAP	92	iteration_pint	7.52950978279	8.14564299583
HEATMAP	93	get_simulation_data	8.14540696144	8.14593291283
HEATMAP	93	get_comm_data	8.13574290276	8.14595389366
HEATMAP	115	timestep_fine	7.59469389915	8.14824795723
HEATMAP	114	timestep_coarse	8.12680697441	8.1800391674
HEATMAP	114	follower_in_sliding_window	7.54024815559	8.18115401268
HEATMAP	114	iteration_pint	7.54024410248	8.1812081337
HEATMAP	115	get_simulation_data	8.18132090569	8.1819229126
HEATMAP	115	get_comm_data	8.14828300476	8.18194484711
HEATMAP	83	timestep_fine	7.63292503357	8.18359899521
HEATMAP	116	timestep_fine	7.64866614342	8.18899512291
HEATMAP	82	timestep_coarse	8.13874983788	8.19258189201
HEATMAP	82	converged	8.19354701042	8.19354891777
HEATMAP	104	timestep_coarse	8.13983607292	8.1936750412
HEATMAP	127	timestep_fine	7.65309309959	8.19339609146
HEATMAP	82	follower_in_sliding_window	7.57732796669	8.19368195534
HEATMAP	82	iteration_pint	7.57732486725	8.19374585152
Rank: 82, Status: 0, time: 8.1943321228, iteration 0, starting time frame id: 82, timeframe: [8.199999999999987, 8.299999999999986]
HEATMAP	83	get_simulation_data	8.19384002686	8.19401192665
HEATMAP	83	get_comm_data	8.18363308907	8.1940279007
HEATMAP	104	follower_in_sliding_window	7.58099293709	8.19475388527
HEATMAP	104	iteration_pint	7.5809879303	8.1948390007
HEATMAP	9	timestep_coarse	8.14295291901	8.19628000259
HEATMAP	105	timestep_fine	7.63638091087	8.19635295868
HEATMAP	9	idle	3.41427087784	8.19643187523
HEATMAP	9	iteration_pint	3.41426587105	8.19649291039
HEATMAP	126	timestep_coarse	8.14339113235	8.19647216797
HEATMAP	105	get_simulation_data	8.1964070797	8.19657301903
HEATMAP	105	get_comm_data	8.19638800621	8.19659399986
HEATMAP	126	follower_in_sliding_window	7.59969902039	8.1966149807
HEATMAP	126	iteration_pint	7.5996940136	8.19667005539
HEATMAP	94	timestep_fine	7.64022183418	8.19695186615
HEATMAP	10	get_simulation_data	8.196352005	8.19693303108
HEATMAP	10	get_comm_data	3.46895599365	8.19695806503
HEATMAP	127	get_simulation_data	8.19635796547	8.19694399834
HEATMAP	127	get_comm_data	8.19343113899	8.19696497917
HEATMAP	93	timestep_coarse	8.14598894119	8.19969701767
HEATMAP	93	follower_in_sliding_window	7.58433198929	8.2007920742
HEATMAP	93	iteration_pint	7.5843269825	8.20084691048
HEATMAP	94	get_simulation_data	8.20086193085	8.20140600204
HEATMAP	94	get_comm_data	8.19699788094	8.20143198967
HEATMAP	84	timestep_fine	7.68823814392	8.23256897926
HEATMAP	115	timestep_coarse	8.18197989464	8.23600792885
HEATMAP	115	follower_in_sliding_window	7.59469294548	8.23713588715
HEATMAP	115	iteration_pint	7.59468793869	8.23718595505
HEATMAP	116	get_simulation_data	8.23751306534	8.23806405067
HEATMAP	116	get_comm_data	8.1890411377	8.23808503151
HEATMAP	95	timestep_fine	7.69475102425	8.2410030365
HEATMAP	83	timestep_coarse	8.19406104088	8.24768304825
HEATMAP	83	converged	8.24865102768	8.24865293503
HEATMAP	117	timestep_fine	7.70198512077	8.24876904488
HEATMAP	83	follower_in_sliding_window	7.63292312622	8.24878501892
HEATMAP	83	iteration_pint	7.63291692734	8.2488489151
Rank: 83, Status: 0, time: 9.4909389019, iteration 0, starting time frame id: 83, timeframe: [8.299999999999986, 8.399999999999986]
HEATMAP	84	get_simulation_data	8.24917602539	8.24932193756
HEATMAP	84	get_comm_data	8.23260402679	8.24933815002
HEATMAP	105	timestep_coarse	8.19662690163	8.25006890297
HEATMAP	127	timestep_coarse	8.19699811935	8.24979901314
HEATMAP	127	follower_in_sliding_window	7.65309214592	8.24994802475
HEATMAP	127	iteration_pint	7.65308904648	8.25000405312
HEATMAP	10	timestep_coarse	8.19701313972	8.25045394897
HEATMAP	10	idle	3.46895313263	8.25060415268
HEATMAP	10	iteration_pint	3.46895003319	8.25066399574
HEATMAP	105	follower_in_sliding_window	7.63637900352	8.25115895271
HEATMAP	105	iteration_pint	7.63637590408	8.25121307373
HEATMAP	11	get_simulation_data	8.25079798698	8.25137090683
HEATMAP	11	get_comm_data	3.52380299568	8.25139689445
HEATMAP	94	timestep_coarse	8.20148587227	8.25568294525
HEATMAP	94	follower_in_sliding_window	7.64022088051	8.2568089962
HEATMAP	94	iteration_pint	7.64021801949	8.25695681572
HEATMAP	95	get_simulation_data	8.25653600693	8.25670719147
HEATMAP	95	get_comm_data	8.24105405807	8.25673317909
HEATMAP	0	timestep_fine	7.71174001694	8.26345586777
HEATMAP	0	get_simulation_data	8.26351189613	8.26363396645
HEATMAP	0	get_comm_data	8.26349186897	8.26365399361
HEATMAP	116	timestep_coarse	8.23811912537	8.29089713097
HEATMAP	116	follower_in_sliding_window	7.6486620903	8.29199099541
HEATMAP	116	iteration_pint	7.64865708351	8.2920460701
HEATMAP	117	get_simulation_data	8.29181003571	8.29238390923
HEATMAP	117	get_comm_data	8.24880313873	8.29240512848
HEATMAP	85	timestep_fine	7.74345588684	8.2926299572
HEATMAP	84	timestep_coarse	8.24937009811	8.30248594284
HEATMAP	96	timestep_fine	7.7500679493	8.30233287811
HEATMAP	84	converged	8.30343794823	8.30344009399
HEATMAP	84	follower_in_sliding_window	7.68823599815	8.30357193947
HEATMAP	84	iteration_pint	7.68823003769	8.30362796783
Rank: 84, Status: 0, time: 9.5546681881, iteration 0, starting time frame id: 84, timeframe: [8.399999999999986, 8.499999999999986]
HEATMAP	85	get_simulation_data	8.30339288712	8.3035390377
HEATMAP	85	get_comm_data	8.29266309738	8.30355596542
HEATMAP	11	timestep_coarse	8.25145292282	8.30450081825
HEATMAP	11	idle	3.52380084991	8.30464482307
HEATMAP	11	iteration_pint	3.52379703522	8.30470585823
HEATMAP	12	get_simulation_data	8.30501699448	8.30553293228
HEATMAP	12	get_comm_data	3.59601187706	8.30556082726
HEATMAP	1	timestep_fine	7.76543784142	8.3066380024
HEATMAP	95	timestep_coarse	8.25678920746	8.31010007858
HEATMAP	95	follower_in_sliding_window	7.69475007057	8.31120705605
HEATMAP	96	get_simulation_data	8.31152892113	8.31162285805
HEATMAP	96	get_comm_data	8.30236792564	8.31164503098
HEATMAP	95	iteration_pint	7.69474720955	8.31135201454
HEATMAP	106	timestep_fine	7.73922920227	8.31269598007
HEATMAP	106	get_simulation_data	8.31276798248	8.31290197372
HEATMAP	106	get_comm_data	8.31274104118	8.31292915344
HEATMAP	0	timestep_coarse	8.26368689537	8.31712889671
HEATMAP	0	follower_in_sliding_window	7.71173882484	8.3173148632
HEATMAP	0	iteration_pint	7.71173286438	8.31736397743
HEATMAP	1	get_simulation_data	8.31742501259	8.31801199913
HEATMAP	1	get_comm_data	8.30668997765	8.31803894043
HEATMAP	118	timestep_fine	7.76150798798	8.31813907623
HEATMAP	107	timestep_fine	7.79395484924	8.34085297585
HEATMAP	86	timestep_fine	7.79810404778	8.34195590019
HEATMAP	117	timestep_coarse	8.29243898392	8.34553313255
HEATMAP	117	follower_in_sliding_window	7.70198297501	8.34662914276
HEATMAP	117	iteration_pint	7.70198011398	8.34668397903
HEATMAP	118	get_simulation_data	8.34669995308	8.34729003906
HEATMAP	118	get_comm_data	8.31817412376	8.3473110199
HEATMAP	97	timestep_fine	7.80512595177	8.35602593422
HEATMAP	85	timestep_coarse	8.30358886719	8.35735702515
HEATMAP	85	converged	8.35831809044	8.35831999779
HEATMAP	85	follower_in_sliding_window	7.74345302582	8.35844993591
HEATMAP	85	iteration_pint	7.74344801903	8.3585050106
Rank: 85, Status: 0, time: 9.57723903656, iteration 0, starting time frame id: 85, timeframe: [8.499999999999986, 8.599999999999985]
HEATMAP	86	get_simulation_data	8.35851597786	8.35867595673
HEATMAP	86	get_comm_data	8.34198999405	8.35869193077
HEATMAP	12	timestep_coarse	8.30562996864	8.35935783386
HEATMAP	12	idle	3.59600996971	8.3595058918
HEATMAP	12	iteration_pint	3.5960059166	8.35957098007
HEATMAP	13	get_simulation_data	8.35933589935	8.35948991776
HEATMAP	13	get_comm_data	3.65069699287	8.35951495171
HEATMAP	119	timestep_fine	7.8153090477	8.36072206497
HEATMAP	2	timestep_fine	7.81893897057	8.36138987541
HEATMAP	96	timestep_coarse	8.31167793274	8.36548805237
HEATMAP	96	follower_in_sliding_window	7.75006484985	8.3665728569
HEATMAP	96	iteration_pint	7.75005984306	8.36662888527
HEATMAP	97	get_simulation_data	8.36675095558	8.36734390259
HEATMAP	97	get_comm_data	8.35606098175	8.36736488342
HEATMAP	106	timestep_coarse	8.31298208237	8.36879110336
HEATMAP	106	follower_in_sliding_window	7.73922801018	8.36993813515
HEATMAP	106	iteration_pint	7.73922514915	8.37005710602HEATMAP	107	get_simulation_data	8.37009191513	8.37020683289
HEATMAP	107	get_comm_data	8.3408908844	8.37022900581

HEATMAP	1	timestep_coarse	8.31809687614	8.37077903748
HEATMAP	1	follower_in_sliding_window	7.76543593407	8.37095284462
HEATMAP	1	iteration_pint	7.76542782784	8.37104487419
HEATMAP	2	get_simulation_data	8.37086391449	8.37098693848
HEATMAP	2	get_comm_data	8.36143302917	8.3710129261
HEATMAP	87	timestep_fine	7.8527841568	8.39515900612
HEATMAP	108	timestep_fine	7.84960794449	8.39616703987
HEATMAP	118	timestep_coarse	8.34734511375	8.40167999268
HEATMAP	118	follower_in_sliding_window	7.7615070343	8.40280199051
HEATMAP	118	iteration_pint	7.76150298119	8.40285396576
HEATMAP	119	get_simulation_data	8.40251803398	8.40305900574
HEATMAP	119	get_comm_data	8.36075592041	8.40308094025
HEATMAP	98	timestep_fine	7.85998392105	8.40743589401
HEATMAP	86	timestep_coarse	8.35872387886	8.41182589531
HEATMAP	13	timestep_coarse	8.35957288742	8.41263580322
HEATMAP	13	idle	3.65069389343	8.41277480125HEATMAP	86	converged	8.41278386116	8.41278600693

HEATMAP	13	iteration_pint	3.65068984032	8.41283988953
HEATMAP	86	follower_in_sliding_window	7.79810094833	8.41292500496
HEATMAP	86	iteration_pint	7.79809784889	8.41297888756
HEATMAP	14	get_simulation_data	8.41286802292	8.4130461216
HEATMAP	14	get_comm_data	3.70582818985	8.41307497025
Rank: 86, Status: 0, time: 9.64306902885, iteration 0, starting time frame id: 86, timeframe: [8.599999999999985, 8.699999999999985]
HEATMAP	87	get_simulation_data	8.41267299652	8.4128370285
HEATMAP	87	get_comm_data	8.39519309998	8.41285300255
HEATMAP	120	timestep_fine	7.86958599091	8.4169280529
HEATMAP	3	timestep_fine	7.87271308899	8.41972613335
HEATMAP	97	timestep_coarse	8.36739802361	8.42091488838
HEATMAP	97	follower_in_sliding_window	7.80512404442	8.42201399803
HEATMAP	97	iteration_pint	7.80511808395	8.42206692696
HEATMAP	98	get_simulation_data	8.42190790176	8.42247104645
HEATMAP	98	get_comm_data	8.40747404099	8.42249202728
HEATMAP	107	timestep_coarse	8.37026286125	8.42363882065
HEATMAP	2	timestep_coarse	8.37106895447	8.423817873
HEATMAP	2	follower_in_sliding_window	7.81893706322	8.42399692535
HEATMAP	2	iteration_pint	7.81893086433	8.42412209511HEATMAP	3	get_simulation_data	8.4241631031	8.42428517342
HEATMAP	3	get_comm_data	8.41975903511	8.42430710793

HEATMAP	107	follower_in_sliding_window	7.79395198822	8.4247148037
HEATMAP	107	iteration_pint	7.79394483566	8.42476701736
HEATMAP	108	get_simulation_data	8.42510199547	8.42550992966
HEATMAP	108	get_comm_data	8.39620184898	8.42553091049
HEATMAP	109	timestep_fine	7.90441298485	8.4510679245
HEATMAP	119	timestep_coarse	8.40311598778	8.45638799667
HEATMAP	119	follower_in_sliding_window	7.81530690193	8.45749497414
HEATMAP	119	iteration_pint	7.81530284882	8.45754599571
HEATMAP	120	get_simulation_data	8.45782804489	8.45836400986
HEATMAP	120	get_comm_data	8.41696214676	8.45838499069
HEATMAP	121	timestep_fine	7.92309093475	8.46514296532
HEATMAP	88	timestep_fine	7.90900993347	8.46618008614
HEATMAP	87	timestep_coarse	8.41288518906	8.46600413322
HEATMAP	14	timestep_coarse	8.41314101219	8.46676397324
HEATMAP	14	idle	3.70582604408	8.4669110775
HEATMAP	14	iteration_pint	3.70582199097	8.46696996689
HEATMAP	87	converged	8.46696305275	8.46696519852
HEATMAP	87	follower_in_sliding_window	7.85278320312	8.46715807915HEATMAP	15	get_simulation_data	8.46667122841	8.46720123291

HEATMAP	87	iteration_pint	7.85277819633	8.46720504761HEATMAP	15	get_comm_data	3.76003217697	8.46722316742

Rank: 87, Status: 0, time: 9.69941496849, iteration 0, starting time frame id: 87, timeframe: [8.699999999999985, 8.799999999999985]
HEATMAP	88	get_simulation_data	8.46733498573	8.46755313873
HEATMAP	88	get_comm_data	8.46621394157	8.46756792068
HEATMAP	98	timestep_coarse	8.42252588272	8.47577810287
HEATMAP	98	follower_in_sliding_window	7.85998296738	8.4768409729
HEATMAP	98	iteration_pint	7.85997891426	8.47689604759
HEATMAP	3	timestep_coarse	8.42434120178	8.4774851799
HEATMAP	3	follower_in_sliding_window	7.87271118164	8.47765111923
HEATMAP	3	iteration_pint	7.87270522118	8.47771406174
HEATMAP	99	timestep_fine	7.91884803772	8.47791600227
HEATMAP	4	timestep_fine	7.92670202255	8.47832107544
HEATMAP	99	get_simulation_data	8.47798705101	8.47810506821
HEATMAP	99	get_comm_data	8.47796010971	8.47813010216
HEATMAP	4	get_simulation_data	8.47838997841	8.47872900963
HEATMAP	4	get_comm_data	8.47836399078	8.47875499725
HEATMAP	108	timestep_coarse	8.42556500435	8.47894883156
HEATMAP	108	follower_in_sliding_window	7.84960603714	8.48002886772
HEATMAP	108	iteration_pint	7.8496029377	8.48008298874
HEATMAP	109	get_simulation_data	8.47985100746	8.48040890694
HEATMAP	109	get_comm_data	8.45110988617	8.48042988777
HEATMAP	110	timestep_fine	7.9597029686	8.50846004486
HEATMAP	120	timestep_coarse	8.45841908455	8.51166796684
HEATMAP	120	follower_in_sliding_window	7.86958503723	8.51278614998
HEATMAP	120	iteration_pint	7.86958098412	8.51284313202
HEATMAP	121	get_simulation_data	8.51296210289	8.51311612129
HEATMAP	121	get_comm_data	8.46518301964	8.51313710213
HEATMAP	15	timestep_coarse	8.46727705002	8.52017116547
HEATMAP	15	idle	3.76002812386	8.52031707764
HEATMAP	15	iteration_pint	3.76002407074	8.52037715912
HEATMAP	16	get_simulation_data	8.52063417435	8.52123403549
HEATMAP	16	get_comm_data	3.81749510765	8.52126407623
HEATMAP	88	timestep_coarse	8.46760106087	8.52169394493
HEATMAP	88	converged	8.52267599106	8.52267813683
HEATMAP	88	follower_in_sliding_window	7.90900802612	8.5228099823
HEATMAP	88	iteration_pint	7.90900492668	8.52286696434
Rank: 88, Status: 0, time: 9.76956820488, iteration 0, starting time frame id: 88, timeframe: [8.799999999999985, 8.899999999999984]
HEATMAP	122	timestep_fine	7.97691988945	8.52277183533
HEATMAP	100	timestep_fine	7.97386479378	8.52486181259
HEATMAP	4	timestep_coarse	8.47881102562	8.53239703178
HEATMAP	4	follower_in_sliding_window	7.92670106888	8.5325949192
HEATMAP	4	iteration_pint	7.92669796944	8.53267788887
HEATMAP	99	timestep_coarse	8.47818398476	8.53239893913
HEATMAP	99	follower_in_sliding_window	7.91884708405	8.53352499008
HEATMAP	99	iteration_pint	7.9188439846	8.53367304802HEATMAP	100	get_simulation_data	8.53390789032	8.53400182724
HEATMAP	100	get_comm_data	8.52490186691	8.53402400017

HEATMAP	109	timestep_coarse	8.48046398163	8.53393101692
HEATMAP	89	timestep_fine	7.975274086	8.5347931385
HEATMAP	89	get_simulation_data	8.53486514091	8.53498220444
HEATMAP	109	follower_in_sliding_window	7.90441083908	8.53500103951HEATMAP	89	get_comm_data	8.53483915329	8.53500103951

HEATMAP	109	iteration_pint	7.90440702438	8.53505396843
HEATMAP	5	timestep_fine	7.98091983795	8.53515982628
HEATMAP	5	get_simulation_data	8.53523397446	8.53536701202
HEATMAP	5	get_comm_data	8.53520679474	8.53539395332
HEATMAP	110	get_simulation_data	8.53507494926	8.53562092781
HEATMAP	110	get_comm_data	8.50849509239	8.53564190865
HEATMAP	121	timestep_coarse	8.51317095757	8.56614208221
HEATMAP	121	follower_in_sliding_window	7.9230890274	8.56722903252
HEATMAP	121	iteration_pint	7.92308616638	8.56728100777
HEATMAP	122	get_simulation_data	8.56712794304	8.56769990921
HEATMAP	122	get_comm_data	8.52280497551	8.56772089005
HEATMAP	111	timestep_fine	8.01516199112	8.56835198402
HEATMAP	16	timestep_coarse	8.52135014534	8.57586407661
HEATMAP	16	idle	3.81749200821	8.57610201836
HEATMAP	16	iteration_pint	3.81748700142	8.57624006271
HEATMAP	17	get_simulation_data	8.57610702515	8.57633495331
HEATMAP	17	get_comm_data	3.87648010254	8.57636404037
HEATMAP	123	timestep_fine	8.03120398521	8.5764439106
HEATMAP	6	timestep_fine	8.03430294991	8.57755494118
HEATMAP	101	timestep_fine	8.02879405022	8.58129882812
HEATMAP	100	timestep_coarse	8.53405785561	8.58755683899
HEATMAP	100	follower_in_sliding_window	7.9738638401	8.58863592148HEATMAP	90	timestep_fine	8.03056812286	8.58823013306

HEATMAP	100	iteration_pint	7.97385978699	8.58869194984
HEATMAP	101	get_simulation_data	8.58844089508	8.5885989666
HEATMAP	101	get_comm_data	8.58133482933	8.58861994743
HEATMAP	110	timestep_coarse	8.53567504883	8.58920192719
HEATMAP	5	timestep_coarse	8.53544783592	8.58923792839
HEATMAP	5	follower_in_sliding_window	7.9809179306	8.58945298195
HEATMAP	5	iteration_pint	7.98091387749	8.58957290649HEATMAP	6	get_simulation_data	8.58944487572	8.58958387375
HEATMAP	6	get_comm_data	8.57758808136	8.58960604668

HEATMAP	89	timestep_coarse	8.53505301476	8.58963704109
HEATMAP	110	follower_in_sliding_window	7.95970201492	8.590280056
HEATMAP	110	iteration_pint	7.95969796181	8.59033107758
HEATMAP	111	get_simulation_data	8.58999800682	8.59016609192
HEATMAP	111	get_comm_data	8.56839299202	8.59018707275
HEATMAP	89	converged	8.59064602852	8.59064817429
HEATMAP	89	follower_in_sliding_window	7.97527313232	8.59079813957
HEATMAP	89	iteration_pint	7.97527003288	8.59089016914
HEATMAP	90	get_simulation_data	8.59068703651	8.59080505371
HEATMAP	90	get_comm_data	8.58826398849	8.59082007408
Rank: 89, Status: 0, time: 9.80884599686, iteration 0, starting time frame id: 89, timeframe: [8.899999999999984, 8.999999999999984]
HEATMAP	112	timestep_fine	8.07064294815	8.61609005928
HEATMAP	122	timestep_coarse	8.5677549839	8.62091183662
HEATMAP	122	follower_in_sliding_window	7.97691893578	8.62203001976
HEATMAP	122	iteration_pint	7.97691583633	8.62207984924
HEATMAP	123	get_simulation_data	8.62218904495	8.62273406982
HEATMAP	123	get_comm_data	8.57648992538	8.62275505066
HEATMAP	124	timestep_fine	8.08523988724	8.62940692902
HEATMAP	17	timestep_coarse	8.57643008232	8.6298391819
HEATMAP	17	idle	3.8764770031	8.62999010086
HEATMAP	17	iteration_pint	3.87647294998	8.63005018234
HEATMAP	18	get_simulation_data	8.62991786003	8.63046503067
HEATMAP	18	get_comm_data	3.9460170269	8.63049006462
HEATMAP	7	timestep_fine	8.08807516098	8.63123011589
HEATMAP	102	timestep_fine	8.08358097076	8.63212704659
HEATMAP	91	timestep_fine	8.08559703827	8.63456916809
HEATMAP	101	timestep_coarse	8.58865404129	8.64232397079
HEATMAP	6	timestep_coarse	8.58963990211	8.64255404472
HEATMAP	6	follower_in_sliding_window	8.03430199623	8.64272093773
HEATMAP	6	iteration_pint	8.03429698944	8.64277505875
HEATMAP	7	get_simulation_data	8.64246106148	8.64301896095
HEATMAP	7	get_comm_data	8.63127207756	8.643045187
HEATMAP	101	follower_in_sliding_window	8.02879190445	8.64340400696
HEATMAP	101	iteration_pint	8.02878689766	8.64345884323
HEATMAP	102	get_simulation_data	8.64346885681	8.64406704903
HEATMAP	102	get_comm_data	8.63216400146	8.64408898354
HEATMAP	111	timestep_coarse	8.59022092819	8.64424705505
HEATMAP	90	timestep_coarse	8.59085202217	8.64503908157
HEATMAP	111	follower_in_sliding_window	8.01516008377	8.64532995224
HEATMAP	111	iteration_pint	8.01515507698	8.64538097382
HEATMAP	90	converged	8.64600920677	8.64601111412
HEATMAP	112	get_simulation_data	8.64566612244	8.64624810219
HEATMAP	112	get_comm_data	8.61614012718	8.6462700367
HEATMAP	90	follower_in_sliding_window	8.03056716919	8.64620709419
HEATMAP	90	iteration_pint	8.03056311607	8.64625310898
HEATMAP	91	get_simulation_data	8.64623999596	8.64640808105
HEATMAP	91	get_comm_data	8.63460421562	8.6464240551
Rank: 90, Status: 0, time: 8.64683699608, iteration 0, starting time frame id: 90, timeframe: [8.999999999999984, 9.099999999999984]
HEATMAP	123	timestep_coarse	8.6227889061	8.67593884468
HEATMAP	123	follower_in_sliding_window	8.03120183945	8.67704486847
HEATMAP	123	iteration_pint	8.03119802475	8.67709898949
HEATMAP	113	timestep_fine	8.12632989883	8.67758488655
HEATMAP	124	get_simulation_data	8.67744088173	8.67803382874
HEATMAP	124	get_comm_data	8.62944078445	8.6780538559
HEATMAP	18	timestep_coarse	8.63054299355	8.68451189995
HEATMAP	18	idle	3.94601297379	8.68465685844
HEATMAP	18	iteration_pint	3.94600605965	8.6847178936
HEATMAP	19	get_simulation_data	8.68482303619	8.68539381027
HEATMAP	19	get_comm_data	4.0006108284	8.68541693687
HEATMAP	103	timestep_fine	8.13898992538	8.68673610687
HEATMAP	8	timestep_fine	8.14216899872	8.68889594078
HEATMAP	125	timestep_fine	8.1423971653	8.68947100639
HEATMAP	7	timestep_coarse	8.64310097694	8.69614315033
HEATMAP	7	follower_in_sliding_window	8.08807301521	8.69632005692
HEATMAP	7	iteration_pint	8.0880689621	8.69641518593
HEATMAP	8	get_simulation_data	8.69663190842	8.69677686691
HEATMAP	8	get_comm_data	8.68893098831	8.69679784775
HEATMAP	102	timestep_coarse	8.64412283897	8.69754886627
HEATMAP	102	follower_in_sliding_window	8.083578825	8.69861888885
HEATMAP	102	iteration_pint	8.08357286453	8.69867181778
HEATMAP	103	get_simulation_data	8.6983230114	8.69848108292
HEATMAP	103	get_comm_data	8.68676996231	8.69850301743
HEATMAP	91	timestep_coarse	8.64645600319	8.69959902763
HEATMAP	112	timestep_coarse	8.64630413055	8.69966101646
HEATMAP	91	converged	8.70055317879	8.70055508614
HEATMAP	91	follower_in_sliding_window	8.08559513092	8.7006881237
HEATMAP	112	follower_in_sliding_window	8.0706410408	8.70074295998
HEATMAP	91	iteration_pint	8.0855910778	8.70074105263
Rank: 91, Status: 0, time: 9.94228887558, iteration 0, starting time frame id: 91, timeframe: [9.099999999999984, 9.199999999999983]
HEATMAP	112	iteration_pint	8.07063508034	8.70084214211
HEATMAP	113	get_simulation_data	8.700922966	8.70103502274
HEATMAP	113	get_comm_data	8.67761993408	8.70105695724
HEATMAP	92	timestep_fine	8.14569783211	8.70769381523
HEATMAP	92	get_simulation_data	8.70774888992	8.70786786079
HEATMAP	92	get_comm_data	8.70772886276	8.70788383484
HEATMAP	114	timestep_fine	8.18123817444	8.72508811951
HEATMAP	124	timestep_coarse	8.67808794975	8.73105692863
HEATMAP	124	follower_in_sliding_window	8.08523893356	8.73215699196
HEATMAP	124	iteration_pint	8.08523488045	8.73221278191
HEATMAP	125	get_simulation_data	8.73196721077	8.73254919052
HEATMAP	125	get_comm_data	8.68950510025	8.73257017136
HEATMAP	19	timestep_coarse	8.68546891212	8.73861694336
HEATMAP	19	idle	4.00060892105	8.73875999451
HEATMAP	19	iteration_pint	4.00060391426	8.73881983757
HEATMAP	20	get_simulation_data	8.7391769886	8.73973584175
HEATMAP	20	get_comm_data	4.05557084084	8.73976588249
HEATMAP	9	timestep_fine	8.19652581215	8.74077701569
HEATMAP	126	timestep_fine	8.19669699669	8.74098515511
HEATMAP	104	timestep_fine	8.19487190247	8.74623990059
HEATMAP	8	timestep_coarse	8.69683098793	8.75043988228
HEATMAP	8	follower_in_sliding_window	8.14216804504	8.75058889389
HEATMAP	8	iteration_pint	8.14216208458	8.75068497658
HEATMAP	9	get_simulation_data	8.75075292587	8.7512948513
HEATMAP	9	get_comm_data	8.74081087112	8.75131583214
HEATMAP	93	timestep_fine	8.20090699196	8.75154399872
HEATMAP	103	timestep_coarse	8.69853591919	8.75246596336
HEATMAP	103	follower_in_sliding_window	8.13898801804	8.75357294083
HEATMAP	103	iteration_pint	8.13898205757	8.75362491608
HEATMAP	104	get_simulation_data	8.75391387939	8.75448799133
HEATMAP	104	get_comm_data	8.74628090858	8.75450992584
HEATMAP	113	timestep_coarse	8.70109009743	8.75483798981
HEATMAP	113	follower_in_sliding_window	8.12632703781	8.7559170723
HEATMAP	113	iteration_pint	8.12632203102	8.75596904755
HEATMAP	114	get_simulation_data	8.75580501556	8.75638604164
HEATMAP	114	get_comm_data	8.72513699532	8.75640702248
HEATMAP	92	timestep_coarse	8.70791697502	8.76233887672
HEATMAP	92	converged	8.76333594322	8.76333880424
HEATMAP	92	follower_in_sliding_window	8.14569592476	8.76347088814
HEATMAP	92	iteration_pint	8.14569187164	8.7635269165
Rank: 92, Status: 0, time: 10.0142030716, iteration 0, starting time frame id: 92, timeframe: [9.199999999999983, 9.299999999999983]
HEATMAP	93	get_simulation_data	8.76327395439	8.76342105865
HEATMAP	93	get_comm_data	8.75157690048	8.7634370327
HEATMAP	125	timestep_coarse	8.73260307312	8.78588700294
HEATMAP	125	follower_in_sliding_window	8.14239501953	8.78698515892
HEATMAP	125	iteration_pint	8.14239120483	8.78703904152
HEATMAP	126	get_simulation_data	8.78706097603	8.78758716583
HEATMAP	126	get_comm_data	8.74101901054	8.78760814667
HEATMAP	115	timestep_fine	8.23724198341	8.79076385498
HEATMAP	20	timestep_coarse	8.73983287811	8.79335188866
HEATMAP	20	idle	4.05556797981	8.79350304604
HEATMAP	20	iteration_pint	4.0555639267	8.79355883598
HEATMAP	21	get_simulation_data	8.79331707954	8.79387497902
HEATMAP	21	get_comm_data	4.1098690033	8.79389810562
HEATMAP	127	timestep_fine	8.25003004074	8.79405808449
HEATMAP	10	timestep_fine	8.25073003769	8.79780817032
HEATMAP	9	timestep_coarse	8.75134992599	8.80456900597
HEATMAP	9	follower_in_sliding_window	8.1965239048	8.80472183228
HEATMAP	9	iteration_pint	8.19651794434	8.80477499962
HEATMAP	10	get_simulation_data	8.80461096764	8.80514502525
HEATMAP	10	get_comm_data	8.79784798622	8.80516505241
HEATMAP	104	timestep_coarse	8.7545440197	8.80841803551
HEATMAP	104	follower_in_sliding_window	8.19486999512	8.80949306488
HEATMAP	104	iteration_pint	8.19486689568	8.80954909325
HEATMAP	114	timestep_coarse	8.75644111633	8.80961108208
HEATMAP	114	follower_in_sliding_window	8.18123602867	8.81067109108
HEATMAP	114	iteration_pint	8.18123006821	8.81072306633
HEATMAP	115	get_simulation_data	8.81083583832	8.8114168644
HEATMAP	115	get_comm_data	8.79079890251	8.8114387989
HEATMAP	94	timestep_fine	8.25707983971	8.81412100792
HEATMAP	105	timestep_fine	8.25123906136	8.81674194336
HEATMAP	105	get_simulation_data	8.81679606438	8.81691193581
HEATMAP	105	get_comm_data	8.81677603722	8.81693196297
HEATMAP	93	timestep_coarse	8.76347088814	8.81715297699
HEATMAP	93	converged	8.81811594963	8.8181180954
HEATMAP	93	follower_in_sliding_window	8.20090508461	8.81825399399
HEATMAP	93	iteration_pint	8.20090103149	8.81831002235
Rank: 93, Status: 0, time: 10.0370600224, iteration 0, starting time frame id: 93, timeframe: [9.299999999999983, 9.399999999999983]
HEATMAP	94	get_simulation_data	8.81832790375	8.81848597527
HEATMAP	94	get_comm_data	8.81416702271	8.81850385666
HEATMAP	116	timestep_fine	8.29207491875	8.8329949379
HEATMAP	126	timestep_coarse	8.78764200211	8.84072399139
HEATMAP	126	follower_in_sliding_window	8.19669508934	8.84183812141
HEATMAP	126	iteration_pint	8.19669103622	8.84189200401
HEATMAP	127	get_simulation_data	8.84155011177	8.84208106995
HEATMAP	127	get_comm_data	8.79409694672	8.84210109711
HEATMAP	21	timestep_coarse	8.79395294189	8.84676909447
HEATMAP	21	idle	4.10986614227	8.84691309929
HEATMAP	21	iteration_pint	4.10986113548	8.84697508812
HEATMAP	22	get_simulation_data	8.84701108932	8.84753489494
HEATMAP	22	get_comm_data	4.16496706009	8.84756302834
HEATMAP	11	timestep_fine	8.30473589897	8.84990692139
HEATMAP	95	timestep_fine	8.31143021584	8.85757303238
HEATMAP	10	timestep_coarse	8.80520009995	8.85864496231
HEATMAP	10	follower_in_sliding_window	8.25072598457	8.85879707336
HEATMAP	10	iteration_pint	8.25072312355	8.85886216164
HEATMAP	11	get_simulation_data	8.85900092125	8.85953998566
HEATMAP	11	get_comm_data	8.84994101524	8.85956096649
HEATMAP	115	timestep_coarse	8.81147193909	8.86570382118
HEATMAP	115	follower_in_sliding_window	8.23723983765	8.86678290367
HEATMAP	115	iteration_pint	8.23723602295	8.86683702469
HEATMAP	0	timestep_fine	8.3174238205	8.8670938015
HEATMAP	116	get_simulation_data	8.8671901226	8.86773705482
HEATMAP	116	get_comm_data	8.83304214478	8.86775803566
HEATMAP	105	timestep_coarse	8.81696510315	8.87041807175
HEATMAP	105	follower_in_sliding_window	8.25123810768	8.87150192261
HEATMAP	105	iteration_pint	8.25123405457	8.87155604362
HEATMAP	94	timestep_coarse	8.818557024	8.8727889061
HEATMAP	94	converged	8.87381386757	8.87381601334
HEATMAP	94	follower_in_sliding_window	8.25707888603	8.87396383286
HEATMAP	94	iteration_pint	8.25707602501	8.87405991554HEATMAP	95	get_simulation_data	8.87368011475	8.87378716469
HEATMAP	95	get_comm_data	8.85762405396	8.87380599976

Rank: 94, Status: 0, time: 10.1038839817, iteration 0, starting time frame id: 94, timeframe: [9.399999999999983, 9.499999999999982]
HEATMAP	117	timestep_fine	8.34671807289	8.89131402969
HEATMAP	127	timestep_coarse	8.84213399887	8.89481210709
HEATMAP	127	follower_in_sliding_window	8.25002908707	8.89589810371
HEATMAP	127	iteration_pint	8.25002503395	8.89595007896
HEATMAP	0	get_simulation_data	8.89627099037	8.89679384232
HEATMAP	0	get_comm_data	8.86712789536	8.89681601524
HEATMAP	22	timestep_coarse	8.84763002396	8.90159392357
HEATMAP	22	idle	4.16496396065	8.90174007416
HEATMAP	22	iteration_pint	4.16495895386	8.90179896355
HEATMAP	23	get_simulation_data	8.90149497986	8.90205907822
HEATMAP	23	get_comm_data	4.21898508072	8.90208292007
HEATMAP	12	timestep_fine	8.35963892937	8.91061306
HEATMAP	1	timestep_fine	8.37115097046	8.91118884087
HEATMAP	11	timestep_coarse	8.85959482193	8.91282582283
HEATMAP	11	follower_in_sliding_window	8.3047349453	8.91297101974
HEATMAP	11	iteration_pint	8.30473184586	8.913022995
HEATMAP	12	get_simulation_data	8.91335105896	8.91391301155
HEATMAP	12	get_comm_data	8.91064786911	8.91393399239
HEATMAP	96	timestep_fine	8.3666870594	8.91816782951
HEATMAP	116	timestep_coarse	8.86779093742	8.92055892944
HEATMAP	116	follower_in_sliding_window	8.2920730114	8.92162203789
HEATMAP	116	iteration_pint	8.29206705093	8.92167401314
HEATMAP	117	get_simulation_data	8.92142295837	8.92199707031
HEATMAP	117	get_comm_data	8.89135503769	8.92201805115
HEATMAP	95	timestep_coarse	8.87385821342	8.92726922035
HEATMAP	95	converged	8.9282541275	8.92825603485
HEATMAP	95	follower_in_sliding_window	8.31142807007	8.92839813232
HEATMAP	95	iteration_pint	8.31142401695	8.92852020264HEATMAP	96	get_simulation_data	8.92874193192	8.92885684967
HEATMAP	96	get_comm_data	8.91820788383	8.92887306213

Rank: 95, Status: 0, time: 10.1612739563, iteration 0, starting time frame id: 95, timeframe: [9.499999999999982, 9.599999999999982]
HEATMAP	106	timestep_fine	8.37015414238	8.94313812256
HEATMAP	106	get_simulation_data	8.94319319725	8.94332814217
HEATMAP	106	get_comm_data	8.94317317009	8.943349123
HEATMAP	0	timestep_coarse	8.89684987068	8.9504339695
HEATMAP	0	follower_in_sliding_window	8.31742095947	8.95152783394
HEATMAP	0	iteration_pint	8.31741499901	8.95157980919
HEATMAP	1	get_simulation_data	8.95170092583	8.95225787163
HEATMAP	1	get_comm_data	8.91123199463	8.95228290558
HEATMAP	13	timestep_fine	8.41290593147	8.95523786545
HEATMAP	23	timestep_coarse	8.90213799477	8.95497488976
HEATMAP	23	idle	4.21898198128	8.95511889458
HEATMAP	23	iteration_pint	4.21897888184	8.95517992973
HEATMAP	24	get_simulation_data	8.95545101166	8.95597505569
HEATMAP	24	get_comm_data	4.28530597687	8.95599794388
HEATMAP	118	timestep_fine	8.40291404724	8.95996499062
HEATMAP	2	timestep_fine	8.42422509193	8.96681308746
HEATMAP	12	timestep_coarse	8.91396689415	8.96759986877
HEATMAP	12	follower_in_sliding_window	8.35963582993	8.96774888039
HEATMAP	12	iteration_pint	8.35963106155	8.96780085564
HEATMAP	13	get_simulation_data	8.96755194664	8.96811079979
HEATMAP	13	get_comm_data	8.95527100563	8.96813082695
HEATMAP	107	timestep_fine	8.42480182648	8.97175693512
HEATMAP	97	timestep_fine	8.4221470356	8.97225999832
HEATMAP	117	timestep_coarse	8.92205190659	8.97517108917
HEATMAP	117	follower_in_sliding_window	8.34671592712	8.97624897957
HEATMAP	117	iteration_pint	8.34671092033	8.97630095482
HEATMAP	118	get_simulation_data	8.97632193565	8.97690010071
HEATMAP	118	get_comm_data	8.96000504494	8.97692108154
HEATMAP	96	timestep_coarse	8.92890501022	8.98268699646
HEATMAP	96	converged	8.98365998268	8.98366189003
HEATMAP	96	follower_in_sliding_window	8.36668586731	8.98379397392
HEATMAP	96	iteration_pint	8.36668205261	8.98385095596
Rank: 96, Status: 0, time: 10.2304749489, iteration 0, starting time frame id: 96, timeframe: [9.599999999999982, 9.699999999999982]
HEATMAP	97	get_simulation_data	8.98398995399	8.98413395882
HEATMAP	97	get_comm_data	8.97229886055	8.98414993286
HEATMAP	106	timestep_coarse	8.94338202477	8.99921798706
HEATMAP	106	follower_in_sliding_window	8.37015199661	9.0003490448
HEATMAP	106	iteration_pint	8.37015008926	9.00040507317
HEATMAP	107	get_simulation_data	9.00052690506	9.00112700462
HEATMAP	107	get_comm_data	8.97179794312	9.00114893913
HEATMAP	119	timestep_fine	8.45760798454	9.00218200684
HEATMAP	1	timestep_coarse	8.9523370266	9.0050330162
HEATMAP	1	follower_in_sliding_window	8.37114691734	9.00617098808
HEATMAP	1	iteration_pint	8.37114191055	9.00626993179
HEATMAP	2	get_simulation_data	9.00607800484	9.00619602203
HEATMAP	2	get_comm_data	8.96685695648	9.00622200966
HEATMAP	24	timestep_coarse	8.95605397224	9.0101749897
HEATMAP	24	idle	4.28530406952	9.01035690308
HEATMAP	24	iteration_pint	4.28529906273	9.01040291786
HEATMAP	25	get_simulation_data	9.01049184799	9.01101994514
HEATMAP	25	get_comm_data	4.34043502808	9.01104903221
HEATMAP	14	timestep_fine	8.46703314781	9.01882815361
HEATMAP	13	timestep_coarse	8.96816492081	9.02117085457
HEATMAP	13	follower_in_sliding_window	8.41290378571	9.02131891251
HEATMAP	13	iteration_pint	8.41289782524	9.02137899399
HEATMAP	14	get_simulation_data	9.02138519287	9.02192115784
HEATMAP	14	get_comm_data	9.01886320114	9.02194213867
HEATMAP	98	timestep_fine	8.47692298889	9.02382302284
HEATMAP	3	timestep_fine	8.47774100304	9.02559709549
HEATMAP	108	timestep_fine	8.48011493683	9.02612805367
HEATMAP	118	timestep_coarse	8.97695493698	9.0312640667
HEATMAP	118	follower_in_sliding_window	8.40291309357	9.03235793114
HEATMAP	118	iteration_pint	8.40290904045	9.03241109848
HEATMAP	119	get_simulation_data	9.03204703331	9.03264498711
HEATMAP	119	get_comm_data	9.00222086906	9.03266692162
HEATMAP	97	timestep_coarse	8.98418188095	9.03763389587
HEATMAP	97	converged	9.03859806061	9.03860092163
HEATMAP	97	follower_in_sliding_window	8.42214393616	9.0387339592
HEATMAP	97	iteration_pint	8.42213702202	9.03878808022
Rank: 97, Status: 0, time: 10.2568461895, iteration 0, starting time frame id: 97, timeframe: [9.699999999999982, 9.799999999999981]
HEATMAP	98	get_simulation_data	9.03861093521	9.03876805305
HEATMAP	98	get_comm_data	9.02385687828	9.0387840271
HEATMAP	107	timestep_coarse	9.00118279457	9.05456781387
HEATMAP	107	follower_in_sliding_window	8.4248008728	9.05563592911
HEATMAP	107	iteration_pint	8.42479801178	9.05568790436
HEATMAP	108	get_simulation_data	9.05604100227	9.05657196045
HEATMAP	108	get_comm_data	9.02616691589	9.05659294128
HEATMAP	120	timestep_fine	8.5129339695	9.05883407593
HEATMAP	2	timestep_coarse	9.00627398491	9.05907702446
HEATMAP	2	follower_in_sliding_window	8.42422294617	9.06019902229
HEATMAP	2	iteration_pint	8.42421793938	9.06030297279
HEATMAP	3	get_simulation_data	9.06039309502	9.06051516533
HEATMAP	3	get_comm_data	9.02564001083	9.06054210663
HEATMAP	15	timestep_fine	8.52043914795	9.06189417839
HEATMAP	25	timestep_coarse	9.01111602783	9.06478691101
HEATMAP	25	idle	4.34043288231	9.06494808197
HEATMAP	25	iteration_pint	4.34042906761	9.06501293182
HEATMAP	26	get_simulation_data	9.0648560524	9.06544303894
HEATMAP	26	get_comm_data	4.39525699615	9.06546711922
HEATMAP	14	timestep_coarse	9.02197504044	9.07560300827
HEATMAP	14	follower_in_sliding_window	8.46703100204	9.07575011253
HEATMAP	14	iteration_pint	8.46702599525	9.07580399513
HEATMAP	15	get_simulation_data	9.07547616959	9.07590723038
HEATMAP	15	get_comm_data	9.06192803383	9.07592821121
HEATMAP	109	timestep_fine	8.53511500359	9.08301901817
HEATMAP	4	timestep_fine	8.53277897835	9.08436489105
HEATMAP	119	timestep_coarse	9.03270101547	9.08588504791
HEATMAP	119	follower_in_sliding_window	8.45760703087	9.08696699142
HEATMAP	119	iteration_pint	8.45760202408	9.08702206612
HEATMAP	120	get_simulation_data	9.08732414246	9.08750414848
HEATMAP	120	get_comm_data	9.05887317657	9.08752512932
HEATMAP	99	timestep_fine	8.53374695778	9.09190392494
HEATMAP	98	timestep_coarse	9.03881692886	9.09209609032
HEATMAP	98	converged	9.09304404259	9.09304594994
HEATMAP	98	follower_in_sliding_window	8.47692108154	9.09317708015
HEATMAP	98	iteration_pint	8.4769179821	9.09323191643
Rank: 98, Status: 0, time: 9.09394884109, iteration 0, starting time frame id: 98, timeframe: [9.799999999999981, 9.89999999999998]
HEATMAP	99	get_simulation_data	9.09334492683	9.09351611137
HEATMAP	99	get_comm_data	9.09196209908	9.09353494644
HEATMAP	108	timestep_coarse	9.05662703514	9.1099448204
HEATMAP	121	timestep_fine	8.56731200218	9.11037707329
HEATMAP	108	follower_in_sliding_window	8.48011302948	9.11102485657
HEATMAP	108	iteration_pint	8.48010897636	9.11107993126
HEATMAP	109	get_simulation_data	9.11081194878	9.11135983467
HEATMAP	109	get_comm_data	9.0830578804	9.1113820076
HEATMAP	3	timestep_coarse	9.06059813499	9.11404800415
HEATMAP	3	follower_in_sliding_window	8.47773909569	9.11515808105
HEATMAP	3	iteration_pint	8.47773504257	9.11527705193
HEATMAP	4	get_simulation_data	9.1155359745	9.11564898491
HEATMAP	4	get_comm_data	9.08440804482	9.11567592621
HEATMAP	26	timestep_coarse	9.06552100182	9.11882901192
HEATMAP	26	idle	4.39525413513	9.11897301674
HEATMAP	26	iteration_pint	4.39524912834	9.11903309822
HEATMAP	27	get_simulation_data	9.11914896965	9.11932706833
HEATMAP	27	get_comm_data	4.45594906807	9.11935091019
HEATMAP	15	timestep_coarse	9.07596206665	9.12881302834
HEATMAP	15	follower_in_sliding_window	8.52043604851	9.1289601326
HEATMAP	15	iteration_pint	8.52043008804	9.12901806831
HEATMAP	16	timestep_fine	8.57635521889	9.13326621056
HEATMAP	16	get_simulation_data	9.13333821297	9.13347911835
HEATMAP	16	get_comm_data	9.13331007957	9.13350510597
HEATMAP	110	timestep_fine	8.59036207199	9.13855099678
HEATMAP	100	timestep_fine	8.588752985	9.13995981216
HEATMAP	120	timestep_coarse	9.08755898476	9.14079213142
HEATMAP	120	follower_in_sliding_window	8.51293206215	9.1418659687
HEATMAP	120	iteration_pint	8.51292610168	9.1419210434
HEATMAP	121	get_simulation_data	9.14203596115	9.14257216454
HEATMAP	121	get_comm_data	9.11041116714	9.14259314537
HEATMAP	5	timestep_fine	8.58964586258	9.14335179329
HEATMAP	99	timestep_coarse	9.09358692169	9.14785194397
HEATMAP	99	converged	9.14886212349	9.14886403084
HEATMAP	99	follower_in_sliding_window	8.53374505043	9.14901304245
HEATMAP	99	iteration_pint	8.53374004364	9.14913511276
HEATMAP	100	get_simulation_data	9.1494269371	9.14953279495
HEATMAP	100	get_comm_data	9.1399948597	9.14954900742
Rank: 99, Status: 0, time: 10.3910970688, iteration 0, starting time frame id: 99, timeframe: [9.89999999999998, 9.99999999999998]
HEATMAP	109	timestep_coarse	9.11141586304	9.16498994827
HEATMAP	109	follower_in_sliding_window	8.53511285782	9.16605782509
HEATMAP	109	iteration_pint	8.53510785103	9.16611289978
HEATMAP	110	get_simulation_data	9.16612696648	9.16665506363
HEATMAP	110	get_comm_data	9.13858509064	9.16667699814
HEATMAP	122	timestep_fine	8.62213897705	9.16716504097
HEATMAP	4	timestep_coarse	9.11572885513	9.16899085045
HEATMAP	4	follower_in_sliding_window	8.53277802467	9.17011594772
HEATMAP	4	iteration_pint	8.53277397156	9.17020893097HEATMAP	5	get_simulation_data	9.16989779472	9.17001700401
HEATMAP	5	get_comm_data	9.14339399338	9.17004394531

HEATMAP	27	timestep_coarse	9.11940407753	9.17325901985
HEATMAP	27	idle	4.45594596863	9.17339801788
HEATMAP	27	iteration_pint	4.45594191551	9.17344999313
HEATMAP	28	get_simulation_data	9.17381906509	9.17437696457
HEATMAP	28	get_comm_data	4.52287697792	9.17440104485
HEATMAP	17	timestep_fine	8.63008403778	9.17635917664
HEATMAP	6	timestep_fine	8.64284610748	9.187292099
HEATMAP	16	timestep_coarse	9.13356113434	9.18795418739
HEATMAP	16	follower_in_sliding_window	8.57635402679	9.18819713593
HEATMAP	16	iteration_pint	8.57635116577	9.18831515312
HEATMAP	17	get_simulation_data	9.18820405006	9.18841505051
HEATMAP	17	get_comm_data	9.17640018463	9.18843603134
HEATMAP	101	timestep_fine	8.64351797104	9.19541501999
HEATMAP	121	timestep_coarse	9.14262700081	9.19560098648
HEATMAP	121	follower_in_sliding_window	8.56731009483	9.19666314125
HEATMAP	121	iteration_pint	8.56730294228	9.19671702385
HEATMAP	122	get_simulation_data	9.19653987885	9.19712400436
HEATMAP	122	get_comm_data	9.16720604897	9.19714403152
HEATMAP	111	timestep_fine	8.64544391632	9.19843792915
HEATMAP	100	timestep_coarse	9.14958190918	9.20333695412
HEATMAP	100	converged	9.20430588722	9.20430779457
HEATMAP	100	follower_in_sliding_window	8.58875179291	9.20443677902
HEATMAP	100	iteration_pint	8.58874797821	9.20449280739
Rank: 100, Status: 0, time: 10.4552109241, iteration 0, starting time frame id: 100, timeframe: [9.99999999999998, 10.09999999999998]
HEATMAP	101	get_simulation_data	9.20422291756	9.20438289642
HEATMAP	101	get_comm_data	9.19544887543	9.20439887047
HEATMAP	110	timestep_coarse	9.16671013832	9.22026491165
HEATMAP	110	follower_in_sliding_window	8.59036111832	9.22137403488
HEATMAP	110	iteration_pint	8.59035801888	9.22142910957
HEATMAP	111	get_simulation_data	9.22106289864	9.22162699699
HEATMAP	111	get_comm_data	9.19848489761	9.22164797783
HEATMAP	123	timestep_fine	8.67712783813	9.22287297249
HEATMAP	5	timestep_coarse	9.17009401321	9.22406792641
HEATMAP	5	follower_in_sliding_window	8.58964490891	9.2252368927
HEATMAP	5	iteration_pint	8.58963990211	9.22534799576HEATMAP	6	get_simulation_data	9.22524905205	9.22535896301
HEATMAP	6	get_comm_data	9.1873281002	9.22538089752

HEATMAP	28	timestep_coarse	9.17445206642	9.2283000946
HEATMAP	28	idle	4.52287316322	9.22844600677
HEATMAP	28	iteration_pint	4.52286601067	9.22850608826
HEATMAP	29	get_simulation_data	9.2282269001	9.22880387306
HEATMAP	29	get_comm_data	4.57767486572	9.22882699966
HEATMAP	18	timestep_fine	8.68478107452	9.23878002167
HEATMAP	7	timestep_fine	8.69652915001	9.24099516869
HEATMAP	17	timestep_coarse	9.1884701252	9.24183607101
HEATMAP	17	follower_in_sliding_window	8.63008213043	9.24198508263
HEATMAP	17	iteration_pint	8.63007807732	9.2420361042
HEATMAP	18	get_simulation_data	9.2418820858	9.24242901802
HEATMAP	18	get_comm_data	9.23881387711	9.24244904518
HEATMAP	112	timestep_fine	8.70094394684	9.24618697166
HEATMAP	102	timestep_fine	8.69873189926	9.24760484695
HEATMAP	122	timestep_coarse	9.19717788696	9.25028586388
HEATMAP	122	follower_in_sliding_window	8.62213802338	9.2513589859
HEATMAP	122	iteration_pint	8.62213397026	9.25141191483
HEATMAP	123	get_simulation_data	9.25154399872	9.25212097168
HEATMAP	123	get_comm_data	9.22290802002	9.25214195251
HEATMAP	101	timestep_coarse	9.20443296432	9.25810289383
HEATMAP	101	converged	9.25906300545	9.25906586647
HEATMAP	101	follower_in_sliding_window	8.64351701736	9.25919699669
HEATMAP	101	iteration_pint	8.64351201057	9.25925183296
Rank: 101, Status: 0, time: 10.4779219627, iteration 0, starting time frame id: 101, timeframe: [10.09999999999998, 10.19999999999998]
HEATMAP	102	get_simulation_data	9.25926399231	9.25942087173
HEATMAP	102	get_comm_data	9.24763989449	9.25943684578
HEATMAP	124	timestep_fine	8.73224282265	9.27520179749
HEATMAP	111	timestep_coarse	9.22168111801	9.27571511269
HEATMAP	111	follower_in_sliding_window	8.64544200897	9.27679991722
HEATMAP	111	iteration_pint	8.64543509483	9.27685499191
HEATMAP	112	get_simulation_data	9.27715802193	9.27731108665
HEATMAP	112	get_comm_data	9.24622797966	9.27733302116
HEATMAP	6	timestep_coarse	9.22541809082	9.27858901024
HEATMAP	6	follower_in_sliding_window	8.64284491539	9.27968406677
HEATMAP	6	iteration_pint	8.64284205437	9.2797369957
HEATMAP	7	get_simulation_data	9.27939796448	9.27999615669
HEATMAP	7	get_comm_data	9.24103808403	9.28002214432
HEATMAP	29	timestep_coarse	9.22887992859	9.28259897232
HEATMAP	29	idle	4.57767295837	9.28274202347
HEATMAP	29	iteration_pint	4.57766795158	9.28279995918
HEATMAP	19	timestep_fine	8.73887991905	9.28296589851
HEATMAP	30	get_simulation_data	9.28283786774	9.28335690498
HEATMAP	30	get_comm_data	4.63205599785	9.28338384628
HEATMAP	18	timestep_coarse	9.24248385429	9.29643797874
HEATMAP	18	follower_in_sliding_window	8.68477892876	9.29658389091
HEATMAP	18	iteration_pint	8.68477201462	9.29663705826
HEATMAP	19	get_simulation_data	9.29675984383	9.29732298851
HEATMAP	19	get_comm_data	9.28299999237	9.29734396935
HEATMAP	8	timestep_fine	8.75074386597	9.29996204376
HEATMAP	103	timestep_fine	8.75368309021	9.30156612396
HEATMAP	123	timestep_coarse	9.25217604637	9.30542397499
HEATMAP	123	follower_in_sliding_window	8.67712593079	9.30651092529
HEATMAP	123	iteration_pint	8.67711997032	9.30656504631
HEATMAP	124	get_simulation_data	9.3069319725	9.30750393867
HEATMAP	124	get_comm_data	9.27523684502	9.30752491951
HEATMAP	113	timestep_fine	8.75603294373	9.30726003647
HEATMAP	102	timestep_coarse	9.25946998596	9.3128080368
HEATMAP	102	converged	9.31377196312	9.31377482414
HEATMAP	102	follower_in_sliding_window	8.69873094559	9.31391000748
HEATMAP	102	iteration_pint	8.69872689247	9.31396603584
Rank: 102, Status: 0, time: 10.5435590744, iteration 0, starting time frame id: 102, timeframe: [10.19999999999998, 10.29999999999998]
HEATMAP	103	get_simulation_data	9.313601017	9.31375193596
HEATMAP	103	get_comm_data	9.30161094666	9.3137691021
HEATMAP	112	timestep_coarse	9.27736592293	9.33069396019
HEATMAP	112	follower_in_sliding_window	8.70094203949	9.33175897598
HEATMAP	112	iteration_pint	8.70093393326	9.33181405067
HEATMAP	113	get_simulation_data	9.33193802834	9.33209109306
HEATMAP	113	get_comm_data	9.3073079586	9.3321120739
HEATMAP	7	timestep_coarse	9.28007411957	9.33303117752
HEATMAP	125	timestep_fine	8.78709411621	9.33438110352
HEATMAP	7	follower_in_sliding_window	8.69652700424	9.33415102959
HEATMAP	7	iteration_pint	8.69652295113	9.33424496651
HEATMAP	8	get_simulation_data	9.33448386192	9.3346259594
HEATMAP	8	get_comm_data	9.2999958992	9.33464884758
HEATMAP	30	timestep_coarse	9.28344988823	9.33645796776
HEATMAP	30	idle	4.63205194473	9.33660697937
HEATMAP	30	iteration_pint	4.63204598427	9.33666586876
HEATMAP	31	get_simulation_data	9.33633899689	9.3368639946
HEATMAP	31	get_comm_data	4.68690800667	9.3368871212
HEATMAP	20	timestep_fine	8.79359197617	9.34280896187
HEATMAP	9	timestep_fine	8.80483484268	9.34909081459
HEATMAP	19	timestep_coarse	9.29737782478	9.35053896904
HEATMAP	19	follower_in_sliding_window	8.73887681961	9.35068893433
HEATMAP	19	iteration_pint	8.73887300491	9.35074186325
HEATMAP	20	get_simulation_data	9.35111093521	9.35167503357
HEATMAP	20	get_comm_data	9.3428440094	9.35169696808
HEATMAP	114	timestep_fine	8.81078410149	9.35447716713
HEATMAP	124	timestep_coarse	9.30755877495	9.36053586006
HEATMAP	124	follower_in_sliding_window	8.7322409153	9.36159896851
HEATMAP	124	iteration_pint	8.73223495483	9.36165881157
HEATMAP	125	get_simulation_data	9.36139822006	9.36197805405
HEATMAP	125	get_comm_data	9.33441519737	9.36199903488
HEATMAP	104	timestep_fine	8.80957508087	9.36302804947
HEATMAP	103	timestep_coarse	9.31380105019	9.36775493622
HEATMAP	103	converged	9.36874699593	9.36874890327
HEATMAP	103	follower_in_sliding_window	8.75368189812	9.36888098717
HEATMAP	103	iteration_pint	8.75367808342	9.36893606186
Rank: 103, Status: 0, time: 10.6012628078, iteration 0, starting time frame id: 103, timeframe: [10.29999999999998, 10.399999999999979]
HEATMAP	104	get_simulation_data	9.36924290657	9.36940288544
HEATMAP	104	get_comm_data	9.363063097	9.3694190979
HEATMAP	113	timestep_coarse	9.33214592934	9.38578605652
HEATMAP	126	timestep_fine	8.84192299843	9.38677406311
HEATMAP	113	follower_in_sliding_window	8.75603103638	9.3868598938
HEATMAP	113	iteration_pint	8.75602602959	9.38691496849
HEATMAP	114	get_simulation_data	9.38674211502	9.38688898087
HEATMAP	114	get_comm_data	9.35452413559	9.38691020012
HEATMAP	8	timestep_coarse	9.33468294144	9.38837885857
HEATMAP	8	follower_in_sliding_window	8.75074195862	9.3894879818
HEATMAP	8	iteration_pint	8.75073599815	9.38953995705
HEATMAP	21	timestep_fine	8.84700512886	9.38971495628
HEATMAP	9	get_simulation_data	9.38965797424	9.39018988609
HEATMAP	9	get_comm_data	9.34912490845	9.39021086693
HEATMAP	31	timestep_coarse	9.3369410038	9.39057993889
HEATMAP	31	idle	4.68690490723	9.39072489738
HEATMAP	31	iteration_pint	4.68690109253	9.39078712463
HEATMAP	32	get_simulation_data	9.39107108116	9.39160513878
HEATMAP	32	get_comm_data	4.74756908417	9.39162802696
HEATMAP	20	timestep_coarse	9.35173106194	9.40512990952
HEATMAP	20	follower_in_sliding_window	8.79359102249	9.40528202057
HEATMAP	20	iteration_pint	8.79358696938	9.40533494949
HEATMAP	21	get_simulation_data	9.40505695343	9.40547895432
HEATMAP	21	get_comm_data	9.38974905014	9.40549993515
HEATMAP	10	timestep_fine	8.85892915726	9.40584611893
HEATMAP	125	timestep_coarse	9.36203217506	9.41522717476
HEATMAP	125	follower_in_sliding_window	8.78709316254	9.41630601883
HEATMAP	125	iteration_pint	8.7870900631	9.4163582325
HEATMAP	126	get_simulation_data	9.41638112068	9.41656017303
HEATMAP	126	get_comm_data	9.38681507111	9.41658115387
HEATMAP	115	timestep_fine	8.86687088013	9.42064499855
HEATMAP	104	timestep_coarse	9.36945295334	9.4232840538
HEATMAP	104	converged	9.42425608635	9.42425894737
HEATMAP	104	follower_in_sliding_window	8.8095729351	9.42439293861
HEATMAP	104	iteration_pint	8.80957007408	9.42444801331
Rank: 104, Status: 0, time: 10.671036005, iteration 0, starting time frame id: 104, timeframe: [10.399999999999979, 10.499999999999979]
HEATMAP	127	timestep_fine	8.89603209496	9.43494009972
HEATMAP	105	timestep_fine	8.87158203125	9.4400229454
HEATMAP	105	get_simulation_data	9.44008207321	9.44021511078
HEATMAP	114	timestep_coarse	9.38694405556	9.44001817703
HEATMAP	105	get_comm_data	9.44006204605	9.44023108482
HEATMAP	114	follower_in_sliding_window	8.81078219414	9.44113516808
HEATMAP	114	iteration_pint	8.81077599525	9.44121098518
HEATMAP	115	get_simulation_data	9.44126081467	9.44137191772
HEATMAP	115	get_comm_data	9.42068481445	9.44139289856
HEATMAP	9	timestep_coarse	9.39024496078	9.44349884987
HEATMAP	9	follower_in_sliding_window	8.80483388901	9.4445669651
HEATMAP	9	iteration_pint	8.80482983589	9.44461798668
HEATMAP	10	get_simulation_data	9.44444417953	9.44502210617
HEATMAP	10	get_comm_data	9.40588998795	9.44504404068
HEATMAP	32	timestep_coarse	9.39168310165	9.44549608231
HEATMAP	32	idle	4.74756622314	9.44564318657
HEATMAP	32	iteration_pint	4.74756217003	9.44569706917
HEATMAP	33	get_simulation_data	9.4458360672	9.44639515877
HEATMAP	33	get_comm_data	4.80711317062	9.44642305374
HEATMAP	22	timestep_fine	8.9018330574	9.45342302322
HEATMAP	11	timestep_fine	8.91306781769	9.45739984512
HEATMAP	21	timestep_coarse	9.40553498268	9.45832300186
HEATMAP	21	follower_in_sliding_window	8.84700393677	9.45847201347
HEATMAP	21	iteration_pint	8.84700012207	9.45852398872
HEATMAP	22	get_simulation_data	9.45856189728	9.45914506912
HEATMAP	22	get_comm_data	9.45345592499	9.45916509628
HEATMAP	116	timestep_fine	8.92170596123	9.46211099625
HEATMAP	126	timestep_coarse	9.41661500931	9.46973609924
HEATMAP	126	follower_in_sliding_window	8.84192013741	9.47079896927
HEATMAP	126	iteration_pint	8.84191298485	9.47085213661
HEATMAP	127	get_simulation_data	9.47047400475	9.47099494934
HEATMAP	127	get_comm_data	9.43497395515	9.4710149765
HEATMAP	105	timestep_coarse	9.44026207924	9.49364089966
HEATMAP	105	converged	9.49462008476	9.49462294579
HEATMAP	105	follower_in_sliding_window	8.87158107758	9.49475097656
HEATMAP	105	iteration_pint	8.87157702446	9.49480509758
Rank: 105, Status: 0, time: 10.7125399113, iteration 0, starting time frame id: 105, timeframe: [10.499999999999979, 10.599999999999978]
HEATMAP	115	timestep_coarse	9.44142699242	9.49549794197
HEATMAP	115	follower_in_sliding_window	8.86686992645	9.4965839386
HEATMAP	115	iteration_pint	8.86686682701	9.49664092064
HEATMAP	116	get_simulation_data	9.49701094627	9.49716305733
HEATMAP	116	get_comm_data	9.4621450901	9.49718308449
HEATMAP	23	timestep_fine	8.95524406433	9.49664092064
HEATMAP	10	timestep_coarse	9.44507813454	9.49851799011
HEATMAP	10	follower_in_sliding_window	8.85892796516	9.49959516525
HEATMAP	10	iteration_pint	8.85892415047	9.49965810776
HEATMAP	11	get_simulation_data	9.49980783463	9.50039887428
HEATMAP	11	get_comm_data	9.45743393898	9.50042080879
HEATMAP	33	timestep_coarse	9.44649004936	9.50061607361
HEATMAP	33	idle	4.80711007118	9.50077199936
HEATMAP	33	iteration_pint	4.80710411072	9.50083804131
HEATMAP	34	get_simulation_data	9.50067591667	9.50122904778
HEATMAP	34	get_comm_data	4.86171197891	9.50125098228
HEATMAP	0	timestep_fine	8.95160984993	9.50437283516
HEATMAP	22	timestep_coarse	9.45919895172	9.51304101944
HEATMAP	22	follower_in_sliding_window	8.90183210373	9.51318502426
HEATMAP	22	iteration_pint	8.90182900429	9.51323890686
HEATMAP	23	get_simulation_data	9.51288890839	9.51346707344
HEATMAP	23	get_comm_data	9.49667406082	9.51348686218
HEATMAP	12	timestep_fine	8.96783304214	9.51855587959
HEATMAP	117	timestep_fine	8.97635602951	9.52095103264
HEATMAP	127	timestep_coarse	9.47104907036	9.52381300926
HEATMAP	127	follower_in_sliding_window	8.89603114128	9.52488708496
HEATMAP	127	iteration_pint	8.89602398872	9.52494215965
HEATMAP	0	get_simulation_data	9.52529001236	9.52546000481
HEATMAP	0	get_comm_data	9.5044169426	9.52548599243
HEATMAP	1	timestep_fine	9.0063688755	9.54725694656
HEATMAP	116	timestep_coarse	9.49721693993	9.55000114441
HEATMAP	116	follower_in_sliding_window	8.92170500755	9.55105113983
HEATMAP	116	iteration_pint	8.92170214653	9.5511059761
HEATMAP	117	get_simulation_data	9.55082201958	9.55097293854
HEATMAP	117	get_comm_data	9.52098608017	9.5509929657
HEATMAP	11	timestep_coarse	9.50045394897	9.55358600616
HEATMAP	11	follower_in_sliding_window	8.91306686401	9.55464982986
HEATMAP	11	iteration_pint	8.91306400299	9.55470395088
HEATMAP	34	timestep_coarse	9.50130391121	9.55470204353
HEATMAP	34	idle	4.8617079258	9.5548479557
HEATMAP	34	iteration_pint	4.86170291901	9.55490207672
HEATMAP	35	get_simulation_data	9.55501914024	9.55519008636
HEATMAP	35	get_comm_data	4.91685891151	9.55521297455
HEATMAP	12	get_simulation_data	9.55504393578	9.55560493469
HEATMAP	12	get_comm_data	9.51858997345	9.55562591553
HEATMAP	24	timestep_fine	9.01046609879	9.56322598457
HEATMAP	13	timestep_fine	9.02143478394	9.5640130043
HEATMAP	23	timestep_coarse	9.51352095604	9.5663459301
HEATMAP	23	follower_in_sliding_window	8.95524191856	9.56649208069
HEATMAP	23	iteration_pint	8.9552359581	9.56655097008
HEATMAP	24	get_simulation_data	9.56684303284	9.56736803055
HEATMAP	24	get_comm_data	9.56326007843	9.56738901138
HEATMAP	106	timestep_fine	9.00043606758	9.57414412498
HEATMAP	106	get_simulation_data	9.57421302795	9.57433414459
HEATMAP	106	get_comm_data	9.57419419289	9.57435011864
HEATMAP	0	timestep_coarse	9.5255420208	9.57972288132
HEATMAP	0	follower_in_sliding_window	8.95160889626	9.58089995384
HEATMAP	0	iteration_pint	8.95160388947	9.58101296425HEATMAP	1	get_simulation_data	9.58095502853	9.58108782768
HEATMAP	1	get_comm_data	9.54730296135	9.58111286163

HEATMAP	118	timestep_fine	9.03247404099	9.58877801895
HEATMAP	107	timestep_fine	9.05574989319	9.6026070118
HEATMAP	2	timestep_fine	9.06040406227	9.60338497162
HEATMAP	117	timestep_coarse	9.55102801323	9.60414600372
HEATMAP	117	follower_in_sliding_window	8.97635293007	9.60521793365
HEATMAP	117	iteration_pint	8.97634792328	9.60527300835
HEATMAP	118	get_simulation_data	9.60529112816	9.60544013977
HEATMAP	118	get_comm_data	9.58881497383	9.60546207428
HEATMAP	12	timestep_coarse	9.55566096306	9.60930585861
HEATMAP	35	timestep_coarse	9.55526709557	9.60917711258
HEATMAP	35	idle	4.91685700417	9.60931897163
HEATMAP	35	iteration_pint	4.91685199738	9.60934495926
HEATMAP	36	get_simulation_data	9.60976600647	9.61033987999
HEATMAP	36	get_comm_data	4.97172689438	9.61036396027
HEATMAP	12	follower_in_sliding_window	8.96783089638	9.61039686203
HEATMAP	12	iteration_pint	8.96782493591	9.61045598984
HEATMAP	13	get_simulation_data	9.6101808548	9.61072492599
HEATMAP	13	get_comm_data	9.56405282021	9.6107468605
HEATMAP	25	timestep_fine	9.06507992744	9.61774206161
HEATMAP	24	timestep_coarse	9.56742310524	9.62151908875
HEATMAP	24	follower_in_sliding_window	9.01046395302	9.62166404724
HEATMAP	24	iteration_pint	9.0104598999	9.62171792984
HEATMAP	25	get_simulation_data	9.62183785439	9.62226486206
HEATMAP	25	get_comm_data	9.61777591705	9.62228608131
HEATMAP	14	timestep_fine	9.07586312294	9.62558317184
HEATMAP	106	timestep_coarse	9.5743830204	9.63021206856
HEATMAP	106	converged	9.63122320175	9.6312251091
HEATMAP	106	follower_in_sliding_window	9.00043201447	9.63135719299
HEATMAP	106	iteration_pint	9.00042819977	9.63141298294
Rank: 106, Status: 0, time: 9.63178992271, iteration 0, starting time frame id: 106, timeframe: [10.599999999999978, 10.699999999999978]HEATMAP	119	timestep_fine	9.08708286285	9.63121604919

HEATMAP	107	get_simulation_data	9.63154292107	9.63169002533
HEATMAP	107	get_comm_data	9.602643013	9.63170599937
HEATMAP	1	timestep_coarse	9.58116793633	9.63408589363
HEATMAP	1	follower_in_sliding_window	9.00636696815	9.63518500328
HEATMAP	1	iteration_pint	9.00636196136	9.63527584076
HEATMAP	2	get_simulation_data	9.63507699966	9.63519001007
HEATMAP	2	get_comm_data	9.60342907906	9.63521695137
HEATMAP	108	timestep_fine	9.11116695404	9.65665698051
HEATMAP	118	timestep_coarse	9.60549592972	9.65975999832
HEATMAP	118	follower_in_sliding_window	9.03247213364	9.66085505486
HEATMAP	118	iteration_pint	9.03246593475	9.66092896461
HEATMAP	119	get_simulation_data	9.66055607796	9.66108107567
HEATMAP	119	get_comm_data	9.63125395775	9.6611020565
HEATMAP	36	timestep_coarse	9.61041498184	9.66382193565
HEATMAP	36	idle	4.97172379494	9.66396689415
HEATMAP	36	iteration_pint	4.97171998024	9.66402697563
HEATMAP	13	timestep_coarse	9.61078000069	9.66387081146
HEATMAP	3	timestep_fine	9.11538314819	9.66415810585
HEATMAP	37	get_simulation_data	9.66374897957	9.66431808472
HEATMAP	37	get_comm_data	5.0427980423	9.66434001923
HEATMAP	26	timestep_fine	9.11906409264	9.66430711746
HEATMAP	13	follower_in_sliding_window	9.02143383026	9.66495084763
HEATMAP	13	iteration_pint	9.02143001556	9.66500496864
HEATMAP	14	get_simulation_data	9.66501998901	9.66555500031
HEATMAP	14	get_comm_data	9.62561702728	9.66557598114
HEATMAP	15	timestep_fine	9.12905216217	9.67224812508
HEATMAP	25	timestep_coarse	9.62232089043	9.67601203918
HEATMAP	25	follower_in_sliding_window	9.06507706642	9.6761598587
HEATMAP	25	iteration_pint	9.06507205963	9.67621088028
HEATMAP	26	get_simulation_data	9.67605304718	9.67661714554
HEATMAP	26	get_comm_data	9.6643409729	9.6766371727
HEATMAP	107	timestep_coarse	9.63173985481	9.68516302109
HEATMAP	107	converged	9.68613600731	9.68613791466
HEATMAP	107	follower_in_sliding_window	9.05574893951	9.68626880646
HEATMAP	107	iteration_pint	9.0557448864	9.68632483482
Rank: 107, Status: 0, time: 10.9282450676, iteration 0, starting time frame id: 107, timeframe: [10.699999999999978, 10.799999999999978]
HEATMAP	108	get_simulation_data	9.68670487404	9.68685388565
HEATMAP	108	get_comm_data	9.65669798851	9.6868698597
HEATMAP	2	timestep_coarse	9.63526701927	9.68815398216
HEATMAP	120	timestep_fine	9.14201307297	9.68914318085
HEATMAP	2	follower_in_sliding_window	9.0604019165	9.68925499916
HEATMAP	2	iteration_pint	9.06039810181	9.68936395645
HEATMAP	3	get_simulation_data	9.68945908546	9.68958806992
HEATMAP	3	get_comm_data	9.66420006752	9.68961405754
HEATMAP	109	timestep_fine	9.16617083549	9.71413493156
HEATMAP	119	timestep_coarse	9.66113591194	9.71425294876
HEATMAP	119	follower_in_sliding_window	9.08708095551	9.71533584595
HEATMAP	119	iteration_pint	9.08707499504	9.71538996696
HEATMAP	120	get_simulation_data	9.71571016312	9.71624302864
HEATMAP	120	get_comm_data	9.68917798996	9.71626520157
HEATMAP	37	timestep_coarse	9.66439414024	9.71872806549
HEATMAP	37	idle	5.04279398918	9.71887207031
HEATMAP	37	iteration_pint	5.04278707504	9.71892309189
HEATMAP	14	timestep_coarse	9.665610075	9.71909618378
HEATMAP	38	get_simulation_data	9.71897602081	9.71947598457
HEATMAP	38	get_comm_data	5.0979218483	9.71951198578
HEATMAP	14	follower_in_sliding_window	9.07586216927	9.72017502785
HEATMAP	14	iteration_pint	9.07585906982	9.72022819519
HEATMAP	4	timestep_fine	9.17035007477	9.72075486183
HEATMAP	15	get_simulation_data	9.71987009048	9.72041511536
HEATMAP	15	get_comm_data	9.67228913307	9.72043609619
HEATMAP	27	timestep_fine	9.1734790802	9.72559094429
HEATMAP	26	timestep_coarse	9.67667198181	9.72991514206
HEATMAP	26	follower_in_sliding_window	9.11906313896	9.73006510735
HEATMAP	26	iteration_pint	9.11906003952	9.73011803627
HEATMAP	27	get_simulation_data	9.73023200035	9.73075795174
HEATMAP	27	get_comm_data	9.72562503815	9.73077893257
HEATMAP	121	timestep_fine	9.19677901268	9.7388010025
HEATMAP	108	timestep_coarse	9.68690299988	9.74020504951
HEATMAP	108	converged	9.74115395546	9.7411570549
HEATMAP	108	follower_in_sliding_window	9.11116504669	9.74129104614
HEATMAP	108	iteration_pint	9.11115789413	9.74135494232
Rank: 108, Status: 0, time: 10.9925060272, iteration 0, starting time frame id: 108, timeframe: [10.799999999999978, 10.899999999999977]
HEATMAP	16	timestep_fine	9.18842506409	9.74112200737
HEATMAP	109	get_simulation_data	9.74106287956	9.74123382568
HEATMAP	109	get_comm_data	9.71417403221	9.74125099182
HEATMAP	3	timestep_coarse	9.68966817856	9.74304103851
HEATMAP	3	follower_in_sliding_window	9.11538219452	9.74414420128
HEATMAP	3	iteration_pint	9.11537909508	9.74425315857
HEATMAP	4	get_simulation_data	9.74454593658	9.74464488029
HEATMAP	4	get_comm_data	9.72079491615	9.7446680069
HEATMAP	120	timestep_coarse	9.71629810333	9.76944708824
HEATMAP	110	timestep_fine	9.22148704529	9.76976704597
HEATMAP	120	follower_in_sliding_window	9.14201211929	9.77051901817
HEATMAP	120	iteration_pint	9.14200901985	9.77057504654
HEATMAP	121	get_simulation_data	9.77070212364	9.77123308182
HEATMAP	121	get_comm_data	9.73884105682	9.77125406265
HEATMAP	38	timestep_coarse	9.71959590912	9.77302384377
HEATMAP	38	idle	5.09791898727	9.77319002151
HEATMAP	38	iteration_pint	5.09791398048	9.77328801155HEATMAP	39	get_simulation_data	9.77289104462	9.77299618721
HEATMAP	39	get_comm_data	5.15242314339	9.77301907539

HEATMAP	15	timestep_coarse	9.72046899796	9.77333021164
HEATMAP	15	follower_in_sliding_window	9.1290512085	9.77439212799
HEATMAP	15	iteration_pint	9.12904715538	9.77444505692
HEATMAP	16	get_simulation_data	9.77474117279	9.77528500557
HEATMAP	16	get_comm_data	9.7411570549	9.7753071785
HEATMAP	5	timestep_fine	9.22541880608	9.7801668644
HEATMAP	27	timestep_coarse	9.7308139801	9.78463292122
HEATMAP	27	follower_in_sliding_window	9.17347812653	9.78478002548
HEATMAP	27	iteration_pint	9.17347502708	9.78483200073
HEATMAP	28	timestep_fine	9.22856593132	9.7854681015
HEATMAP	28	get_simulation_data	9.78552103043	9.7858569622
HEATMAP	28	get_comm_data	9.78550195694	9.78587698936
HEATMAP	17	timestep_fine	9.24207401276	9.78901195526
HEATMAP	109	timestep_coarse	9.74128484726	9.79485702515
HEATMAP	109	converged	9.79581093788	9.79581284523
HEATMAP	109	follower_in_sliding_window	9.16616988182	9.79594492912
HEATMAP	109	iteration_pint	9.1661658287	9.79600000381
Rank: 109, Status: 0, time: 11.0147120953, iteration 0, starting time frame id: 109, timeframe: [10.899999999999977, 10.999999999999977]
HEATMAP	110	get_simulation_data	9.79602313042	9.7962141037
HEATMAP	110	get_comm_data	9.76980209351	9.79623103142
HEATMAP	122	timestep_fine	9.25144290924	9.79708790779
HEATMAP	4	timestep_coarse	9.74470591545	9.79792904854
HEATMAP	4	follower_in_sliding_window	9.17034888268	9.79900693893
HEATMAP	4	iteration_pint	9.17034602165	9.79906105995
HEATMAP	5	get_simulation_data	9.79877495766	9.79919290543
HEATMAP	5	get_comm_data	9.78021097183	9.7992208004
HEATMAP	6	timestep_fine	9.27981305122	9.82392001152
HEATMAP	121	timestep_coarse	9.77128696442	9.82420897484
HEATMAP	121	follower_in_sliding_window	9.19677710533	9.8252761364
HEATMAP	121	iteration_pint	9.19677114487	9.82533812523
HEATMAP	122	get_simulation_data	9.82514691353	9.82570195198
HEATMAP	122	get_comm_data	9.79712200165	9.82572293282
HEATMAP	39	timestep_coarse	9.77307200432	9.82651209831
HEATMAP	39	idle	5.15241718292	9.8266851902
HEATMAP	39	iteration_pint	5.15241312981	9.82673406601
HEATMAP	40	get_simulation_data	9.82691311836	9.82716012001
HEATMAP	40	get_comm_data	5.20751309395	9.82718396187
HEATMAP	16	timestep_coarse	9.77534198761	9.82911300659
HEATMAP	16	follower_in_sliding_window	9.18842411041	9.83024001122
HEATMAP	16	iteration_pint	9.18842101097	9.83029413223
HEATMAP	111	timestep_fine	9.27691292763	9.83004403114
HEATMAP	17	get_simulation_data	9.83030796051	9.83091211319
HEATMAP	17	get_comm_data	9.78904700279	9.8309340477
HEATMAP	29	timestep_fine	9.28282904625	9.83373403549
HEATMAP	28	timestep_coarse	9.78591108322	9.83979296684
HEATMAP	28	follower_in_sliding_window	9.22856402397	9.83993816376
HEATMAP	28	iteration_pint	9.22855901718	9.83999109268
HEATMAP	29	get_simulation_data	9.83971786499	9.84027290344
HEATMAP	29	get_comm_data	9.83376789093	9.84029388428
HEATMAP	110	timestep_coarse	9.79626393318	9.84973406792
HEATMAP	110	converged	9.85069894791	9.85070109367
HEATMAP	110	follower_in_sliding_window	9.22148609161	9.85083413124
HEATMAP	110	iteration_pint	9.22148299217	9.85089612007
Rank: 110, Status: 0, time: 11.0800759792, iteration 0, starting time frame id: 110, timeframe: [10.999999999999977, 11.099999999999977]
HEATMAP	111	get_simulation_data	9.85050106049	9.85067296028
HEATMAP	111	get_comm_data	9.830078125	9.85068893433
HEATMAP	18	timestep_fine	9.29667305946	9.85111689568
HEATMAP	123	timestep_fine	9.30662298203	9.85216784477
HEATMAP	5	timestep_coarse	9.79927301407	9.85322999954
HEATMAP	5	follower_in_sliding_window	9.22541689873	9.85435199738
HEATMAP	5	iteration_pint	9.22541189194	9.85445380211
HEATMAP	6	get_simulation_data	9.85443401337	9.85456609726
HEATMAP	6	get_comm_data	9.82396006584	9.85458803177
HEATMAP	112	timestep_fine	9.33190393448	9.87672996521
HEATMAP	7	timestep_fine	9.33436107635	9.87872099876
HEATMAP	122	timestep_coarse	9.82575583458	9.87893605232
HEATMAP	30	timestep_fine	9.33675098419	9.88015985489
HEATMAP	122	follower_in_sliding_window	9.25144100189	9.88000798225
HEATMAP	122	iteration_pint	9.25143694878	9.88006901741
HEATMAP	40	timestep_coarse	9.82723808289	9.88074302673
HEATMAP	123	get_simulation_data	9.88019704819	9.88073205948
HEATMAP	123	get_comm_data	9.8522028923	9.88075304031
HEATMAP	40	idle	5.20751094818	9.88089609146
HEATMAP	40	iteration_pint	5.20750498772	9.88097691536
HEATMAP	41	get_simulation_data	9.88111495972	9.88168287277
HEATMAP	41	get_comm_data	5.26242208481	9.88171195984
HEATMAP	17	timestep_coarse	9.83096814156	9.88436317444
HEATMAP	17	follower_in_sliding_window	9.24207305908	9.88544511795
HEATMAP	17	iteration_pint	9.24206995964	9.8854970932
HEATMAP	18	get_simulation_data	9.88532996178	9.88588690758
HEATMAP	18	get_comm_data	9.85115194321	9.88590788841
HEATMAP	29	timestep_coarse	9.84032797813	9.89397096634
HEATMAP	29	follower_in_sliding_window	9.28282785416	9.89411997795
HEATMAP	29	iteration_pint	9.28282403946	9.89417386055
HEATMAP	30	get_simulation_data	9.89419484138	9.89461994171
HEATMAP	30	get_comm_data	9.88019299507	9.89464092255
HEATMAP	19	timestep_fine	9.35077095032	9.89729785919
HEATMAP	124	timestep_fine	9.36168980598	9.90497899055
HEATMAP	111	timestep_coarse	9.85072302818	9.90469408035
HEATMAP	111	converged	9.90567708015	9.9056789875
HEATMAP	111	follower_in_sliding_window	9.27691102028	9.90580701828
HEATMAP	111	iteration_pint	9.27690696716	9.90586400032
Rank: 111, Status: 0, time: 11.1385679245, iteration 0, starting time frame id: 111, timeframe: [11.099999999999977, 11.199999999999976]
HEATMAP	112	get_simulation_data	9.90619492531	9.9063501358
HEATMAP	112	get_comm_data	9.87676501274	9.90636610985
HEATMAP	6	timestep_coarse	9.85462093353	9.90758395195
HEATMAP	6	follower_in_sliding_window	9.27981090546	9.90866589546
HEATMAP	6	iteration_pint	9.27980589867	9.90871810913
HEATMAP	7	get_simulation_data	9.90835499763	9.90849304199
HEATMAP	7	get_comm_data	9.8787651062	9.90851807594
HEATMAP	123	timestep_coarse	9.88078689575	9.93402099609
HEATMAP	41	timestep_coarse	9.88177800179	9.93509888649
HEATMAP	123	follower_in_sliding_window	9.30662083626	9.935090065
HEATMAP	41	idle	5.26241898537	9.93525600433HEATMAP	123	iteration_pint	9.30661487579	9.93514490128

HEATMAP	41	iteration_pint	5.26241493225	9.93532586098
HEATMAP	124	get_simulation_data	9.93552589417	9.93608999252
HEATMAP	124	get_comm_data	9.90501284599	9.93610978127
HEATMAP	42	get_simulation_data	9.93517208099	9.93570017815
HEATMAP	42	get_comm_data	5.31714200974	9.93572402
HEATMAP	113	timestep_fine	9.3869740963	9.93762302399
HEATMAP	8	timestep_fine	9.38960003853	9.93830084801
HEATMAP	18	timestep_coarse	9.88594293594	9.93988394737
HEATMAP	31	timestep_fine	9.39085102081	9.94075012207
HEATMAP	18	follower_in_sliding_window	9.2966709137	9.94099402428
HEATMAP	18	iteration_pint	9.29666399956	9.9410469532
HEATMAP	19	get_simulation_data	9.94118189812	9.94174981117
HEATMAP	19	get_comm_data	9.89733195305	9.9417719841
HEATMAP	30	timestep_coarse	9.89467597008	9.94783592224
HEATMAP	30	follower_in_sliding_window	9.33674883842	9.94799280167
HEATMAP	30	iteration_pint	9.3367459774	9.94804692268
HEATMAP	31	get_simulation_data	9.94768595695	9.94821190834
HEATMAP	31	get_comm_data	9.94078493118	9.9482319355
HEATMAP	20	timestep_fine	9.40539002419	9.95465898514
HEATMAP	112	timestep_coarse	9.90639901161	9.9597260952
HEATMAP	112	converged	9.96069598198	9.96069812775
HEATMAP	112	follower_in_sliding_window	9.33190202713	9.96083307266
HEATMAP	112	iteration_pint	9.33189702034	9.96088814735
Rank: 112, Status: 0, time: 11.207695961, iteration 0, starting time frame id: 112, timeframe: [11.199999999999976, 11.299999999999976]
HEATMAP	113	get_simulation_data	9.96102404594	9.96116709709
HEATMAP	113	get_comm_data	9.93765807152	9.96118307114
HEATMAP	125	timestep_fine	9.41642022133	9.96169710159
HEATMAP	7	timestep_coarse	9.90857005119	9.96167397499
HEATMAP	7	follower_in_sliding_window	9.33435916901	9.96280002594
HEATMAP	8	get_simulation_data	9.9631550312	9.96328401566
HEATMAP	8	get_comm_data	9.93833494186	9.96330595016
HEATMAP	7	iteration_pint	9.33435201645	9.96293210983
HEATMAP	114	timestep_fine	9.44127702713	9.98363399506
HEATMAP	124	timestep_coarse	9.93614387512	9.98911881447
HEATMAP	9	timestep_fine	9.44468283653	9.98953580856
HEATMAP	42	timestep_coarse	9.93577718735	9.98938798904
HEATMAP	42	idle	5.31713700294	9.98953604698
HEATMAP	42	iteration_pint	5.31713294983	9.98959898949
HEATMAP	124	follower_in_sliding_window	9.36168885231	9.99017596245
HEATMAP	124	iteration_pint	9.36168479919	9.99023079872
HEATMAP	43	get_simulation_data	9.98971104622	9.99028897285
HEATMAP	43	get_comm_data	5.37230014801	9.99031305313
HEATMAP	125	get_simulation_data	9.98994421959	9.99046707153
HEATMAP	125	get_comm_data	9.96174621582	9.99048805237
HEATMAP	19	timestep_coarse	9.94180703163	9.99526786804
HEATMAP	19	follower_in_sliding_window	9.35076880455	9.99633789062
HEATMAP	19	iteration_pint	9.35076403618	9.99639081955
HEATMAP	20	get_simulation_data	9.99678993225	9.99695897102
HEATMAP	20	get_comm_data	9.95470690727	9.99698591232
HEATMAP	21	timestep_fine	9.45856404305	10.0013251305
HEATMAP	31	timestep_coarse	9.94826602936	10.0018849373
HEATMAP	31	follower_in_sliding_window	9.39084911346	10.0020301342
HEATMAP	31	iteration_pint	9.39084291458	10.0020840168
HEATMAP	32	timestep_fine	9.44572615623	10.0029270649
HEATMAP	32	get_simulation_data	10.0029799938	10.0031461716
HEATMAP	32	get_comm_data	10.0029602051	10.0031661987
HEATMAP	113	timestep_coarse	9.9612159729	10.0148611069
HEATMAP	126	timestep_fine	9.47093605995	10.0151851177
HEATMAP	113	converged	10.0158269405	10.0158290863
HEATMAP	113	follower_in_sliding_window	9.38697290421	10.0159609318
HEATMAP	113	iteration_pint	9.38696908951	10.0160160065
Rank: 113, Status: 0, time: 11.2337968349, iteration 0, starting time frame id: 113, timeframe: [11.299999999999976, 11.399999999999975]
HEATMAP	114	get_simulation_data	10.0158331394	10.0159831047
HEATMAP	114	get_comm_data	9.98368215561	10.0160000324
HEATMAP	8	timestep_coarse	9.96334004402	10.0168750286
HEATMAP	8	follower_in_sliding_window	9.38959789276	10.0179748535
HEATMAP	8	iteration_pint	9.38959288597	10.0180289745
HEATMAP	9	get_simulation_data	10.0181479454	10.0187349319
HEATMAP	9	get_comm_data	9.98956990242	10.0187559128
HEATMAP	125	timestep_coarse	9.99052119255	10.0436742306
HEATMAP	43	timestep_coarse	9.99036502838	10.0440011024
HEATMAP	43	idle	5.37229394913	10.0441441536
HEATMAP	43	iteration_pint	5.37229013443	10.0442099571
HEATMAP	125	follower_in_sliding_window	9.41641807556	10.0447740555
HEATMAP	125	iteration_pint	9.41641306877	10.0448291302
HEATMAP	44	get_simulation_data	10.0446009636	10.045183897
HEATMAP	44	get_comm_data	5.42860507965	10.0452070236
HEATMAP	126	get_simulation_data	10.0447981358	10.0453481674
HEATMAP	126	get_comm_data	10.015225172	10.0453691483
HEATMAP	10	timestep_fine	9.49972510338	10.0468940735
HEATMAP	115	timestep_fine	9.49670386314	10.0493478775
HEATMAP	20	timestep_coarse	9.99703598022	10.0505418777
HEATMAP	20	follower_in_sliding_window	9.40538907051	10.0516529083
HEATMAP	20	iteration_pint	9.40538597107	10.0517480373HEATMAP	21	get_simulation_data	10.0514149666	10.0515239239
HEATMAP	21	get_comm_data	10.0013599396	10.0515451431

HEATMAP	32	timestep_coarse	10.0032000542	10.0569620132
HEATMAP	32	follower_in_sliding_window	9.44572520256	10.0571122169
HEATMAP	32	iteration_pint	9.44572210312	10.0571641922
HEATMAP	33	timestep_fine	9.50090718269	10.0629971027
HEATMAP	33	get_simulation_data	10.0630509853	10.0631930828
HEATMAP	33	get_comm_data	10.0630309582	10.0632140636
HEATMAP	22	timestep_fine	9.51328206062	10.0640540123
HEATMAP	127	timestep_fine	9.52500510216	10.0644049644
HEATMAP	114	timestep_coarse	10.0160341263	10.0691540241
HEATMAP	114	converged	10.0701019764	10.0701041222
HEATMAP	114	follower_in_sliding_window	9.44127511978	10.070235014
HEATMAP	114	iteration_pint	9.44126915932	10.0702910423
Rank: 114, Status: 0, time: 10.0709600449, iteration 0, starting time frame id: 114, timeframe: [11.399999999999975, 11.499999999999975]
HEATMAP	115	get_simulation_data	10.0704109669	10.0705678463
HEATMAP	115	get_comm_data	10.0493879318	10.0705838203
HEATMAP	9	timestep_coarse	10.0187909603	10.0720419884
HEATMAP	9	follower_in_sliding_window	9.44467997551	10.073102951
HEATMAP	9	iteration_pint	9.44467401505	10.0731549263
HEATMAP	10	get_simulation_data	10.0729780197	10.0735111237
HEATMAP	10	get_comm_data	10.0469281673	10.0735330582
HEATMAP	116	timestep_fine	9.55116415024	10.0911729336
HEATMAP	126	timestep_coarse	10.0454030037	10.0985031128
HEATMAP	11	timestep_fine	9.55475997925	10.0985620022
HEATMAP	126	follower_in_sliding_window	9.47093510628	10.0995621681
HEATMAP	126	iteration_pint	9.47093200684	10.0996170044
HEATMAP	127	get_simulation_data	10.0992200375	10.0993571281
HEATMAP	127	get_comm_data	10.0644450188	10.099378109
HEATMAP	44	timestep_coarse	10.0452599525	10.1001410484
HEATMAP	44	idle	5.42859888077	10.1002910137
HEATMAP	44	iteration_pint	5.42859506607	10.1003520489
HEATMAP	45	get_simulation_data	10.1000609398	10.1006429195
HEATMAP	45	get_comm_data	5.48323488235	10.1006650925
HEATMAP	21	timestep_coarse	10.0515789986	10.1044039726
HEATMAP	21	follower_in_sliding_window	9.4585621357	10.1054699421
HEATMAP	21	iteration_pint	9.45855712891	10.1055231094
HEATMAP	22	get_simulation_data	10.1055400372	10.1056969166
HEATMAP	22	get_comm_data	10.0640950203	10.1057178974
HEATMAP	23	timestep_fine	9.56660699844	10.1081259251
HEATMAP	34	timestep_fine	9.55496191978	10.1087789536
HEATMAP	33	timestep_coarse	10.0632469654	10.1171700954
HEATMAP	33	follower_in_sliding_window	9.50090503693	10.1173729897
HEATMAP	33	iteration_pint	9.50089907646	10.1174271107
HEATMAP	34	get_simulation_data	10.1171939373	10.117374897
HEATMAP	34	get_comm_data	10.1088120937	10.1173958778
HEATMAP	115	timestep_coarse	10.0706169605	10.1246678829
HEATMAP	115	converged	10.1256568432	10.125658989
HEATMAP	115	follower_in_sliding_window	9.49670290947	10.1257898808
HEATMAP	115	iteration_pint	9.49669885635	10.1258468628
Rank: 115, Status: 0, time: 11.3677911758, iteration 0, starting time frame id: 115, timeframe: [11.499999999999975, 11.599999999999975]
HEATMAP	116	get_simulation_data	10.1262550354	10.126390934
HEATMAP	116	get_comm_data	10.0912189484	10.1264071465
HEATMAP	10	timestep_coarse	10.073567152	10.1270489693
HEATMAP	10	follower_in_sliding_window	9.49972295761	10.1281249523
HEATMAP	10	iteration_pint	9.4997150898	10.1281790733
HEATMAP	11	get_simulation_data	10.128333807	10.1289219856
HEATMAP	11	get_comm_data	10.0985958576	10.1289448738
HEATMAP	0	timestep_fine	9.58113503456	10.1384708881
HEATMAP	117	timestep_fine	9.60533213615	10.1498200893
HEATMAP	127	timestep_coarse	10.0994110107	10.1520271301
HEATMAP	127	follower_in_sliding_window	9.52500200272	10.1530880928
HEATMAP	127	iteration_pint	9.52499508858	10.1531419754
HEATMAP	0	get_simulation_data	10.1535089016	10.1540369987
HEATMAP	0	get_comm_data	10.1385288239	10.15406394
HEATMAP	45	timestep_coarse	10.1007180214	10.1542229652
HEATMAP	45	idle	5.48323297501	10.1543700695
HEATMAP	45	iteration_pint	5.48322892189	10.1544299126
HEATMAP	46	get_simulation_data	10.1544802189	10.1550121307
HEATMAP	46	get_comm_data	5.53769922256	10.1550400257
HEATMAP	22	timestep_coarse	10.1057519913	10.1596419811
HEATMAP	22	follower_in_sliding_window	9.51328086853	10.1607329845
HEATMAP	22	iteration_pint	9.51327800751	10.1607890129
HEATMAP	12	timestep_fine	9.61051297188	10.1616430283
HEATMAP	23	get_simulation_data	10.1604130268	10.1610019207
HEATMAP	23	get_comm_data	10.108164072	10.1610229015
HEATMAP	35	timestep_fine	9.60940003395	10.1683499813
HEATMAP	34	timestep_coarse	10.1174299717	10.1708199978
HEATMAP	34	follower_in_sliding_window	9.55495905876	10.1710100174
HEATMAP	34	iteration_pint	9.55495405197	10.1710588932
HEATMAP	35	get_simulation_data	10.1711189747	10.1712939739
HEATMAP	35	get_comm_data	10.1683831215	10.1713149548
HEATMAP	1	timestep_fine	9.635409832	10.1771030426
HEATMAP	24	timestep_fine	9.62177801132	10.1774580479
HEATMAP	116	timestep_coarse	10.1264400482	10.1791670322
HEATMAP	116	converged	10.1801321507	10.180134058
HEATMAP	116	follower_in_sliding_window	9.55116200447	10.1802661419
HEATMAP	116	iteration_pint	9.55115795135	10.1803200245
Rank: 116, Status: 0, time: 11.4311769009, iteration 0, starting time frame id: 116, timeframe: [11.599999999999975, 11.699999999999974]
HEATMAP	117	get_simulation_data	10.1800329685	10.1801741123
HEATMAP	117	get_comm_data	10.1498689651	10.18019104
HEATMAP	11	timestep_coarse	10.1289789677	10.1821320057
HEATMAP	11	follower_in_sliding_window	9.55475783348	10.1832358837
HEATMAP	11	iteration_pint	9.55475187302	10.1832950115
HEATMAP	12	get_simulation_data	10.183588028	10.1841528416
HEATMAP	12	get_comm_data	10.1616778374	10.1841740608
HEATMAP	13	timestep_fine	9.6650929451	10.2076377869
HEATMAP	46	timestep_coarse	10.1551032066	10.2082641125
HEATMAP	46	idle	5.53769516945	10.2084200382
HEATMAP	46	iteration_pint	5.53769111633	10.2084832191
HEATMAP	0	timestep_coarse	10.1541199684	10.2085850239
HEATMAP	47	get_simulation_data	10.2081139088	10.2086310387
HEATMAP	47	get_comm_data	5.59240794182	10.2086548805
HEATMAP	0	follower_in_sliding_window	9.58113288879	10.2097280025
HEATMAP	0	iteration_pint	9.581127882	10.209872961HEATMAP	1	get_simulation_data	10.2098999023	10.2099900246

HEATMAP	1	get_comm_data	10.1771559715	10.2100160122
HEATMAP	23	timestep_coarse	10.1610569954	10.2138819695
HEATMAP	23	follower_in_sliding_window	9.56660604477	10.2149510384
HEATMAP	23	iteration_pint	9.56660294533	10.2150039673
HEATMAP	24	get_simulation_data	10.2153229713	10.215898037
HEATMAP	24	get_comm_data	10.1774919033	10.2159199715
HEATMAP	36	timestep_fine	9.66405892372	10.2166779041
HEATMAP	118	timestep_fine	9.66095805168	10.2167811394
HEATMAP	35	timestep_coarse	10.1713490486	10.2252321243
HEATMAP	35	follower_in_sliding_window	9.60939908028	10.2254121304
HEATMAP	35	iteration_pint	9.60939407349	10.2254810333
HEATMAP	36	get_simulation_data	10.2258138657	10.2259709835
HEATMAP	36	get_comm_data	10.2167108059	10.2259919643
HEATMAP	25	timestep_fine	9.67624092102	10.2283408642
HEATMAP	2	timestep_fine	9.68947196007	10.2331359386
HEATMAP	117	timestep_coarse	10.1802239418	10.2333369255
HEATMAP	117	converged	10.2342851162	10.2342879772
HEATMAP	117	follower_in_sliding_window	9.60533094406	10.2344200611
HEATMAP	117	iteration_pint	9.60532712936	10.2344751358
Rank: 117, Status: 0, time: 11.4533879757, iteration 0, starting time frame id: 117, timeframe: [11.699999999999974, 11.799999999999974]
HEATMAP	118	get_simulation_data	10.2345089912	10.2346470356
HEATMAP	118	get_comm_data	10.2168159485	10.2346630096
HEATMAP	12	timestep_coarse	10.1842079163	10.2379038334
HEATMAP	12	follower_in_sliding_window	9.61051106453	10.2389829159
HEATMAP	12	iteration_pint	9.61050486565	10.2390379906
HEATMAP	13	get_simulation_data	10.238743782	10.2393448353
HEATMAP	13	get_comm_data	10.2076728344	10.2393658161
HEATMAP	119	timestep_fine	9.71544885635	10.2590799332
HEATMAP	47	timestep_coarse	10.2087080479	10.2624030113
HEATMAP	47	idle	5.5924038887	10.2625608444HEATMAP	1	timestep_coarse	10.2100698948	10.2630398273

HEATMAP	47	iteration_pint	5.59240007401	10.2626240253
HEATMAP	48	get_simulation_data	10.2629449368	10.2635271549
HEATMAP	48	get_comm_data	5.64680504799	10.2635509968
HEATMAP	1	follower_in_sliding_window	9.63540887833	10.2641358376
HEATMAP	1	iteration_pint	9.63540482521	10.2642259598
HEATMAP	2	get_simulation_data	10.2640240192	10.2641289234
HEATMAP	2	get_comm_data	10.2331910133	10.264154911
HEATMAP	14	timestep_fine	9.7202911377	10.2701141834
HEATMAP	24	timestep_coarse	10.2159540653	10.270252943
HEATMAP	24	follower_in_sliding_window	9.62177705765	10.2713439465
HEATMAP	24	iteration_pint	9.62177395821	10.2713980675
HEATMAP	25	get_simulation_data	10.2715339661	10.272108078
HEATMAP	25	get_comm_data	10.2283759117	10.2721300125
HEATMAP	26	timestep_fine	9.73017597198	10.2765851021
HEATMAP	36	timestep_coarse	10.2260248661	10.2793757915
HEATMAP	36	follower_in_sliding_window	9.66405797005	10.2795629501
HEATMAP	36	iteration_pint	9.66405487061	10.2795820236
HEATMAP	37	timestep_fine	9.71894907951	10.2824320793
HEATMAP	37	get_simulation_data	10.2824919224	10.2826750278
HEATMAP	37	get_comm_data	10.2824721336	10.282695055
HEATMAP	118	timestep_coarse	10.2346949577	10.288877964
HEATMAP	118	converged	10.2898750305	10.28987813
HEATMAP	118	follower_in_sliding_window	9.66095495224	10.2900109291
HEATMAP	118	iteration_pint	9.66095209122	10.2900650501
Rank: 118, Status: 0, time: 11.5193369389, iteration 0, starting time frame id: 118, timeframe: [11.799999999999974, 11.899999999999974]
HEATMAP	119	get_simulation_data	10.2896549702	10.2898068428
HEATMAP	119	get_comm_data	10.259114027	10.2898240089
HEATMAP	13	timestep_coarse	10.23939991	10.2925298214
HEATMAP	3	timestep_fine	9.7443561554	10.292645216
HEATMAP	13	follower_in_sliding_window	9.66509199142	10.2936038971
HEATMAP	13	iteration_pint	9.66508793831	10.2936668396
HEATMAP	14	get_simulation_data	10.2936770916	10.2942521572
HEATMAP	14	get_comm_data	10.2701480389	10.294273138
HEATMAP	48	timestep_coarse	10.2636051178	10.3166201115
HEATMAP	120	timestep_fine	9.77066397667	10.3166341782
HEATMAP	48	idle	5.64679908752	10.3167691231
HEATMAP	48	iteration_pint	5.64679408073	10.3169031143
HEATMAP	49	get_simulation_data	10.316972971	10.3170800209
HEATMAP	49	get_comm_data	5.7017390728	10.3171069622
HEATMAP	2	timestep_coarse	10.2642080784	10.3170330524
HEATMAP	15	timestep_fine	9.77451300621	10.3170671463
HEATMAP	2	follower_in_sliding_window	9.68947005272	10.3181319237
HEATMAP	2	iteration_pint	9.6894659996	10.3182210922
HEATMAP	3	get_simulation_data	10.3183200359	10.3184580803
HEATMAP	3	get_comm_data	10.2927010059	10.3184831142
HEATMAP	25	timestep_coarse	10.272163868	10.3258919716
HEATMAP	38	timestep_fine	9.77341389656	10.326720953
HEATMAP	25	follower_in_sliding_window	9.67623901367	10.3269879818
HEATMAP	25	iteration_pint	9.67623305321	10.3270409107
HEATMAP	26	get_simulation_data	10.326859951	10.3274321556
HEATMAP	26	get_comm_data	10.2766189575	10.3274531364
HEATMAP	37	timestep_coarse	10.2827291489	10.3370540142
HEATMAP	37	follower_in_sliding_window	9.71894812584	10.3372080326
HEATMAP	37	iteration_pint	9.71894407272	10.3372700214
HEATMAP	27	timestep_fine	9.78485894203	10.3377320766
HEATMAP	38	get_simulation_data	10.337280035	10.3378229141
HEATMAP	38	get_comm_data	10.3267550468	10.337843895
HEATMAP	119	timestep_coarse	10.2898569107	10.3430249691
HEATMAP	119	converged	10.3439788818	10.3439810276
HEATMAP	119	follower_in_sliding_window	9.71544790268	10.3441119194
HEATMAP	119	iteration_pint	9.71544384956	10.3441669941
Rank: 119, Status: 0, time: 11.5764210224, iteration 0, starting time frame id: 119, timeframe: [11.899999999999974, 11.999999999999973]
HEATMAP	120	get_simulation_data	10.3445081711	10.3446650505
HEATMAP	120	get_comm_data	10.3166639805	10.3446819782
HEATMAP	14	timestep_coarse	10.2943069935	10.347892046
HEATMAP	14	follower_in_sliding_window	9.72028899193	10.3490149975
HEATMAP	14	iteration_pint	9.72028398514	10.3490660191
HEATMAP	4	timestep_fine	9.79909396172	10.3496198654
HEATMAP	15	get_simulation_data	10.3486311436	10.3491911888
HEATMAP	15	get_comm_data	10.3171010017	10.3492131233
HEATMAP	121	timestep_fine	9.82536911964	10.3671121597
HEATMAP	49	timestep_coarse	10.3171739578	10.3707940578
HEATMAP	49	idle	5.70173501968	10.3709480762
HEATMAP	49	iteration_pint	5.70173096657	10.371008873
HEATMAP	50	get_simulation_data	10.370839119	10.3714120388
HEATMAP	50	get_comm_data	5.75691699982	10.3714361191
HEATMAP	3	timestep_coarse	10.3185400963	10.3717792034
HEATMAP	3	follower_in_sliding_window	9.74435400963	10.3728752136
HEATMAP	3	iteration_pint	9.74435019493	10.3730041981
HEATMAP	4	get_simulation_data	10.3733098507	10.3734190464
HEATMAP	4	get_comm_data	10.3496549129	10.3734400272
HEATMAP	16	timestep_fine	9.83035111427	10.380710125
HEATMAP	26	timestep_coarse	10.3274879456	10.3807899952
HEATMAP	39	timestep_fine	9.8267891407	10.3815770149
HEATMAP	26	follower_in_sliding_window	9.73017501831	10.3818600178
HEATMAP	26	iteration_pint	9.73017215729	10.3819150925
HEATMAP	27	get_simulation_data	10.3820309639	10.3825809956
HEATMAP	27	get_comm_data	10.3377671242	10.3826019764
HEATMAP	38	timestep_coarse	10.3378789425	10.3911659718
HEATMAP	38	follower_in_sliding_window	9.77341294289	10.391315937
HEATMAP	38	iteration_pint	9.77340984344	10.391368866
HEATMAP	39	get_simulation_data	10.3909749985	10.3915441036
HEATMAP	39	get_comm_data	10.3816111088	10.3915650845
HEATMAP	28	timestep_fine	9.84002304077	10.3974349499
HEATMAP	120	timestep_coarse	10.3447151184	10.3978481293
HEATMAP	120	converged	10.398802042	10.3988041878
HEATMAP	120	follower_in_sliding_window	9.77066206932	10.3990001678
HEATMAP	120	iteration_pint	9.7706580162	10.3990871906
Rank: 120, Status: 0, time: 11.6456589699, iteration 0, starting time frame id: 120, timeframe: [11.999999999999973, 12.099999999999973]
HEATMAP	121	get_simulation_data	10.3990590572	10.3992080688
HEATMAP	121	get_comm_data	10.3671531677	10.3992249966
HEATMAP	15	timestep_coarse	10.3492472172	10.4021680355
HEATMAP	15	follower_in_sliding_window	9.77451205254	10.4032540321
HEATMAP	15	iteration_pint	9.77450704575	10.4033071995
HEATMAP	16	get_simulation_data	10.4036240578	10.4042000771
HEATMAP	16	get_comm_data	10.3807451725	10.4042220116
HEATMAP	5	timestep_fine	9.85456895828	10.4093549252
HEATMAP	122	timestep_fine	9.88012886047	10.425039053
HEATMAP	50	timestep_coarse	10.371489048	10.4255719185
HEATMAP	50	idle	5.75691103935	10.4257240295
HEATMAP	50	iteration_pint	5.75690698624	10.4257829189
HEATMAP	4	timestep_coarse	10.373472929	10.4267320633
HEATMAP	51	get_simulation_data	10.4259018898	10.4264900684
HEATMAP	51	get_comm_data	5.81089091301	10.4265129566
HEATMAP	4	follower_in_sliding_window	9.7990899086	10.4278190136
HEATMAP	4	iteration_pint	9.79908704758	10.4278829098
HEATMAP	5	get_simulation_data	10.4275658131	10.4282557964
HEATMAP	5	get_comm_data	10.4094069004	10.4282817841
HEATMAP	17	timestep_fine	9.88552308083	10.4324159622
HEATMAP	40	timestep_fine	9.88105010986	10.4332699776
HEATMAP	27	timestep_coarse	10.3826379776	10.43653512
HEATMAP	27	follower_in_sliding_window	9.78485798836	10.4376370907
HEATMAP	27	iteration_pint	9.78485393524	10.437693119
HEATMAP	28	get_simulation_data	10.4380950928	10.4386770725
HEATMAP	28	get_comm_data	10.3974690437	10.4386980534
HEATMAP	29	timestep_fine	9.89423084259	10.4454808235
HEATMAP	39	timestep_coarse	10.3915979862	10.4451630116
HEATMAP	39	follower_in_sliding_window	9.82678818703	10.4453082085
HEATMAP	39	iteration_pint	9.82678413391	10.4453730583
HEATMAP	40	get_simulation_data	10.4456861019	10.4462571144
HEATMAP	40	get_comm_data	10.4333031178	10.4462780952
HEATMAP	121	timestep_coarse	10.3992581367	10.4521789551
HEATMAP	6	timestep_fine	9.90878009796	10.4522058964
HEATMAP	121	converged	10.4531300068	10.4531331062
HEATMAP	121	follower_in_sliding_window	9.82536697388	10.4532630444
HEATMAP	121	iteration_pint	9.82536411285	10.4533171654
Rank: 121, Status: 0, time: 11.6712720394, iteration 0, starting time frame id: 121, timeframe: [12.099999999999973, 12.199999999999973]
HEATMAP	122	get_simulation_data	10.453125	10.453289032
HEATMAP	122	get_comm_data	10.4250729084	10.453305006
HEATMAP	16	timestep_coarse	10.4042561054	10.4579942226
HEATMAP	16	follower_in_sliding_window	9.8303501606	10.4590711594
HEATMAP	16	iteration_pint	9.83034706116	10.4591240883
HEATMAP	17	get_simulation_data	10.4592690468	10.4598259926
HEATMAP	17	get_comm_data	10.4324500561	10.4598469734
HEATMAP	51	timestep_coarse	10.4265670776	10.4791889191
HEATMAP	51	idle	5.81088900566	10.4793310165
HEATMAP	51	iteration_pint	5.81088495255	10.4793980122
HEATMAP	52	get_simulation_data	10.4798021317	10.4803290367
HEATMAP	52	get_comm_data	5.86609911919	10.4803512096
HEATMAP	123	timestep_fine	9.93520283699	10.4810829163
HEATMAP	5	timestep_coarse	10.4283359051	10.4822738171
HEATMAP	5	follower_in_sliding_window	9.85456681252	10.4833989143
HEATMAP	5	iteration_pint	9.8545589447	10.4834887981
HEATMAP	6	get_simulation_data	10.4834780693	10.4836070538
HEATMAP	6	get_comm_data	10.4522459507	10.4836280346
HEATMAP	41	timestep_fine	9.93535995483	10.4869229794
HEATMAP	28	timestep_coarse	10.4387321472	10.4926650524
HEATMAP	30	timestep_fine	9.94810390472	10.4932279587
HEATMAP	28	follower_in_sliding_window	9.84002113342	10.4937469959
HEATMAP	28	iteration_pint	9.84001302719	10.4938011169
HEATMAP	29	get_simulation_data	10.4934940338	10.4940428734
HEATMAP	29	get_comm_data	10.445515871	10.4940638542
HEATMAP	18	timestep_fine	9.94107508659	10.4954168797
HEATMAP	40	timestep_coarse	10.4463129044	10.4998240471
HEATMAP	40	follower_in_sliding_window	9.88104701042	10.4999799728
HEATMAP	40	iteration_pint	9.88104295731	10.5000329018
HEATMAP	41	get_simulation_data	10.5001630783	10.5007278919
HEATMAP	41	get_comm_data	10.4869639874	10.5007488728
HEATMAP	122	timestep_coarse	10.4533369541	10.5064690113
HEATMAP	7	timestep_fine	9.96303296089	10.50704813
HEATMAP	122	converged	10.5074260235	10.5074279308
HEATMAP	122	follower_in_sliding_window	9.88012695312	10.507557869
HEATMAP	122	iteration_pint	9.88012290001	10.5076138973
Rank: 122, Status: 0, time: 10.5081207752, iteration 0, starting time frame id: 122, timeframe: [12.199999999999973, 12.299999999999972]
HEATMAP	123	get_simulation_data	10.5077829361	10.5079028606
HEATMAP	123	get_comm_data	10.481140852	10.5079190731
HEATMAP	17	timestep_coarse	10.4598810673	10.5132811069
HEATMAP	17	follower_in_sliding_window	9.88552212715	10.5143971443
HEATMAP	17	iteration_pint	9.88551902771	10.5144410133
HEATMAP	18	get_simulation_data	10.514220953	10.5147550106
HEATMAP	18	get_comm_data	10.4954519272	10.5147769451
HEATMAP	52	timestep_coarse	10.4804031849	10.5340662003
HEATMAP	52	idle	5.86609220505	10.5342102051
HEATMAP	52	iteration_pint	5.86608719826	10.5342710018
HEATMAP	124	timestep_fine	9.99025988579	10.5343708992
HEATMAP	53	get_simulation_data	10.5339548588	10.5344648361
HEATMAP	53	get_comm_data	5.92112398148	10.534487009
HEATMAP	6	timestep_coarse	10.4836609364	10.5365490913
HEATMAP	6	follower_in_sliding_window	9.90877890587	10.5376369953
HEATMAP	6	iteration_pint	9.90877509117	10.5376899242
HEATMAP	7	get_simulation_data	10.5373001099	10.5379090309
HEATMAP	7	get_comm_data	10.5070919991	10.5379350185
HEATMAP	19	timestep_fine	9.99642491341	10.5421388149
HEATMAP	42	timestep_fine	9.98966002464	10.542798996
HEATMAP	29	timestep_coarse	10.4940989017	10.5478210449
HEATMAP	29	follower_in_sliding_window	9.89422988892	10.5489139557
HEATMAP	29	iteration_pint	9.89422702789	10.5489678383
HEATMAP	30	get_simulation_data	10.5489888191	10.5495297909
HEATMAP	30	get_comm_data	10.4932618141	10.5495507717
HEATMAP	41	timestep_coarse	10.5007820129	10.5541079044
HEATMAP	31	timestep_fine	10.002120018	10.5537259579
HEATMAP	41	follower_in_sliding_window	9.93535900116	10.5542550087
HEATMAP	41	iteration_pint	9.9353530407	10.5543088913
HEATMAP	42	get_simulation_data	10.5541400909	10.554664135
HEATMAP	42	get_comm_data	10.5428321362	10.5546851158
HEATMAP	123	timestep_coarse	10.5079569817	10.5611720085
HEATMAP	123	converged	10.5621578693	10.5621600151
HEATMAP	123	follower_in_sliding_window	9.93520188332	10.5623018742
HEATMAP	123	iteration_pint	9.93519806862	10.5623650551
Rank: 123, Status: 0, time: 11.803976059, iteration 0, starting time frame id: 123, timeframe: [12.299999999999972, 12.399999999999972]
HEATMAP	124	get_simulation_data	10.562776804	10.562940836
HEATMAP	124	get_comm_data	10.5344059467	10.56295681
HEATMAP	8	timestep_fine	10.018089056	10.5657739639
HEATMAP	18	timestep_coarse	10.514811039	10.5687248707
HEATMAP	18	follower_in_sliding_window	9.94107294083	10.5698459148
HEATMAP	18	iteration_pint	9.94106888771	10.5698969364
HEATMAP	19	get_simulation_data	10.5699629784	10.5705199242
HEATMAP	19	get_comm_data	10.5421738625	10.570540905
HEATMAP	53	timestep_coarse	10.5345389843	10.5885238647
HEATMAP	53	idle	5.92111897469	10.5886719227
HEATMAP	53	iteration_pint	5.9211139679	10.5887339115
HEATMAP	54	get_simulation_data	10.5887789726	10.5893380642
HEATMAP	54	get_comm_data	5.97684597969	10.5893650055
HEATMAP	125	timestep_fine	10.0448880196	10.5898191929
HEATMAP	7	timestep_coarse	10.5379891396	10.591091156
HEATMAP	7	follower_in_sliding_window	9.96303105354	10.5921871662
HEATMAP	8	get_simulation_data	10.5925619602	10.5926859379
HEATMAP	7	iteration_pint	9.9630279541	10.5923171043HEATMAP	8	get_comm_data	10.5658218861	10.5927069187

HEATMAP	43	timestep_fine	10.044244051	10.5981500149
HEATMAP	20	timestep_fine	10.0518760681	10.601350069
HEATMAP	30	timestep_coarse	10.5495848656	10.6027598381
HEATMAP	30	follower_in_sliding_window	9.94810295105	10.6038269997
HEATMAP	30	iteration_pint	9.94809985161	10.6038839817
HEATMAP	31	get_simulation_data	10.6034939289	10.6040301323
HEATMAP	31	get_comm_data	10.5537590981	10.6040511131
HEATMAP	42	timestep_coarse	10.5547180176	10.6083049774
HEATMAP	42	follower_in_sliding_window	9.98965716362	10.6084520817
HEATMAP	42	iteration_pint	9.98965406418	10.6085131168
HEATMAP	43	get_simulation_data	10.6086349487	10.609167099
HEATMAP	43	get_comm_data	10.5981831551	10.6091880798
HEATMAP	32	timestep_fine	10.0571920872	10.6156640053
HEATMAP	124	timestep_coarse	10.5629909039	10.6161239147
HEATMAP	124	converged	10.6170699596	10.617071867
HEATMAP	124	follower_in_sliding_window	9.99025678635	10.6172339916
HEATMAP	124	iteration_pint	9.99025297165	10.6172838211
Rank: 124, Status: 0, time: 11.8681240082, iteration 0, starting time frame id: 124, timeframe: [12.399999999999972, 12.499999999999972]
HEATMAP	125	get_simulation_data	10.616874218	10.6170802116
HEATMAP	125	get_comm_data	10.5898530483	10.6170961857
HEATMAP	9	timestep_fine	10.0731828213	10.6183199883
HEATMAP	19	timestep_coarse	10.5705759525	10.6239509583
HEATMAP	19	follower_in_sliding_window	9.99642395973	10.6250169277
HEATMAP	19	iteration_pint	9.99642086029	10.6250698566
HEATMAP	20	get_simulation_data	10.6254839897	10.6256330013
HEATMAP	20	get_comm_data	10.6013848782	10.6256539822
HEATMAP	126	timestep_fine	10.0996999741	10.6436440945
HEATMAP	54	timestep_coarse	10.5894310474	10.6438751221
HEATMAP	54	idle	5.9768409729	10.6440310478
HEATMAP	54	iteration_pint	5.9768371582	10.6440951824
HEATMAP	55	get_simulation_data	10.6436970234	10.6442739964
HEATMAP	55	get_comm_data	6.03119683266	10.6442968845
HEATMAP	8	timestep_coarse	10.5927410126	10.6465060711
HEATMAP	8	follower_in_sliding_window	10.0180878639	10.6475989819
HEATMAP	8	iteration_pint	10.0180840492	10.6476509571
HEATMAP	9	get_simulation_data	10.6477758884	10.6483678818
HEATMAP	9	get_comm_data	10.6183538437	10.6483888626
HEATMAP	21	timestep_fine	10.1056101322	10.6483979225
HEATMAP	31	timestep_coarse	10.6040840149	10.6577699184
HEATMAP	31	follower_in_sliding_window	10.0021181107	10.6588680744
HEATMAP	31	iteration_pint	10.0021140575	10.6589210033
HEATMAP	32	get_simulation_data	10.6592521667	10.6598241329
HEATMAP	32	get_comm_data	10.6157121658	10.6598451138
HEATMAP	43	timestep_coarse	10.6092221737	10.662966013
HEATMAP	43	follower_in_sliding_window	10.0442421436	10.6631131172
HEATMAP	43	iteration_pint	10.0442361832	10.6631669998
HEATMAP	44	timestep_fine	10.1003830433	10.6678879261
HEATMAP	44	get_simulation_data	10.6679420471	10.6681339741
HEATMAP	44	get_comm_data	10.66792202	10.6681540012
HEATMAP	125	timestep_coarse	10.6171290874	10.6702821255
HEATMAP	125	converged	10.6712300777	10.6712322235
HEATMAP	125	follower_in_sliding_window	10.0448861122	10.6714260578
HEATMAP	125	iteration_pint	10.0448801517	10.6714770794
Rank: 125, Status: 0, time: 11.8903269768, iteration 0, starting time frame id: 125, timeframe: [12.499999999999972, 12.599999999999971]HEATMAP	126	get_simulation_data	10.6713809967	10.6715450287
HEATMAP	126	get_comm_data	10.6436910629	10.6715610027

HEATMAP	10	timestep_fine	10.1282069683	10.6756031513
HEATMAP	20	timestep_coarse	10.6256890297	10.6791789532
HEATMAP	20	follower_in_sliding_window	10.051874876	10.6802639961
HEATMAP	20	iteration_pint	10.051872015	10.6803278923
HEATMAP	33	timestep_fine	10.1174881458	10.6801929474
HEATMAP	21	get_simulation_data	10.6800191402	10.680603981
HEATMAP	21	get_comm_data	10.6484320164	10.6806249619
HEATMAP	127	timestep_fine	10.1532011032	10.6911809444
HEATMAP	55	timestep_coarse	10.6443498135	10.6975488663
HEATMAP	55	idle	6.03119182587	10.6976959705
HEATMAP	55	iteration_pint	6.03118681908	10.6977548599
HEATMAP	56	get_simulation_data	10.698089838	10.6986589432
HEATMAP	56	get_comm_data	6.08662104607	10.6986830235
HEATMAP	9	timestep_coarse	10.6484229565	10.7017748356
HEATMAP	9	follower_in_sliding_window	10.0731799603	10.7028319836
HEATMAP	9	iteration_pint	10.0731768608	10.7028868198
HEATMAP	10	get_simulation_data	10.7026979923	10.703261137
HEATMAP	10	get_comm_data	10.6756370068	10.7032821178
HEATMAP	45	timestep_fine	10.154458046	10.7082169056
HEATMAP	22	timestep_fine	10.1608541012	10.7129480839
HEATMAP	32	timestep_coarse	10.6598792076	10.7137141228
HEATMAP	32	follower_in_sliding_window	10.0571901798	10.7148041725
HEATMAP	32	iteration_pint	10.0571861267	10.7148571014
HEATMAP	33	get_simulation_data	10.7149920464	10.7155179977
HEATMAP	33	get_comm_data	10.6802270412	10.7155389786
HEATMAP	44	timestep_coarse	10.6681880951	10.7229681015
HEATMAP	44	follower_in_sliding_window	10.1003820896	10.7231230736
HEATMAP	44	iteration_pint	10.1003770828	10.7231750488
HEATMAP	45	get_simulation_data	10.7228600979	10.7234110832
HEATMAP	45	get_comm_data	10.7082500458	10.7234320641
HEATMAP	126	timestep_coarse	10.6715941429	10.7245650291
HEATMAP	126	converged	10.7255270481	10.7255289555
HEATMAP	126	follower_in_sliding_window	10.0996980667	10.725659132
HEATMAP	126	iteration_pint	10.0996930599	10.7257130146
Rank: 126, Status: 0, time: 11.9549231529, iteration 0, starting time frame id: 126, timeframe: [12.599999999999971, 12.69999999999997]
HEATMAP	127	get_simulation_data	10.7252840996	10.7254340649
HEATMAP	127	get_comm_data	10.6912200451	10.7254500389
HEATMAP	34	timestep_fine	10.1711189747	10.7257459164
HEATMAP	11	timestep_fine	10.1833548546	10.7277538776
HEATMAP	21	timestep_coarse	10.6806590557	10.7334561348
HEATMAP	21	follower_in_sliding_window	10.1056089401	10.7345180511
HEATMAP	21	iteration_pint	10.1056051254	10.73458004
HEATMAP	22	get_simulation_data	10.7346010208	10.7351350784
HEATMAP	22	get_comm_data	10.7129909992	10.7351610661
HEATMAP	56	timestep_coarse	10.6987400055	10.7528288364
HEATMAP	56	idle	6.08661603928	10.7529859543
HEATMAP	56	iteration_pint	6.08660888672	10.7531239986
HEATMAP	57	get_simulation_data	10.7531969547	10.7533049583
HEATMAP	57	get_comm_data	6.14195513725	10.7533509731
HEATMAP	10	timestep_coarse	10.7033159733	10.75685215
HEATMAP	23	timestep_fine	10.2150299549	10.7569599152
HEATMAP	10	follower_in_sliding_window	10.1282041073	10.7579200268
HEATMAP	10	iteration_pint	10.1282010078	10.7579801083
HEATMAP	11	get_simulation_data	10.7581260204	10.7587080002
HEATMAP	11	get_comm_data	10.727793932	10.758728981HEATMAP	46	timestep_fine	10.2085411549	10.7587561607

HEATMAP	0	timestep_fine	10.2100319862	10.7674088478
HEATMAP	33	timestep_coarse	10.7155730724	10.7696180344
HEATMAP	33	follower_in_sliding_window	10.1174860001	10.7706971169
HEATMAP	33	iteration_pint	10.1174800396	10.7707500458
HEATMAP	34	get_simulation_data	10.7705729008	10.7711539268
HEATMAP	34	get_comm_data	10.7257800102	10.7711758614
HEATMAP	45	timestep_coarse	10.7234649658	10.7770819664
HEATMAP	45	follower_in_sliding_window	10.1544559002	10.7772409916
HEATMAP	45	iteration_pint	10.1544530392	10.7773270607
HEATMAP	46	get_simulation_data	10.7773091793	10.7778410912
HEATMAP	46	get_comm_data	10.7587890625	10.7778611183
HEATMAP	127	timestep_coarse	10.725481987	10.7781121731
HEATMAP	127	converged	10.7790760994	10.7790780067
HEATMAP	127	follower_in_sliding_window	10.1532001495	10.7792079449
HEATMAP	127	iteration_pint	10.1531951427	10.7792620659
Rank: 127, Status: 0, time: 12.0115559101, iteration 0, starting time frame id: 127, timeframe: [12.69999999999997, 12.79999999999997]
HEATMAP	0	get_simulation_data	10.7796509266	10.7797980309
HEATMAP	0	get_comm_data	10.7674608231	10.7798218727
HEATMAP	35	timestep_fine	10.2255311012	10.7841649055
HEATMAP	22	timestep_coarse	10.7352120876	10.7892150879
HEATMAP	22	follower_in_sliding_window	10.1608519554	10.7903499603
HEATMAP	23	get_simulation_data	10.7899529934	10.7900509834
HEATMAP	23	get_comm_data	10.7569999695	10.7900729179
HEATMAP	22	iteration_pint	10.1608469486	10.7904629707
HEATMAP	12	timestep_fine	10.2390658855	10.7913589478
HEATMAP	1	timestep_fine	10.2643289566	10.805588007
HEATMAP	57	timestep_coarse	10.753442049	10.8073589802
HEATMAP	57	idle	6.14195203781	10.807518959
HEATMAP	57	iteration_pint	6.1419479847	10.8075881004
HEATMAP	58	get_simulation_data	10.8074061871	10.8079891205
HEATMAP	58	get_comm_data	6.1966381073	10.8080120087
HEATMAP	11	timestep_coarse	10.7587628365	10.811964035
HEATMAP	11	follower_in_sliding_window	10.1833519936	10.8130228519
HEATMAP	11	iteration_pint	10.1833469868	10.8130760193
HEATMAP	12	get_simulation_data	10.8134708405	10.814041853
HEATMAP	12	get_comm_data	10.7914049625	10.8140678406
HEATMAP	47	timestep_fine	10.2626869678	10.8158428669
HEATMAP	34	timestep_coarse	10.7712099552	10.82468009
HEATMAP	34	follower_in_sliding_window	10.1711158752	10.8257479668
HEATMAP	34	iteration_pint	10.1711099148	10.825799942
HEATMAP	35	get_simulation_data	10.8259189129	10.8265120983
HEATMAP	35	get_comm_data	10.7841989994	10.8265340328
HEATMAP	24	timestep_fine	10.2714250088	10.826695919
HEATMAP	46	timestep_coarse	10.7778940201	10.8309421539
HEATMAP	46	follower_in_sliding_window	10.2085380554	10.8310871124
HEATMAP	46	iteration_pint	10.2085340023	10.8311390877
HEATMAP	47	get_simulation_data	10.8307340145	10.831291914
HEATMAP	47	get_comm_data	10.8158750534	10.8313128948
HEATMAP	36	timestep_fine	10.2796058655	10.8329799175
HEATMAP	0	timestep_coarse	10.7798819542	10.8345580101
HEATMAP	0	converged	10.8355529308	10.8355548382
HEATMAP	0	follower_in_sliding_window	10.2100298405	10.8357579708
HEATMAP	0	iteration_pint	10.21002388	10.8358719349
HEATMAP	1	get_simulation_data	10.8357880116	10.8359818459
HEATMAP	1	get_comm_data	10.8056209087	10.8359978199
Rank: 0, Status: 0, time: 12.082542181, iteration 2, starting time frame id: 128, timeframe: [12.79999999999997, 12.89999999999997]
HEATMAP	13	timestep_fine	10.293722868	10.8374669552
HEATMAP	23	timestep_coarse	10.7901070118	10.8429689407
HEATMAP	23	follower_in_sliding_window	10.2150299549	10.8440320492
HEATMAP	23	iteration_pint	10.2150268555	10.8440859318
HEATMAP	24	get_simulation_data	10.8444170952	10.8449499607
HEATMAP	24	get_comm_data	10.8267300129	10.8449709415
HEATMAP	58	timestep_coarse	10.8080620766	10.8616800308
HEATMAP	58	idle	6.19663619995	10.8618271351
HEATMAP	58	iteration_pint	6.19663214684	10.8618881702
HEATMAP	59	get_simulation_data	10.8620219231	10.8625998497
HEATMAP	59	get_comm_data	6.25174403191	10.8626229763
HEATMAP	2	timestep_fine	10.3183419704	10.8626019955
HEATMAP	48	timestep_fine	10.3170101643	10.8649139404
HEATMAP	12	timestep_coarse	10.8141229153	10.8678920269
HEATMAP	12	follower_in_sliding_window	10.2390639782	10.8689918518
HEATMAP	12	iteration_pint	10.2390589714	10.8691120148HEATMAP	13	get_simulation_data	10.8687229156	10.8688349724

HEATMAP	13	get_comm_data	10.8375229836	10.86886096
HEATMAP	35	timestep_coarse	10.8265681267	10.8804631233
HEATMAP	25	timestep_fine	10.3271269798	10.8808698654
HEATMAP	35	follower_in_sliding_window	10.2255299091	10.8815469742
HEATMAP	35	iteration_pint	10.2255260944	10.8815989494
HEATMAP	36	get_simulation_data	10.8820149899	10.8826048374
HEATMAP	36	get_comm_data	10.8330128193	10.8826258183
HEATMAP	47	timestep_coarse	10.8313469887	10.8850159645
HEATMAP	47	follower_in_sliding_window	10.2626829147	10.8851630688
HEATMAP	47	iteration_pint	10.2626788616	10.8852169514
HEATMAP	48	get_simulation_data	10.8855581284	10.8860931396
HEATMAP	48	get_comm_data	10.8649470806	10.8861141205
HEATMAP	1	timestep_coarse	10.8360350132	10.8886909485
HEATMAP	1	converged	10.8896620274	10.8896639347
HEATMAP	1	follower_in_sliding_window	10.2643258572	10.8897960186
HEATMAP	1	iteration_pint	10.264318943	10.8898580074
Rank: 1, Status: 0, time: 12.1079571247, iteration 1, starting time frame id: 129, timeframe: [12.89999999999997, 12.99999999999997]
HEATMAP	2	get_simulation_data	10.8896799088	10.8898539543
HEATMAP	2	get_comm_data	10.8626480103	10.8898730278
HEATMAP	24	timestep_coarse	10.8450040817	10.8990569115
HEATMAP	14	timestep_fine	10.3491270542	10.8997581005
HEATMAP	24	follower_in_sliding_window	10.2714240551	10.9001750946
HEATMAP	24	iteration_pint	10.271420002	10.9002230167
HEATMAP	25	get_simulation_data	10.9003088474	10.9009108543
HEATMAP	25	get_comm_data	10.8809230328	10.9009380341
HEATMAP	37	timestep_fine	10.3373250961	10.9022080898
HEATMAP	59	timestep_coarse	10.8626759052	10.9164569378
HEATMAP	59	idle	6.25173902512	10.9166078568
HEATMAP	59	iteration_pint	6.25173401833	10.9166688919
HEATMAP	60	get_simulation_data	10.9170928001	10.9176268578
HEATMAP	60	get_comm_data	6.30576086044	10.9176499844
HEATMAP	3	timestep_fine	10.3731110096	10.9220612049
HEATMAP	13	timestep_coarse	10.8689169884	10.9220929146
HEATMAP	13	follower_in_sliding_window	10.2937209606	10.9231789112
HEATMAP	13	iteration_pint	10.2937178612	10.9232699871
HEATMAP	14	get_simulation_data	10.9232549667	10.9233679771
HEATMAP	14	get_comm_data	10.8997991085	10.9233880043
HEATMAP	49	timestep_fine	10.3710420132	10.9261920452
HEATMAP	26	timestep_fine	10.3819811344	10.9284090996
HEATMAP	36	timestep_coarse	10.8826589584	10.9360640049
HEATMAP	36	follower_in_sliding_window	10.2796049118	10.9371299744
HEATMAP	36	iteration_pint	10.2796008587	10.9371910095
HEATMAP	37	get_simulation_data	10.9368591309	10.9374160767
HEATMAP	37	get_comm_data	10.9022419453	10.9374361038
HEATMAP	48	timestep_coarse	10.8861470222	10.9390909672
HEATMAP	48	follower_in_sliding_window	10.3170089722	10.9392390251
HEATMAP	48	iteration_pint	10.3170061111	10.9392940998
HEATMAP	49	get_simulation_data	10.939426899	10.9399559498
HEATMAP	49	get_comm_data	10.9262259007	10.9399769306
HEATMAP	2	timestep_coarse	10.8899240494	10.9427039623
HEATMAP	2	converged	10.9436910152	10.9436938763
HEATMAP	2	follower_in_sliding_window	10.3183400631	10.9438529015
HEATMAP	2	iteration_pint	10.3183310032	10.9439470768
HEATMAP	3	get_simulation_data	10.9440550804	10.9441871643
Rank: 2, Status: 0, time: 10.9450218678, iteration 1, starting time frame id: 130, timeframe: [12.99999999999997, 13.09999999999997]HEATMAP	3	get_comm_data	10.922109127	10.9442059994
HEATMAP	38	timestep_fine	10.3914279938	10.9442629814

HEATMAP	15	timestep_fine	10.4033660889	10.9451220036
HEATMAP	25	timestep_coarse	10.9009919167	10.9547510147
HEATMAP	25	follower_in_sliding_window	10.3271260262	10.9558589458
HEATMAP	25	iteration_pint	10.3271229267	10.9559810162
HEATMAP	26	get_simulation_data	10.9557180405	10.9558310509
HEATMAP	26	get_comm_data	10.928442955	10.9558520317
HEATMAP	60	timestep_coarse	10.9177029133	10.9702079296
HEATMAP	60	idle	6.30575585365	10.9703559875
HEATMAP	60	iteration_pint	6.30575084686	10.9704179764
HEATMAP	61	get_simulation_data	10.9700930119	10.9702589512
HEATMAP	61	get_comm_data	6.35930204391	10.9702811241
HEATMAP	14	timestep_coarse	10.9234230518	10.9770340919
HEATMAP	14	follower_in_sliding_window	10.3491241932	10.978110075
HEATMAP	14	iteration_pint	10.3491179943	10.978164196
HEATMAP	15	get_simulation_data	10.9777550697	10.9783301353
HEATMAP	15	get_comm_data	10.9451551437	10.9783511162
HEATMAP	4	timestep_fine	10.4279508591	10.9795248508
HEATMAP	50	timestep_fine	10.4258439541	10.9857029915
HEATMAP	27	timestep_fine	10.4377529621	10.9904050827
HEATMAP	37	timestep_coarse	10.9374711514	10.9918930531
HEATMAP	37	follower_in_sliding_window	10.3373241425	10.99300313
HEATMAP	37	iteration_pint	10.3373200893	10.9930551052
HEATMAP	49	timestep_coarse	10.9400110245	10.9935338497
HEATMAP	38	get_simulation_data	10.9930770397	10.9936199188
HEATMAP	38	get_comm_data	10.9442958832	10.9936408997HEATMAP	49	follower_in_sliding_window	10.3710410595	10.993680954

HEATMAP	49	iteration_pint	10.3710348606	10.9937329292
HEATMAP	50	get_simulation_data	10.9935400486	10.9936909676
HEATMAP	50	get_comm_data	10.9857370853	10.9937119484
HEATMAP	3	timestep_coarse	10.944258213	10.9974961281
HEATMAP	3	converged	10.9984710217	10.9984731674
HEATMAP	3	follower_in_sliding_window	10.3731100559	10.9986250401
HEATMAP	3	iteration_pint	10.3731071949	10.998675108
Rank: 3, Status: 0, time: 12.2403008938, iteration 1, starting time frame id: 131, timeframe: [13.09999999999997, 13.199999999999969]
HEATMAP	4	get_simulation_data	10.9990830421	10.9992258549
HEATMAP	4	get_comm_data	10.9795589447	10.9992420673
HEATMAP	39	timestep_fine	10.4454572201	10.999931097
HEATMAP	26	timestep_coarse	10.9558861256	11.0091891289
HEATMAP	16	timestep_fine	10.4591500759	11.0096261501
HEATMAP	26	follower_in_sliding_window	10.381978035	11.0102910995
HEATMAP	26	iteration_pint	10.3819730282	11.0103480816
HEATMAP	27	get_simulation_data	11.0104141235	11.0105941296
HEATMAP	27	get_comm_data	10.9904510975	11.0106210709
HEATMAP	61	timestep_coarse	10.970334053	11.0228581429
HEATMAP	61	idle	6.35929894447	11.0230031013
HEATMAP	61	iteration_pint	6.35929512978	11.0230629444
HEATMAP	62	get_simulation_data	11.0231199265	11.0236620903
HEATMAP	62	get_comm_data	6.41357493401	11.0236890316
HEATMAP	51	timestep_fine	10.4794659615	11.0256998539
HEATMAP	15	timestep_coarse	10.9783840179	11.0313570499
HEATMAP	15	follower_in_sliding_window	10.4033651352	11.0324170589
HEATMAP	15	iteration_pint	10.4033610821	11.0324690342
HEATMAP	16	get_simulation_data	11.0328061581	11.0333981514
HEATMAP	16	get_comm_data	11.0096611977	11.0334191322
HEATMAP	5	timestep_fine	10.4835929871	11.0378317833
HEATMAP	38	timestep_coarse	10.9936749935	11.0471169949
HEATMAP	50	timestep_coarse	10.9937460423	11.0477700233
HEATMAP	50	follower_in_sliding_window	10.4258410931	11.0479199886
HEATMAP	50	iteration_pint	10.4258370399	11.0479741096
HEATMAP	38	follower_in_sliding_window	10.3914270401	11.0481889248
HEATMAP	38	iteration_pint	10.3914239407	11.0482399464
HEATMAP	51	get_simulation_data	11.0481040478	11.048666954
HEATMAP	51	get_comm_data	11.0257329941	11.0486879349
HEATMAP	39	get_simulation_data	11.0478200912	11.0483660698
HEATMAP	39	get_comm_data	10.9999711514	11.0483870506
HEATMAP	28	timestep_fine	10.4938271046	11.0510780811
HEATMAP	4	timestep_coarse	10.9992759228	11.0525200367
HEATMAP	40	timestep_fine	10.5000600815	11.0528810024
HEATMAP	4	converged	11.0534880161	11.0534899235
HEATMAP	4	follower_in_sliding_window	10.4279499054	11.0537030697
HEATMAP	4	iteration_pint	10.4279448986	11.0537488461
HEATMAP	5	get_simulation_data	11.0533089638	11.0534608364
HEATMAP	5	get_comm_data	11.0378649235	11.0534768105
Rank: 4, Status: 0, time: 12.3047611713, iteration 0, starting time frame id: 132, timeframe: [13.199999999999969, 13.299999999999969]
HEATMAP	17	timestep_fine	10.5144751072	11.0617311001
HEATMAP	27	timestep_coarse	11.0106770992	11.0645759106
HEATMAP	27	follower_in_sliding_window	10.4377510548	11.0657320023
HEATMAP	27	iteration_pint	10.4377450943	11.0658431053HEATMAP	28	get_simulation_data	11.0661530495	11.066257
HEATMAP	28	get_comm_data	11.0511109829	11.0662789345

HEATMAP	62	timestep_coarse	11.0237550735	11.0768110752
HEATMAP	62	idle	6.41356801987	11.0769770145
HEATMAP	62	iteration_pint	6.41356301308	11.077039957
HEATMAP	63	get_simulation_data	11.0766270161	11.0768139362
HEATMAP	63	get_comm_data	7.01188492775	11.0768370628
HEATMAP	6	timestep_fine	10.5377540588	11.081496954
HEATMAP	16	timestep_coarse	11.0334529877	11.0872251987
HEATMAP	16	follower_in_sliding_window	10.4591491222	11.0883100033
HEATMAP	16	iteration_pint	10.4591450691	11.0883660316
HEATMAP	52	timestep_fine	10.5343561172	11.0888860226
HEATMAP	17	get_simulation_data	11.0884921551	11.088654995
HEATMAP	17	get_comm_data	11.0617649555	11.0886759758
HEATMAP	29	timestep_fine	10.5490298271	11.1004788876
HEATMAP	51	timestep_coarse	11.0487220287	11.1014750004
HEATMAP	51	follower_in_sliding_window	10.4794619083	11.1016318798
HEATMAP	51	iteration_pint	10.4794590473	11.1016838551
HEATMAP	52	get_simulation_data	11.1021080017	11.1026291847
HEATMAP	52	get_comm_data	11.0889191628	11.1026501656
HEATMAP	39	timestep_coarse	11.0484211445	11.1019911766
HEATMAP	39	follower_in_sliding_window	10.4454541206	11.1030859947
HEATMAP	39	iteration_pint	10.4454472065	11.1031742096
HEATMAP	40	get_simulation_data	11.1034879684	11.104031086
HEATMAP	40	get_comm_data	11.0529150963	11.1040530205
HEATMAP	41	timestep_fine	10.5543370247	11.1064469814
HEATMAP	5	timestep_coarse	11.0535099506	11.1074178219
HEATMAP	5	converged	11.1084308624	11.1084339619
HEATMAP	5	follower_in_sliding_window	10.4835908413	11.1086130142
HEATMAP	5	iteration_pint	10.4835867882	11.1086769104
Rank: 5, Status: 0, time: 12.3272480965, iteration 0, starting time frame id: 133, timeframe: [13.299999999999969, 13.399999999999968]
HEATMAP	6	get_simulation_data	11.1085960865	11.108825922
HEATMAP	6	get_comm_data	11.0815300941	11.1088418961
HEATMAP	28	timestep_coarse	11.0663120747	11.1201920509
HEATMAP	28	follower_in_sliding_window	10.4938261509	11.1212661266
HEATMAP	28	iteration_pint	10.4938230515	11.1213209629
HEATMAP	29	get_simulation_data	11.1209850311	11.1215538979
HEATMAP	29	get_comm_data	11.1005129814	11.121573925
HEATMAP	18	timestep_fine	10.5699570179	11.1243100166
HEATMAP	63	timestep_coarse	11.0768899918	11.1300358772
HEATMAP	63	idle	7.01187992096	11.1301810741
HEATMAP	63	iteration_pint	6.46775794029	11.1302490234
Rank: 63, Status: -2, time: 12.3627569675, iteration 0, starting time frame id: 63, timeframe: [6.299999999999994, 6.399999999999993]
HEATMAP	64	get_simulation_data	11.1305971146	11.1311700344
HEATMAP	64	get_comm_data	7.12776207924	11.1311941147
HEATMAP	7	timestep_fine	10.5924220085	11.1371171474
HEATMAP	17	timestep_coarse	11.0887100697	11.1421041489
HEATMAP	17	follower_in_sliding_window	10.5144741535	11.1431629658
HEATMAP	17	iteration_pint	10.5144710541	11.1432151794
HEATMAP	18	get_simulation_data	11.1430389881	11.1435849667
HEATMAP	18	get_comm_data	11.1243450642	11.1436059475
HEATMAP	30	timestep_fine	10.6039509773	11.1480047703
HEATMAP	53	timestep_fine	10.5887649059	11.1501560211
HEATMAP	52	timestep_coarse	11.102684021	11.1563560963
HEATMAP	52	follower_in_sliding_window	10.5343551636	11.1565060616
HEATMAP	52	iteration_pint	10.5343511105	11.1565670967
HEATMAP	53	get_simulation_data	11.156224966	11.1567978859
HEATMAP	53	get_comm_data	11.1501898766	11.1568188667
HEATMAP	40	timestep_coarse	11.1040871143	11.1575570107
HEATMAP	40	follower_in_sliding_window	10.500056982	11.1586279869
HEATMAP	40	iteration_pint	10.500054121	11.1586840153
HEATMAP	41	get_simulation_data	11.1588208675	11.1593530178
HEATMAP	41	get_comm_data	11.1064810753	11.1593739986
HEATMAP	42	timestep_fine	10.6085700989	11.1615850925
HEATMAP	6	timestep_coarse	11.1088750362	11.1618740559
HEATMAP	6	converged	11.162842989	11.1628448963
HEATMAP	6	follower_in_sliding_window	10.5377531052	11.1630311012
HEATMAP	6	iteration_pint	10.537749052	11.163079977
Rank: 6, Status: 0, time: 12.3922789097, iteration 0, starting time frame id: 134, timeframe: [13.399999999999968, 13.499999999999968]
HEATMAP	7	get_simulation_data	11.1625759602	11.1627931595
HEATMAP	7	get_comm_data	11.137168169	11.1628119946
HEATMAP	19	timestep_fine	10.6251318455	11.1698880196
HEATMAP	29	timestep_coarse	11.1216089725	11.1753149033
HEATMAP	29	follower_in_sliding_window	10.5490269661	11.1764369011
HEATMAP	29	iteration_pint	10.5490210056	11.1764860153
HEATMAP	30	get_simulation_data	11.1764638424	11.1770107746
HEATMAP	30	get_comm_data	11.1480379105	11.1770329475
HEATMAP	64	timestep_coarse	11.1312642097	11.1846950054
HEATMAP	64	idle	7.1277589798	11.1848840714
HEATMAP	64	iteration_pint	7.12775397301	11.1849741936
HEATMAP	65	get_simulation_data	11.184992075	11.1851701736
HEATMAP	65	get_comm_data	7.18203306198	11.1851940155
HEATMAP	8	timestep_fine	10.6477088928	11.1957650185
HEATMAP	18	timestep_coarse	11.1436390877	11.197510004
HEATMAP	18	follower_in_sliding_window	10.5699548721	11.1985960007
HEATMAP	18	iteration_pint	10.5699489117	11.1986510754
HEATMAP	19	get_simulation_data	11.1987738609	11.1993508339
HEATMAP	19	get_comm_data	11.1699209213	11.1993708611
HEATMAP	54	timestep_fine	10.644133091	11.2079701424
HEATMAP	31	timestep_fine	10.6589829922	11.2095890045
HEATMAP	53	timestep_coarse	11.1568520069	11.2108118534
HEATMAP	53	follower_in_sliding_window	10.5887629986	11.2109618187
HEATMAP	53	iteration_pint	10.5887589455	11.2110140324
HEATMAP	54	get_simulation_data	11.2110540867	11.2116291523
HEATMAP	54	get_comm_data	11.2080039978	11.2116491795
HEATMAP	41	timestep_coarse	11.1594090462	11.2128498554
HEATMAP	41	follower_in_sliding_window	10.5543339252	11.2139458656
HEATMAP	41	iteration_pint	10.5543310642	11.213999033
HEATMAP	42	get_simulation_data	11.2138161659	11.2144050598
HEATMAP	42	get_comm_data	11.1616251469	11.2144260406
HEATMAP	7	timestep_coarse	11.1628639698	11.2160041332
HEATMAP	7	converged	11.2170009613	11.2170031071
HEATMAP	7	follower_in_sliding_window	10.5924210548	11.2171840668
HEATMAP	8	get_simulation_data	11.217509985	11.2176439762
HEATMAP	8	get_comm_data	11.1957988739	11.2176618576HEATMAP	7	iteration_pint	10.5924179554	11.2173011303

Rank: 7, Status: 0, time: 12.4497358799, iteration 0, starting time frame id: 135, timeframe: [13.499999999999968, 13.599999999999968]
HEATMAP	43	timestep_fine	10.6631929874	11.2191369534
HEATMAP	20	timestep_fine	10.680357933	11.229640007
HEATMAP	30	timestep_coarse	11.177066803	11.2302048206
HEATMAP	30	follower_in_sliding_window	10.6039488316	11.2312629223
HEATMAP	30	iteration_pint	10.6039428711	11.2313499451
HEATMAP	31	get_simulation_data	11.2309000492	11.2313220501
HEATMAP	31	get_comm_data	11.2096309662	11.2313420773
HEATMAP	65	timestep_coarse	11.1852490902	11.2381401062
HEATMAP	65	idle	7.18203115463	11.2382819653
HEATMAP	65	iteration_pint	7.18202710152	11.2383379936
HEATMAP	66	get_simulation_data	11.238150835	11.2386558056
HEATMAP	66	get_comm_data	7.23631000519	11.2386798859
HEATMAP	9	timestep_fine	10.7029159069	11.247838974
HEATMAP	55	timestep_fine	10.6978189945	11.2506268024
HEATMAP	19	timestep_coarse	11.1994059086	11.2526268959
HEATMAP	19	follower_in_sliding_window	10.6251308918	11.2537109852
HEATMAP	19	iteration_pint	10.6251268387	11.2537639141
HEATMAP	20	get_simulation_data	11.2542090416	11.2547309399
HEATMAP	20	get_comm_data	11.2296738625	11.2547519207
HEATMAP	54	timestep_coarse	11.2116839886	11.2660720348
HEATMAP	54	follower_in_sliding_window	10.6441311836	11.2662220001
HEATMAP	54	iteration_pint	10.6441271305	11.2662751675
HEATMAP	55	get_simulation_data	11.265860796	11.2662568092
HEATMAP	55	get_comm_data	11.2506599426	11.2662768364
HEATMAP	42	timestep_coarse	11.2144601345	11.268004179
HEATMAP	42	follower_in_sliding_window	10.6085679531	11.2690911293
HEATMAP	42	iteration_pint	10.6085641384	11.2691459656
HEATMAP	43	get_simulation_data	11.2692861557	11.2698521614
HEATMAP	43	get_comm_data	11.2191710472	11.2698731422
HEATMAP	32	timestep_fine	10.7148830891	11.270843029
HEATMAP	8	timestep_coarse	11.2177119255	11.271242857
HEATMAP	8	converged	11.2722408772	11.2722430229
HEATMAP	8	follower_in_sliding_window	10.6477079391	11.2723779678
HEATMAP	8	iteration_pint	10.647703886	11.2724308968
Rank: 8, Status: 0, time: 12.5189869404, iteration 0, starting time frame id: 136, timeframe: [13.599999999999968, 13.699999999999967]
HEATMAP	9	get_simulation_data	11.2725658417	11.2727138996
HEATMAP	9	get_comm_data	11.2478740215	11.2727298737
HEATMAP	21	timestep_fine	10.7346379757	11.2777011395
HEATMAP	31	timestep_coarse	11.231374979	11.2849979401
HEATMAP	31	follower_in_sliding_window	10.6589810848	11.2861120701
HEATMAP	32	get_simulation_data	11.2864580154	11.2865869999
HEATMAP	31	iteration_pint	10.6589751244	11.2861909866HEATMAP	32	get_comm_data	11.2708771229	11.2866082191

HEATMAP	44	timestep_fine	10.7232029438	11.291549921
HEATMAP	66	timestep_coarse	11.2387318611	11.2919278145
HEATMAP	66	idle	7.23630690575	11.2920739651
HEATMAP	66	iteration_pint	7.23630285263	11.2921319008
HEATMAP	67	get_simulation_data	11.2923038006	11.2928438187
HEATMAP	67	get_comm_data	7.29616189003	11.2928729057
HEATMAP	10	timestep_fine	10.7580370903	11.3057579994
HEATMAP	20	timestep_coarse	11.2547869682	11.3083570004
HEATMAP	20	follower_in_sliding_window	10.6803560257	11.3094198704
HEATMAP	20	iteration_pint	10.6803500652	11.3094859123
HEATMAP	21	get_simulation_data	11.3091421127	11.3096880913
HEATMAP	21	get_comm_data	11.2777421474	11.3097090721
HEATMAP	56	timestep_fine	10.7532320023	11.3127119541
HEATMAP	55	timestep_coarse	11.2663099766	11.3194909096
HEATMAP	55	follower_in_sliding_window	10.6978158951	11.3196699619
HEATMAP	55	iteration_pint	10.697811842	11.3197228909
HEATMAP	56	get_simulation_data	11.3200249672	11.3205599785
HEATMAP	56	get_comm_data	11.312746048	11.3205809593
HEATMAP	43	timestep_coarse	11.2699079514	11.3235111237
HEATMAP	43	follower_in_sliding_window	10.6631920338	11.3245899677
HEATMAP	43	iteration_pint	10.6631879807	11.3246450424
HEATMAP	44	get_simulation_data	11.3250710964	11.3256139755
HEATMAP	44	get_comm_data	11.2915840149	11.3256349564
HEATMAP	9	timestep_coarse	11.2727630138	11.3260860443
HEATMAP	9	converged	11.3270330429	11.3270349503
HEATMAP	9	follower_in_sliding_window	10.7029139996	11.3271780014
HEATMAP	9	iteration_pint	10.7029099464	11.3272228241
Rank: 9, Status: 0, time: 12.5453619957, iteration 0, starting time frame id: 137, timeframe: [13.699999999999967, 13.799999999999967]
HEATMAP	10	get_simulation_data	11.3270180225	11.3271691799
HEATMAP	10	get_comm_data	11.305793047	11.327185154
HEATMAP	45	timestep_fine	10.7773880959	11.330370903
HEATMAP	33	timestep_fine	10.7708101273	11.3333520889
HEATMAP	32	timestep_coarse	11.2866411209	11.3404500484
HEATMAP	32	follower_in_sliding_window	10.7148821354	11.3415641785
HEATMAP	32	iteration_pint	10.7148790359	11.3416161537
HEATMAP	33	get_simulation_data	11.3416900635	11.3422660828
HEATMAP	33	get_comm_data	11.3333849907	11.3422861099
HEATMAP	22	timestep_fine	10.7905368805	11.3431279659
HEATMAP	67	timestep_coarse	11.2929399014	11.3469338417
HEATMAP	67	idle	7.29615998268	11.347080946
HEATMAP	67	iteration_pint	7.29615497589	11.3471448421
HEATMAP	68	get_simulation_data	11.347591877	11.3481268883
HEATMAP	68	get_comm_data	7.3507900238	11.3481500149
HEATMAP	11	timestep_fine	10.8131048679	11.3593528271
HEATMAP	21	timestep_coarse	11.3097419739	11.3625991344
HEATMAP	57	timestep_fine	10.8076550961	11.3630771637
HEATMAP	21	follower_in_sliding_window	10.734637022	11.3636550903
HEATMAP	21	iteration_pint	10.7346329689	11.3637080193
HEATMAP	22	get_simulation_data	11.36373806	11.363902092
HEATMAP	22	get_comm_data	11.343173027	11.3639290333
HEATMAP	56	timestep_coarse	11.3206160069	11.3747940063
HEATMAP	56	follower_in_sliding_window	10.7532310486	11.3749558926
HEATMAP	56	iteration_pint	10.7532279491	11.3750119209
HEATMAP	57	get_simulation_data	11.3751499653	11.3756780624
HEATMAP	57	get_comm_data	11.3631100655	11.3756990433
HEATMAP	44	timestep_coarse	11.3256690502	11.3804030418
HEATMAP	10	timestep_coarse	11.3272171021	11.3807640076
HEATMAP	34	timestep_fine	10.8258640766	11.3809149265
HEATMAP	44	follower_in_sliding_window	10.7232000828	11.3815031052
HEATMAP	44	iteration_pint	10.7231969833	11.3815560341
HEATMAP	46	timestep_fine	10.8311960697	11.3813152313
HEATMAP	45	get_simulation_data	11.3812160492	11.381757021
HEATMAP	45	get_comm_data	11.3304040432	11.3817789555
HEATMAP	10	converged	11.3817219734	11.3817241192
HEATMAP	10	follower_in_sliding_window	10.7580361366	11.3818650246
HEATMAP	10	iteration_pint	10.7580330372	11.3819150925
Rank: 10, Status: 0, time: 11.3829801083, iteration 0, starting time frame id: 138, timeframe: [13.799999999999967, 13.899999999999967]
HEATMAP	11	get_simulation_data	11.3820748329	11.3822247982
HEATMAP	11	get_comm_data	11.3593878746	11.3822419643
HEATMAP	23	timestep_fine	10.8441438675	11.3860800266
HEATMAP	33	timestep_coarse	11.3423199654	11.396312952
HEATMAP	33	follower_in_sliding_window	10.7708091736	11.3974001408
HEATMAP	33	iteration_pint	10.7708051205	11.3974850178
HEATMAP	34	get_simulation_data	11.3972570896	11.3974030018
HEATMAP	34	get_comm_data	11.3809490204	11.3974239826
HEATMAP	68	timestep_coarse	11.3482038975	11.4011919498
HEATMAP	68	idle	7.35078692436	11.4013328552
HEATMAP	68	iteration_pint	7.35078287125	11.4013910294
HEATMAP	69	get_simulation_data	11.401061058	11.4015891552
HEATMAP	69	get_comm_data	7.40528202057	11.4016129971
HEATMAP	58	timestep_fine	10.8619191647	11.4166560173
HEATMAP	22	timestep_coarse	11.3639829159	11.4180119038
HEATMAP	22	follower_in_sliding_window	10.7905349731	11.419107914
HEATMAP	22	iteration_pint	10.7905299664	11.4192049503HEATMAP	23	get_simulation_data	11.4187300205	11.4188568592

HEATMAP	23	get_comm_data	11.3861129284	11.4188780785
HEATMAP	12	timestep_fine	10.8692090511	11.4216060638
HEATMAP	57	timestep_coarse	11.3757340908	11.4296870232
HEATMAP	57	follower_in_sliding_window	10.8076519966	11.4298379421
HEATMAP	57	iteration_pint	10.8076491356	11.4298989773
HEATMAP	58	get_simulation_data	11.4296970367	11.430106163
HEATMAP	58	get_comm_data	11.4166960716	11.4301261902
HEATMAP	45	timestep_coarse	11.3818130493	11.4353830814
HEATMAP	11	timestep_coarse	11.3822748661	11.4356298447
HEATMAP	45	follower_in_sliding_window	10.7773859501	11.436467886
HEATMAP	45	iteration_pint	10.777381897	11.4365210533
HEATMAP	11	converged	11.4365780354	11.4365808964
HEATMAP	11	follower_in_sliding_window	10.8131039143	11.436704874
HEATMAP	11	iteration_pint	10.8130998611	11.436757803
Rank: 11, Status: 0, time: 12.6782941818, iteration 0, starting time frame id: 139, timeframe: [13.899999999999967, 13.999999999999966]
HEATMAP	12	get_simulation_data	11.4371688366	11.4373168945
HEATMAP	12	get_comm_data	11.421656847	11.437335968
HEATMAP	46	get_simulation_data	11.4365460873	11.4371201992
HEATMAP	46	get_comm_data	11.3813481331	11.4371402264
HEATMAP	47	timestep_fine	10.8852779865	11.4383049011
HEATMAP	35	timestep_fine	10.8816571236	11.4402089119
HEATMAP	34	timestep_coarse	11.3974580765	11.4508750439
HEATMAP	34	follower_in_sliding_window	10.8258628845	11.4519469738
HEATMAP	34	iteration_pint	10.8258578777	11.4520158768
HEATMAP	35	get_simulation_data	11.4521369934	11.4526910782
HEATMAP	35	get_comm_data	11.4402420521	11.452712059
HEATMAP	24	timestep_fine	10.9002840519	11.4543418884
HEATMAP	69	timestep_coarse	11.4016690254	11.4549181461
HEATMAP	69	idle	7.40527892113	11.4550600052
HEATMAP	69	iteration_pint	7.40527510643	11.4551229477
HEATMAP	70	get_simulation_data	11.4551677704	11.455726862
HEATMAP	70	get_comm_data	7.46399593353	11.4557509422
HEATMAP	13	timestep_fine	10.9233708382	11.4676427841
HEATMAP	23	timestep_coarse	11.4189128876	11.4717450142
HEATMAP	23	follower_in_sliding_window	10.8441429138	11.4728000164
HEATMAP	23	iteration_pint	10.8441388607	11.472853899
HEATMAP	24	get_simulation_data	11.4732029438	11.4737770557
HEATMAP	24	get_comm_data	11.454376936	11.4737980366
HEATMAP	59	timestep_fine	10.9167258739	11.4741659164
HEATMAP	58	timestep_coarse	11.4301600456	11.483659029
HEATMAP	58	follower_in_sliding_window	10.861918211	11.4838080406
HEATMAP	58	iteration_pint	10.8619132042	11.483861208
HEATMAP	59	get_simulation_data	11.4839890003	11.4845690727
HEATMAP	59	get_comm_data	11.4741990566	11.4845900536
HEATMAP	48	timestep_fine	10.9393870831	11.48787117
HEATMAP	36	timestep_fine	10.9372498989	11.4904508591
HEATMAP	46	timestep_coarse	11.4371721745	11.4902341366
HEATMAP	12	timestep_coarse	11.4373869896	11.4911198616
HEATMAP	46	follower_in_sliding_window	10.831195116	11.4913020134
HEATMAP	46	iteration_pint	10.8311910629	11.4913551807
HEATMAP	12	converged	11.4921138287	11.4921159744
HEATMAP	47	get_simulation_data	11.4909250736	11.4914638996
HEATMAP	12	follower_in_sliding_window	10.869207859	11.4922640324HEATMAP	47	get_comm_data	11.4383459091	11.4914839268

HEATMAP	12	iteration_pint	10.869204998	11.4923579693
HEATMAP	13	get_simulation_data	11.4919829369	11.4920969009
HEATMAP	13	get_comm_data	11.4676868916	11.4921147823
Rank: 12, Status: 0, time: 12.743598938, iteration 0, starting time frame id: 140, timeframe: [13.999999999999966, 14.099999999999966]
HEATMAP	35	timestep_coarse	11.4527471066	11.5066769123
HEATMAP	35	follower_in_sliding_window	10.8816559315	11.5077440739
HEATMAP	35	iteration_pint	10.8816521168	11.5077979565
HEATMAP	36	get_simulation_data	11.5082359314	11.5088238716
HEATMAP	36	get_comm_data	11.4904849529	11.5088438988
HEATMAP	70	timestep_coarse	11.4558057785	11.5092539787
HEATMAP	70	idle	7.46399283409	11.5093958378
HEATMAP	25	timestep_fine	10.9560759068	11.509472847
HEATMAP	70	iteration_pint	7.46398878098	11.5094549656
HEATMAP	71	get_simulation_data	11.509059906	11.5095801353
HEATMAP	71	get_comm_data	7.52982211113	11.5096039772
HEATMAP	60	timestep_fine	10.9704499245	11.51749897
HEATMAP	24	timestep_coarse	11.473831892	11.5279529095
HEATMAP	14	timestep_fine	10.9782249928	11.5283889771
HEATMAP	24	follower_in_sliding_window	10.9002819061	11.5290529728
HEATMAP	24	iteration_pint	10.9002759457	11.5291090012
HEATMAP	25	get_simulation_data	11.5292539597	11.5298399925
HEATMAP	25	get_comm_data	11.5095188618	11.5298669338
HEATMAP	59	timestep_coarse	11.4846248627	11.5383489132
HEATMAP	59	follower_in_sliding_window	10.9167230129	11.5385019779
HEATMAP	59	iteration_pint	10.9167199135	11.5385549068
HEATMAP	60	get_simulation_data	11.5389938354	11.5391449928
HEATMAP	60	get_comm_data	11.5175318718	11.5391659737
HEATMAP	13	timestep_coarse	11.492166996	11.5453379154
HEATMAP	47	timestep_coarse	11.4915189743	11.545167923
HEATMAP	13	converged	11.5463118553	11.5463140011
HEATMAP	13	follower_in_sliding_window	10.9233689308	11.546492815
HEATMAP	13	iteration_pint	10.9233620167	11.5465848446
HEATMAP	47	follower_in_sliding_window	10.8852770329	11.5462360382HEATMAP	14	get_simulation_data	11.5464351177	11.5466501713
HEATMAP	14	get_comm_data	11.5284230709	11.5466661453
Rank: 13, Status: 0, time: 12.765529871, iteration 0, starting time frame id: 141, timeframe: [14.099999999999966, 14.199999999999966]

HEATMAP	47	iteration_pint	10.8852729797	11.5462920666
HEATMAP	48	get_simulation_data	11.546653986	11.5471999645
HEATMAP	48	get_comm_data	11.4879050255	11.5472221375
HEATMAP	49	timestep_fine	10.9937958717	11.5486159325
HEATMAP	26	timestep_fine	11.0104081631	11.557197094
HEATMAP	37	timestep_fine	10.993117094	11.5586190224
HEATMAP	36	timestep_coarse	11.5088779926	11.5623209476
HEATMAP	36	follower_in_sliding_window	10.9372489452	11.563423872
HEATMAP	36	iteration_pint	10.9372458458	11.5634829998
HEATMAP	37	get_simulation_data	11.5630481243	11.5636770725
HEATMAP	37	get_comm_data	11.5586600304	11.5636980534
HEATMAP	71	timestep_coarse	11.5096580982	11.5633981228
HEATMAP	71	idle	7.52981901169	11.5635399818
HEATMAP	71	iteration_pint	7.52981495857	11.5635969639
HEATMAP	72	get_simulation_data	11.5639481544	11.5641300678
HEATMAP	72	get_comm_data	7.59422397614	11.5641541481
HEATMAP	61	timestep_fine	11.0230910778	11.5672779083
HEATMAP	15	timestep_fine	11.0325300694	11.5753660202
HEATMAP	25	timestep_coarse	11.5299210548	11.5837318897
HEATMAP	25	follower_in_sliding_window	10.9560749531	11.5848360062
HEATMAP	25	iteration_pint	10.9560718536	11.5849318504
HEATMAP	26	get_simulation_data	11.5846810341	11.5848040581
HEATMAP	26	get_comm_data	11.5572309494	11.5848250389
HEATMAP	60	timestep_coarse	11.5391988754	11.5916910172
HEATMAP	60	follower_in_sliding_window	10.9704489708	11.5918388367
HEATMAP	60	iteration_pint	10.9704430103	11.5918929577
HEATMAP	61	get_simulation_data	11.5915420055	11.5920600891
HEATMAP	61	get_comm_data	11.5673110485	11.5920810699
HEATMAP	48	timestep_coarse	11.5472550392	11.6002099514
HEATMAP	14	timestep_coarse	11.5466990471	11.6002600193
HEATMAP	38	timestep_fine	11.0482988358	11.6009340286
HEATMAP	14	converged	11.6012291908	11.6012310982
HEATMAP	48	follower_in_sliding_window	10.9393849373	11.6012811661HEATMAP	14	follower_in_sliding_window	10.9782221317	11.6013550758
HEATMAP	48	iteration_pint	10.9393801689	11.6013360023

HEATMAP	14	iteration_pint	10.9782171249	11.6014151573
Rank: 14, Status: 0, time: 12.831305027, iteration 0, starting time frame id: 142, timeframe: [14.199999999999966, 14.299999999999965]
HEATMAP	49	get_simulation_data	11.6014668941	11.6015748978
HEATMAP	49	get_comm_data	11.5486500263	11.6015958786
HEATMAP	15	get_simulation_data	11.6009922028	11.6011331081
HEATMAP	15	get_comm_data	11.5754001141	11.6011490822
HEATMAP	50	timestep_fine	11.0480251312	11.6080551147
HEATMAP	72	timestep_coarse	11.564207077	11.618088007
HEATMAP	37	timestep_coarse	11.5637321472	11.6182100773
HEATMAP	72	idle	7.59422206879	11.6182310581
HEATMAP	72	iteration_pint	7.594217062	11.6183412075
HEATMAP	73	get_simulation_data	11.6184279919	11.6185522079
HEATMAP	73	get_comm_data	7.66608500481	11.6185760498
HEATMAP	37	follower_in_sliding_window	10.9931149483	11.6193029881
HEATMAP	37	iteration_pint	10.9931120872	11.6193580627
HEATMAP	27	timestep_fine	11.0659179688	11.6194610596
HEATMAP	38	get_simulation_data	11.6193799973	11.6199579239
HEATMAP	38	get_comm_data	11.6009678841	11.6199789047
HEATMAP	62	timestep_fine	11.07710886	11.6264100075
HEATMAP	26	timestep_coarse	11.5848591328	11.6381909847
HEATMAP	16	timestep_fine	11.088460207	11.6385791302
HEATMAP	26	follower_in_sliding_window	11.0104050636	11.6392569542
HEATMAP	26	iteration_pint	11.0103991032	11.6393120289
HEATMAP	27	get_simulation_data	11.6394410133	11.6400170326
HEATMAP	27	get_comm_data	11.619508028	11.6400430202
HEATMAP	61	timestep_coarse	11.5921149254	11.6445319653
HEATMAP	61	follower_in_sliding_window	11.023088932	11.6446800232
HEATMAP	61	iteration_pint	11.0230851173	11.6447329521
HEATMAP	62	get_simulation_data	11.6447730064	11.6453249454
HEATMAP	62	get_comm_data	11.6264438629	11.6453459263
HEATMAP	51	timestep_fine	11.1017398834	11.6488969326
HEATMAP	15	timestep_coarse	11.6011810303	11.6541700363
HEATMAP	49	timestep_coarse	11.6016299725	11.6551580429
HEATMAP	15	converged	11.6551380157	11.6551401615
HEATMAP	15	follower_in_sliding_window	11.0325260162	11.6553041935
HEATMAP	15	iteration_pint	11.0325222015	11.6553552151
HEATMAP	16	get_simulation_data	11.6556580067	11.6558170319
HEATMAP	16	get_comm_data	11.638613224	11.6558330059
Rank: 15, Status: 0, time: 12.8879461288, iteration 0, starting time frame id: 143, timeframe: [14.299999999999965, 14.399999999999965]
HEATMAP	49	follower_in_sliding_window	10.9937949181	11.6562380791
HEATMAP	49	iteration_pint	10.9937908649	11.656291008
HEATMAP	50	get_simulation_data	11.6560959816	11.6566150188
HEATMAP	50	get_comm_data	11.6080949306	11.6566369534
HEATMAP	39	timestep_fine	11.1032390594	11.6575322151
HEATMAP	73	timestep_coarse	11.6186270714	11.6721520424
HEATMAP	73	idle	7.66608214378	11.6722941399
HEATMAP	73	iteration_pint	7.66607809067	11.6723539829
HEATMAP	74	get_simulation_data	11.672150135	11.6726760864
HEATMAP	74	get_comm_data	7.75386810303	11.672699213
HEATMAP	38	timestep_coarse	11.6200120449	11.6732499599
HEATMAP	38	follower_in_sliding_window	11.0482978821	11.6743178368
HEATMAP	38	iteration_pint	11.048293829	11.6744060516
HEATMAP	39	get_simulation_data	11.6739280224	11.674077034
HEATMAP	39	get_comm_data	11.6575660706	11.6740980148
HEATMAP	28	timestep_fine	11.1213810444	11.6790659428
HEATMAP	63	timestep_fine	11.1303520203	11.6799268723
HEATMAP	17	timestep_fine	11.1432421207	11.6900000572
HEATMAP	27	timestep_coarse	11.6400980949	11.6942100525
HEATMAP	27	follower_in_sliding_window	11.0659151077	11.6953139305
HEATMAP	27	iteration_pint	11.0659101009	11.6954400539
HEATMAP	28	get_simulation_data	11.6958110332	11.6959309578
HEATMAP	28	get_comm_data	11.6791009903	11.6959519386
HEATMAP	62	timestep_coarse	11.6453790665	11.6983690262
HEATMAP	62	follower_in_sliding_window	11.077105999	11.6985139847
HEATMAP	62	iteration_pint	11.0771028996	11.6985669136
HEATMAP	63	get_simulation_data	11.6981239319	11.6986968517
HEATMAP	63	get_comm_data	11.6799590588	11.698718071
HEATMAP	16	timestep_coarse	11.6558670998	11.7096540928
HEATMAP	16	converged	11.7106201649	11.7106230259
HEATMAP	16	follower_in_sliding_window	11.0884590149	11.710750103
HEATMAP	16	iteration_pint	11.0884561539	11.7108061314
Rank: 16, Status: 0, time: 12.9574391842, iteration 0, starting time frame id: 144, timeframe: [14.399999999999965, 14.499999999999964]HEATMAP	50	timestep_coarse	11.6566700935	11.7107379436

HEATMAP	17	get_simulation_data	11.7109441757	11.7110791206
HEATMAP	17	get_comm_data	11.6900351048	11.7110950947
HEATMAP	40	timestep_fine	11.158714056	11.7113130093
HEATMAP	52	timestep_fine	11.1566271782	11.7122220993
HEATMAP	50	follower_in_sliding_window	11.0480239391	11.7118310928
HEATMAP	50	iteration_pint	11.0480201244	11.7118849754
HEATMAP	51	get_simulation_data	11.7120199203	11.7125599384
HEATMAP	51	get_comm_data	11.6489300728	11.7125809193
HEATMAP	74	timestep_coarse	11.6727650166	11.7275681496
HEATMAP	74	idle	7.75386619568	11.7277112007
HEATMAP	29	timestep_fine	11.1765429974	11.72793293
HEATMAP	74	iteration_pint	7.75386214256	11.7277681828
HEATMAP	39	timestep_coarse	11.6741321087	11.72768116
HEATMAP	75	get_simulation_data	11.7279419899	11.7284870148
HEATMAP	75	get_comm_data	7.80834698677	11.7285158634
HEATMAP	39	follower_in_sliding_window	11.1032371521	11.7287590504
HEATMAP	39	iteration_pint	11.1032311916	11.7288141251
HEATMAP	40	get_simulation_data	11.7291789055	11.7296171188
HEATMAP	40	get_comm_data	11.7113471031	11.7296380997
HEATMAP	64	timestep_fine	11.1850421429	11.7368090153
HEATMAP	28	timestep_coarse	11.6959860325	11.7498841286
HEATMAP	28	follower_in_sliding_window	11.1213800907	11.7509529591
HEATMAP	28	iteration_pint	11.1213760376	11.7510089874
HEATMAP	29	get_simulation_data	11.7506840229	11.7512710094
HEATMAP	29	get_comm_data	11.7279858589	11.7512948513
HEATMAP	63	timestep_coarse	11.6987519264	11.7519710064
HEATMAP	63	follower_in_sliding_window	11.1303498745	11.7521278858
HEATMAP	63	iteration_pint	11.1303448677	11.7521810532
HEATMAP	64	get_simulation_data	11.7525451183	11.7531080246
HEATMAP	64	get_comm_data	11.7368509769	11.7531352043
HEATMAP	18	timestep_fine	11.1987149715	11.7536609173
HEATMAP	17	timestep_coarse	11.7111279964	11.7645220757
HEATMAP	17	converged	11.7654809952	11.7654831409
HEATMAP	51	timestep_coarse	11.7126140594	11.7653889656
HEATMAP	17	follower_in_sliding_window	11.143239975	11.7656061649
HEATMAP	17	iteration_pint	11.143237114	11.7656681538
Rank: 17, Status: 0, time: 12.9834821224, iteration 0, starting time frame id: 145, timeframe: [14.499999999999964, 14.599999999999964]
HEATMAP	18	get_simulation_data	11.7654500008	11.765611887
HEATMAP	18	get_comm_data	11.7536959648	11.765627861
HEATMAP	41	timestep_fine	11.2140300274	11.7660109997
HEATMAP	51	follower_in_sliding_window	11.1017389297	11.7664530277
HEATMAP	51	iteration_pint	11.1017348766	11.7665059566
HEATMAP	52	get_simulation_data	11.7669630051	11.7675261497
HEATMAP	52	get_comm_data	11.7122561932	11.7675471306
HEATMAP	53	timestep_fine	11.2110438347	11.7726290226
HEATMAP	30	timestep_fine	11.2314138412	11.7759919167
HEATMAP	75	timestep_coarse	11.7285840511	11.7818069458
HEATMAP	75	idle	7.80834388733	11.7819519043
HEATMAP	75	iteration_pint	7.80834007263	11.7820160389
HEATMAP	76	get_simulation_data	11.7824840546	11.7829990387
HEATMAP	76	get_comm_data	7.86357092857	11.7830240726
HEATMAP	40	timestep_coarse	11.7296710014	11.783082962
HEATMAP	40	follower_in_sliding_window	11.1587119102	11.7841920853
HEATMAP	40	iteration_pint	11.1587069035	11.7842419147
HEATMAP	41	get_simulation_data	11.7843060493	11.7845039368
HEATMAP	41	get_comm_data	11.7660448551	11.7845249176
HEATMAP	65	timestep_fine	11.238366127	11.7846240997
HEATMAP	19	timestep_fine	11.2537930012	11.7985248566
HEATMAP	29	timestep_coarse	11.751333952	11.8049468994
HEATMAP	29	follower_in_sliding_window	11.1765408516	11.8060419559
HEATMAP	29	iteration_pint	11.1765358448	11.8061048985
HEATMAP	30	get_simulation_data	11.8061299324	11.8067097664
HEATMAP	30	get_comm_data	11.7760257721	11.8067319393
HEATMAP	64	timestep_coarse	11.7531890869	11.8066880703
HEATMAP	64	follower_in_sliding_window	11.1850411892	11.8069159985
HEATMAP	64	iteration_pint	11.1850371361	11.8070290089
HEATMAP	65	get_simulation_data	11.8069519997	11.80717206
HEATMAP	65	get_comm_data	11.7846579552	11.8071930408
HEATMAP	18	timestep_coarse	11.7656610012	11.8196649551
HEATMAP	18	converged	11.8206520081	11.8206539154
HEATMAP	52	timestep_coarse	11.767580986	11.8212361336
HEATMAP	18	follower_in_sliding_window	11.1987109184	11.8207850456
HEATMAP	18	iteration_pint	11.1987068653	11.8208389282
Rank: 18, Status: 0, time: 11.8218901157, iteration 0, starting time frame id: 146, timeframe: [14.599999999999964, 14.699999999999964]
HEATMAP	19	get_simulation_data	11.8209679127	11.8211209774
HEATMAP	19	get_comm_data	11.7985589504	11.8211359978
HEATMAP	52	follower_in_sliding_window	11.1566250324	11.8223149776
HEATMAP	52	iteration_pint	11.1566209793	11.822371006
HEATMAP	53	get_simulation_data	11.8220188618	11.8225498199
HEATMAP	42	timestep_fine	11.2691750526	11.8223800659
HEATMAP	53	get_comm_data	11.7726719379	11.8225719929
HEATMAP	54	timestep_fine	11.2663030624	11.829832077
HEATMAP	76	timestep_coarse	11.7830770016	11.8364109993
HEATMAP	76	idle	7.86356711388	11.8365559578
HEATMAP	76	iteration_pint	7.86356306076	11.8366200924
HEATMAP	77	get_simulation_data	11.8362689018	11.8364460468
HEATMAP	77	get_comm_data	7.91786694527	11.836468935
HEATMAP	31	timestep_fine	11.2862620354	11.837100029
HEATMAP	41	timestep_coarse	11.7845590115	11.8380219936
HEATMAP	41	follower_in_sliding_window	11.2140278816	11.8390979767
HEATMAP	41	iteration_pint	11.2140219212	11.8391499519
HEATMAP	42	get_simulation_data	11.8389530182	11.8393821716
HEATMAP	42	get_comm_data	11.8224170208	11.8394031525
HEATMAP	66	timestep_fine	11.2921578884	11.8444340229
HEATMAP	20	timestep_fine	11.3095550537	11.8588240147
HEATMAP	30	timestep_coarse	11.8067657948	11.8598628044
HEATMAP	65	timestep_coarse	11.8072271347	11.8600180149
HEATMAP	65	follower_in_sliding_window	11.2383639812	11.8601591587
HEATMAP	65	iteration_pint	11.2383601665	11.860211134
HEATMAP	66	get_simulation_data	11.8600139618	11.8605179787
HEATMAP	66	get_comm_data	11.8444669247	11.8605389595
HEATMAP	30	follower_in_sliding_window	11.2314119339	11.8609287739
HEATMAP	30	iteration_pint	11.2314059734	11.8609828949
HEATMAP	31	get_simulation_data	11.8605530262	11.8611209393
HEATMAP	31	get_comm_data	11.8371400833	11.8611409664
HEATMAP	55	timestep_fine	11.3197770119	11.872592926
HEATMAP	19	timestep_coarse	11.8211688995	11.8744218349
HEATMAP	19	converged	11.8753769398	11.8753800392
HEATMAP	19	follower_in_sliding_window	11.2537918091	11.8755209446
HEATMAP	19	iteration_pint	11.2537870407	11.8755688667
Rank: 19, Status: 0, time: 13.1176249981, iteration 0, starting time frame id: 147, timeframe: [14.699999999999964, 14.799999999999963]
HEATMAP	20	get_simulation_data	11.8760230541	11.87616992
HEATMAP	20	get_comm_data	11.8588578701	11.876185894
HEATMAP	53	timestep_coarse	11.8226099014	11.8765499592
HEATMAP	53	follower_in_sliding_window	11.2110388279	11.8776538372
HEATMAP	53	iteration_pint	11.2110350132	11.8777148724
HEATMAP	54	get_simulation_data	11.8777430058	11.8783199787
HEATMAP	54	get_comm_data	11.8298661709	11.8783400059
HEATMAP	43	timestep_fine	11.3247060776	11.8787369728
HEATMAP	77	timestep_coarse	11.8365209103	11.8897688389
HEATMAP	77	idle	7.91786289215	11.8899059296
HEATMAP	77	iteration_pint	7.91785883904	11.8899629116
HEATMAP	78	get_simulation_data	11.8900029659	11.8901650906
HEATMAP	78	get_comm_data	7.9736020565	11.8901889324
HEATMAP	42	timestep_coarse	11.8394360542	11.892966032
HEATMAP	42	follower_in_sliding_window	11.2691731453	11.8940291405
HEATMAP	42	iteration_pint	11.2691681385	11.8940820694
HEATMAP	43	get_simulation_data	11.8942120075	11.8947401047
HEATMAP	43	get_comm_data	11.878770113	11.8947620392
HEATMAP	32	timestep_fine	11.3416759968	11.8982841969
HEATMAP	67	timestep_fine	11.3472099304	11.9046638012
HEATMAP	21	timestep_fine	11.3637399673	11.9067029953
HEATMAP	66	timestep_coarse	11.860574007	11.9139349461
HEATMAP	66	follower_in_sliding_window	11.2921569347	11.9140808582
HEATMAP	66	iteration_pint	11.2921528816	11.9141349792
HEATMAP	67	get_simulation_data	11.9142689705	11.9147839546
HEATMAP	67	get_comm_data	11.9046978951	11.9148049355
HEATMAP	31	timestep_coarse	11.8611741066	11.9148700237
HEATMAP	31	follower_in_sliding_window	11.2862610817	11.915954113
HEATMAP	31	iteration_pint	11.2862579823	11.916011095
HEATMAP	32	get_simulation_data	11.9163770676	11.9165639877
HEATMAP	32	get_comm_data	11.898319006	11.9165861607
HEATMAP	20	timestep_coarse	11.8762190342	11.929651022
HEATMAP	20	converged	11.9306058884	11.9306080341
HEATMAP	20	follower_in_sliding_window	11.3095510006	11.9307320118
HEATMAP	20	iteration_pint	11.3095479012	11.9307849407
Rank: 20, Status: 0, time: 13.1815748215, iteration 0, starting time frame id: 148, timeframe: [14.799999999999963, 14.899999999999963]
HEATMAP	21	get_simulation_data	11.9304270744	11.9305810928
HEATMAP	21	get_comm_data	11.9067461491	11.9305970669
HEATMAP	54	timestep_coarse	11.8783731461	11.93277812
HEATMAP	54	follower_in_sliding_window	11.2662990093	11.9338991642
HEATMAP	54	iteration_pint	11.2662951946	11.9339520931
HEATMAP	55	get_simulation_data	11.9334979057	11.934032917
HEATMAP	56	timestep_fine	11.375068903	11.9344449043
HEATMAP	55	get_comm_data	11.8726258278	11.9340538979
HEATMAP	78	timestep_coarse	11.890239954	11.9444510937
HEATMAP	78	idle	7.97360014915	11.9445979595
HEATMAP	78	iteration_pint	7.97359514236	11.9446561337
HEATMAP	79	get_simulation_data	11.9442100525	11.9447960854
HEATMAP	79	get_comm_data	8.02801012993	11.9448201656
HEATMAP	43	timestep_coarse	11.8947951794	11.9484500885
HEATMAP	44	timestep_fine	11.3816158772	11.9491848946
HEATMAP	43	follower_in_sliding_window	11.3247051239	11.9495370388
HEATMAP	43	iteration_pint	11.3247020245	11.9495911598
HEATMAP	44	get_simulation_data	11.9500420094	11.9501929283
HEATMAP	44	get_comm_data	11.9492189884	11.9502129555
HEATMAP	68	timestep_fine	11.401417017	11.9513218403
HEATMAP	33	timestep_fine	11.3975460529	11.95946908
HEATMAP	67	timestep_coarse	11.9148378372	11.9687390327
HEATMAP	67	follower_in_sliding_window	11.3472080231	11.9688839912
HEATMAP	67	iteration_pint	11.34720397	11.9689369202
HEATMAP	68	get_simulation_data	11.9694180489	11.9699850082
HEATMAP	68	get_comm_data	11.9513549805	11.9700059891
HEATMAP	32	timestep_coarse	11.9166200161	11.9704461098
HEATMAP	32	follower_in_sliding_window	11.3416740894	11.9715270996
HEATMAP	32	iteration_pint	11.341668129	11.9715821743
HEATMAP	33	get_simulation_data	11.971722126	11.9718999863
HEATMAP	33	get_comm_data	11.9595110416	11.9719209671
HEATMAP	22	timestep_fine	11.4193339348	11.972550869
HEATMAP	21	timestep_coarse	11.9306340218	11.9834711552
HEATMAP	21	converged	11.9844501019	11.9844520092
HEATMAP	57	timestep_fine	11.4299860001	11.9845211506
HEATMAP	21	follower_in_sliding_window	11.36373806	11.9845881462
HEATMAP	21	iteration_pint	11.3637330532	11.9846470356
Rank: 21, Status: 0, time: 13.2033281326, iteration 0, starting time frame id: 149, timeframe: [14.899999999999963, 14.999999999999963]
HEATMAP	22	get_simulation_data	11.9846858978	11.9848248959
HEATMAP	22	get_comm_data	11.9725940228	11.9848439693
HEATMAP	55	timestep_coarse	11.9340867996	11.9872589111
HEATMAP	55	follower_in_sliding_window	11.3197739124	11.9883298874
HEATMAP	55	iteration_pint	11.3197689056	11.9883840084
HEATMAP	56	get_simulation_data	11.9887549877	11.9892828465
HEATMAP	45	timestep_fine	11.436549902	11.9893429279
HEATMAP	56	get_comm_data	11.9344799519	11.9893040657
HEATMAP	79	timestep_coarse	11.9448709488	11.998155117
HEATMAP	79	idle	8.02800798416	11.9983079433
HEATMAP	79	iteration_pint	8.02800297737	11.9983661175
HEATMAP	80	get_simulation_data	11.9987289906	11.999270916
HEATMAP	80	get_comm_data	8.08398294449	11.9992949963
HEATMAP	44	timestep_coarse	11.9502460957	12.0049269199
HEATMAP	69	timestep_fine	11.4551501274	12.0052089691
HEATMAP	44	follower_in_sliding_window	11.3816149235	12.0060179234
HEATMAP	44	iteration_pint	11.3816111088	12.0060720444
HEATMAP	45	get_simulation_data	12.005712986	12.0061340332
HEATMAP	45	get_comm_data	11.9893920422	12.0061569214
HEATMAP	34	timestep_fine	11.4520890713	12.0075659752
HEATMAP	23	timestep_fine	11.4729149342	12.0148789883
HEATMAP	68	timestep_coarse	11.9700398445	12.0229668617
HEATMAP	68	follower_in_sliding_window	11.4014160633	12.0231199265
HEATMAP	68	iteration_pint	11.4014129639	12.0231719017
HEATMAP	69	get_simulation_data	12.0228171349	12.0233850479
HEATMAP	69	get_comm_data	12.0052421093	12.0234060287
HEATMAP	33	timestep_coarse	11.9719541073	12.0259289742
HEATMAP	33	follower_in_sliding_window	11.3975441456	12.0270080566
HEATMAP	33	iteration_pint	11.3975400925	12.0270621777
HEATMAP	34	get_simulation_data	12.0268628597	12.027436018
HEATMAP	34	get_comm_data	12.0076100826	12.0274620056
HEATMAP	58	timestep_fine	11.4839470387	12.0382020473
HEATMAP	22	timestep_coarse	11.9849009514	12.0390958786
HEATMAP	22	converged	12.0400810242	12.0400829315
HEATMAP	22	follower_in_sliding_window	11.4193329811	12.0402700901
HEATMAP	23	get_simulation_data	12.0397260189	12.0399160385
HEATMAP	23	get_comm_data	12.0149130821	12.0399320126
HEATMAP	22	iteration_pint	11.4193298817	12.0403850079
Rank: 22, Status: 0, time: 13.270608902, iteration 0, starting time frame id: 150, timeframe: [14.999999999999963, 15.099999999999962]
HEATMAP	46	timestep_fine	11.4914181232	12.04124403
HEATMAP	56	timestep_coarse	11.9893379211	12.0432980061
HEATMAP	56	follower_in_sliding_window	11.3750679493	12.0444290638
HEATMAP	56	iteration_pint	11.3750638962	12.0444839001
HEATMAP	57	get_simulation_data	12.0446190834	12.0452101231
HEATMAP	57	get_comm_data	11.9845540524	12.0452311039
HEATMAP	80	timestep_coarse	11.9993460178	12.0536808968
HEATMAP	80	idle	8.08398103714	12.0538389683
HEATMAP	80	iteration_pint	8.08397698402	12.0539410114
HEATMAP	81	get_simulation_data	12.0540440083	12.0541601181
HEATMAP	81	get_comm_data	8.13887214661	12.05418396
HEATMAP	45	timestep_coarse	12.0061950684	12.059748888
HEATMAP	45	follower_in_sliding_window	11.4365479946	12.0608448982
HEATMAP	45	iteration_pint	11.4365429878	12.0609059334
HEATMAP	46	get_simulation_data	12.0609250069	12.0614621639
HEATMAP	46	get_comm_data	12.0412771702	12.0614831448
HEATMAP	70	timestep_fine	11.5094828606	12.0641307831
HEATMAP	35	timestep_fine	11.5078630447	12.0672259331
HEATMAP	69	timestep_coarse	12.0234401226	12.0765080452
HEATMAP	69	follower_in_sliding_window	11.4551479816	12.0766570568
HEATMAP	69	iteration_pint	11.4551451206	12.0767109394
HEATMAP	70	get_simulation_data	12.0767438412	12.0772898197
HEATMAP	70	get_comm_data	12.0641648769	12.0773119926
HEATMAP	34	timestep_coarse	12.0275158882	12.0810000896
HEATMAP	34	follower_in_sliding_window	11.452080965	12.0821359158
HEATMAP	35	get_simulation_data	12.0822110176	12.082365036
HEATMAP	35	get_comm_data	12.0672609806	12.0823860168HEATMAP	34	iteration_pint	11.4520769119	12.0822439194

HEATMAP	24	timestep_fine	11.5291390419	12.0849320889
HEATMAP	23	timestep_coarse	12.0399649143	12.0927698612
HEATMAP	23	converged	12.0937159061	12.0937180519
HEATMAP	23	follower_in_sliding_window	11.4729120731	12.0938379765
HEATMAP	23	iteration_pint	11.47290802	12.0938909054
Rank: 23, Status: 0, time: 13.3260800838, iteration 0, starting time frame id: 151, timeframe: [15.099999999999962, 15.199999999999962]
HEATMAP	24	get_simulation_data	12.0942621231	12.0944120884
HEATMAP	24	get_comm_data	12.0849659443	12.0944280624
HEATMAP	59	timestep_fine	11.5386140347	12.0972139835
HEATMAP	57	timestep_coarse	12.0452649593	12.0989079475
HEATMAP	57	follower_in_sliding_window	11.4299840927	12.0999901295
HEATMAP	57	iteration_pint	11.4299759865	12.1000430584
HEATMAP	58	get_simulation_data	12.0998311043	12.1003680229
HEATMAP	58	get_comm_data	12.0382361412	12.1003880501
HEATMAP	47	timestep_fine	11.546350956	12.1004400253
HEATMAP	81	timestep_coarse	12.0542349815	12.1077260971
HEATMAP	81	idle	8.13886904716	12.1078820229
HEATMAP	81	iteration_pint	8.13886404037	12.1079390049
HEATMAP	82	get_simulation_data	12.1077208519	12.1082849503
HEATMAP	82	get_comm_data	8.19384598732	12.1083078384
HEATMAP	46	timestep_coarse	12.0615150928	12.1146240234
HEATMAP	46	follower_in_sliding_window	11.4914162159	12.115675211
HEATMAP	46	iteration_pint	11.4914131165	12.1157281399
HEATMAP	47	get_simulation_data	12.1152689457	12.1156859398
HEATMAP	47	get_comm_data	12.1004729271	12.1157069206
HEATMAP	36	timestep_fine	11.563546896	12.1170079708
HEATMAP	71	timestep_fine	11.5636589527	12.1197750568
HEATMAP	70	timestep_coarse	12.0773448944	12.1308259964
HEATMAP	70	follower_in_sliding_window	11.5094809532	12.1309759617
HEATMAP	70	iteration_pint	11.5094769001	12.1310298443
HEATMAP	71	get_simulation_data	12.1305749416	12.1311109066
HEATMAP	71	get_comm_data	12.1198089123	12.1311309338
HEATMAP	35	timestep_coarse	12.0824201107	12.1363611221
HEATMAP	35	follower_in_sliding_window	11.5078589916	12.1374371052
HEATMAP	35	iteration_pint	11.5078561306	12.1375010014
HEATMAP	36	get_simulation_data	12.1379668713	12.1385669708
HEATMAP	36	get_comm_data	12.1170418262	12.1385879517
HEATMAP	60	timestep_fine	11.591947794	12.1386868954
HEATMAP	25	timestep_fine	11.5850329399	12.1383709908
HEATMAP	24	timestep_coarse	12.0944609642	12.1486699581
HEATMAP	24	converged	12.1496369839	12.1496388912
HEATMAP	48	timestep_fine	11.6014580727	12.1497299671
HEATMAP	24	follower_in_sliding_window	11.5291380882	12.1497650146
HEATMAP	24	iteration_pint	11.5291330814	12.1498589516
Rank: 24, Status: 0, time: 13.3967878819, iteration 0, starting time frame id: 152, timeframe: [15.199999999999962, 15.299999999999962]
HEATMAP	25	get_simulation_data	12.1499559879	12.1501049995
HEATMAP	25	get_comm_data	12.1384148598	12.150124073
HEATMAP	58	timestep_coarse	12.1004221439	12.1540210247
HEATMAP	58	follower_in_sliding_window	11.4839451313	12.1550951004
HEATMAP	58	iteration_pint	11.4839370251	12.1551830769
HEATMAP	59	get_simulation_data	12.1552889347	12.1558279991
HEATMAP	59	get_comm_data	12.0972480774	12.1558499336
HEATMAP	82	timestep_coarse	12.10835886	12.1621358395
HEATMAP	82	idle	8.19384288788	12.1622798443
HEATMAP	82	iteration_pint	8.19383883476	12.1623370647
HEATMAP	83	get_simulation_data	12.1625010967	12.1630148888
HEATMAP	83	get_comm_data	8.24896812439	12.1630430222
HEATMAP	47	timestep_coarse	12.1157410145	12.1694028378
HEATMAP	47	follower_in_sliding_window	11.5463500023	12.1704750061
HEATMAP	47	iteration_pint	11.5463459492	12.1705360413
HEATMAP	48	get_simulation_data	12.1709160805	12.1714551449
HEATMAP	48	get_comm_data	12.149764061	12.1714749336
HEATMAP	72	timestep_fine	11.6184401512	12.1748280525
HEATMAP	37	timestep_fine	11.6194190979	12.1848220825
HEATMAP	71	timestep_coarse	12.1311659813	12.1847829819
HEATMAP	71	follower_in_sliding_window	11.563657999	12.1849310398
HEATMAP	71	iteration_pint	11.5636529922	12.1849861145
HEATMAP	72	get_simulation_data	12.1853511333	12.1859271526
HEATMAP	72	get_comm_data	12.1748621464	12.1859481335
HEATMAP	26	timestep_fine	11.6393761635	12.1862299442
HEATMAP	61	timestep_fine	11.6447620392	12.1880950928
HEATMAP	36	timestep_coarse	12.1386208534	12.1920008659
HEATMAP	36	follower_in_sliding_window	11.5635459423	12.1930668354
HEATMAP	36	iteration_pint	11.5635418892	12.1931209564
HEATMAP	37	get_simulation_data	12.1927621365	12.1933231354
HEATMAP	37	get_comm_data	12.1848659515	12.1933450699
HEATMAP	25	timestep_coarse	12.1501779556	12.2039239407
HEATMAP	25	converged	12.2049250603	12.2049269676
HEATMAP	25	follower_in_sliding_window	11.5850310326	12.2050728798
HEATMAP	25	iteration_pint	11.5850250721	12.2051949501
HEATMAP	26	get_simulation_data	12.2049059868	12.2050230503
HEATMAP	26	get_comm_data	12.1862640381	12.2050390244
Rank: 25, Status: 0, time: 13.4228978157, iteration 0, starting time frame id: 153, timeframe: [15.299999999999962, 15.399999999999961]
HEATMAP	59	timestep_coarse	12.1558840275	12.2096400261
HEATMAP	59	follower_in_sliding_window	11.538613081	12.2107260227
HEATMAP	59	iteration_pint	11.5386099815	12.2107789516
HEATMAP	60	get_simulation_data	12.2112579346	12.2117948532
HEATMAP	60	get_comm_data	12.1387197971	12.211815834
HEATMAP	49	timestep_fine	11.6563529968	12.2133910656
HEATMAP	83	timestep_coarse	12.1631081104	12.2168550491
HEATMAP	83	idle	8.24896597862	12.2170009613
HEATMAP	83	iteration_pint	8.24896097183	12.2170660496
HEATMAP	84	get_simulation_data	12.2175450325	12.2181789875
HEATMAP	84	get_comm_data	8.30371999741	12.2182071209
HEATMAP	48	timestep_coarse	12.1715080738	12.2245030403
HEATMAP	48	follower_in_sliding_window	11.601457119	12.2255699635
HEATMAP	48	iteration_pint	11.6014521122	12.2256231308
HEATMAP	49	get_simulation_data	12.2257599831	12.2259068489
HEATMAP	49	get_comm_data	12.213424921	12.2259290218
HEATMAP	38	timestep_fine	11.6744699478	12.2269198895
HEATMAP	73	timestep_fine	11.6724140644	12.2281529903
HEATMAP	72	timestep_coarse	12.1859819889	12.2398481369
HEATMAP	72	follower_in_sliding_window	11.6184391975	12.2399950027
HEATMAP	72	iteration_pint	11.6184351444	12.2401041985
HEATMAP	73	get_simulation_data	12.2401921749	12.2407422066
HEATMAP	73	get_comm_data	12.2281870842	12.2407631874
HEATMAP	62	timestep_fine	11.6986279488	12.2472779751
HEATMAP	37	timestep_coarse	12.1933829784	12.2477300167
HEATMAP	37	follower_in_sliding_window	11.6194159985	12.2488670349HEATMAP	27	timestep_fine	11.6955399513	12.2488000393

HEATMAP	37	iteration_pint	11.6194131374	12.2489271164
HEATMAP	38	get_simulation_data	12.2489519119	12.2491078377
HEATMAP	38	get_comm_data	12.2269608974	12.2491290569
HEATMAP	26	timestep_coarse	12.2050721645	12.2583739758
HEATMAP	26	converged	12.2593369484	12.2593400478
HEATMAP	26	follower_in_sliding_window	11.6393721104	12.2594630718
HEATMAP	26	iteration_pint	11.6393690109	12.2595250607
Rank: 26, Status: 0, time: 12.260584116, iteration 0, starting time frame id: 154, timeframe: [15.399999999999961, 15.499999999999961]
HEATMAP	27	get_simulation_data	12.2596559525	12.2597930431
HEATMAP	27	get_comm_data	12.2488439083	12.2598121166
HEATMAP	60	timestep_coarse	12.2118499279	12.2643079758
HEATMAP	60	follower_in_sliding_window	11.5919468403	12.2653648853
HEATMAP	60	iteration_pint	11.5919427872	12.2654190063
HEATMAP	61	get_simulation_data	12.2650439739	12.265609026
HEATMAP	61	get_comm_data	12.1881380081	12.2656309605
HEATMAP	84	timestep_coarse	12.2182841301	12.2714819908
HEATMAP	84	idle	8.30371713638	12.2716400623
HEATMAP	84	iteration_pint	8.30371212959	12.2717430592
HEATMAP	85	get_simulation_data	12.2713420391	12.2714490891
HEATMAP	85	get_comm_data	8.35863304138	12.271476984
HEATMAP	50	timestep_fine	11.7119400501	12.2715079784
HEATMAP	49	timestep_coarse	12.2259628773	12.2796170712
HEATMAP	49	follower_in_sliding_window	11.6563520432	12.2806880474
HEATMAP	49	iteration_pint	11.6563489437	12.2807400227
HEATMAP	50	get_simulation_data	12.2805290222	12.2811169624
HEATMAP	50	get_comm_data	12.2715420723	12.2811388969
HEATMAP	39	timestep_fine	11.7288761139	12.2827160358
HEATMAP	73	timestep_coarse	12.2407970428	12.2942941189
HEATMAP	73	follower_in_sliding_window	11.6724121571	12.2944400311
HEATMAP	73	iteration_pint	11.6724071503	12.2944931984
HEATMAP	74	timestep_fine	11.7277951241	12.2949221134
HEATMAP	74	get_simulation_data	12.2949771881	12.2951180935
HEATMAP	74	get_comm_data	12.2949571609	12.2951381207
HEATMAP	63	timestep_fine	11.7522380352	12.3015429974
HEATMAP	38	timestep_coarse	12.2491619587	12.3024458885
HEATMAP	38	follower_in_sliding_window	11.6744680405	12.303511858
HEATMAP	38	iteration_pint	11.674464941	12.3035650253
HEATMAP	39	get_simulation_data	12.3030920029	12.3036711216
HEATMAP	39	get_comm_data	12.2827510834	12.3036911488
HEATMAP	28	timestep_fine	11.7510359287	12.3085899353
HEATMAP	27	timestep_coarse	12.2598650455	12.3137590885
HEATMAP	51	timestep_fine	11.7665338516	12.3143479824
HEATMAP	27	converged	12.3147799969	12.3147819042
HEATMAP	27	follower_in_sliding_window	11.6955389977	12.3149271011
HEATMAP	27	iteration_pint	11.6955358982	12.3150370121
HEATMAP	28	get_simulation_data	12.3154439926	12.3155469894
HEATMAP	28	get_comm_data	12.3086240292	12.3155629635
Rank: 27, Status: 0, time: 13.5567090511, iteration 0, starting time frame id: 155, timeframe: [15.499999999999961, 15.59999999999996]
HEATMAP	61	timestep_coarse	12.2656679153	12.3181049824
HEATMAP	61	follower_in_sliding_window	11.6447589397	12.3191680908
HEATMAP	61	iteration_pint	11.644753933	12.3192300797
HEATMAP	62	get_simulation_data	12.3192620277	12.3197898865
HEATMAP	62	get_comm_data	12.2473120689	12.3198108673
HEATMAP	85	timestep_coarse	12.2715530396	12.325273037
HEATMAP	85	idle	8.35863089561	12.3254380226
HEATMAP	85	iteration_pint	8.35862588882	12.3255360126
HEATMAP	86	get_simulation_data	12.3255209923	12.3256378174
HEATMAP	86	get_comm_data	8.41310286522	12.3256618977
HEATMAP	75	timestep_fine	11.7820460796	12.3318500519
HEATMAP	50	timestep_coarse	12.2811720371	12.3351280689
HEATMAP	50	follower_in_sliding_window	11.7119390965	12.3362219334
HEATMAP	50	iteration_pint	11.711935997	12.3362739086
HEATMAP	40	timestep_fine	11.7843039036	12.3366839886
HEATMAP	51	get_simulation_data	12.336425066	12.3369519711
HEATMAP	51	get_comm_data	12.3143808842	12.3369739056
HEATMAP	74	timestep_coarse	12.2951710224	12.3499531746
HEATMAP	74	follower_in_sliding_window	11.7277929783	12.3501021862
HEATMAP	74	iteration_pint	11.7277901173	12.3501560688
HEATMAP	75	get_simulation_data	12.3502979279	12.3508780003
HEATMAP	75	get_comm_data	12.3318839073	12.3508999348
HEATMAP	29	timestep_fine	11.8061699867	12.3568539619
HEATMAP	39	timestep_coarse	12.3037250042	12.3572261333
HEATMAP	64	timestep_fine	11.8071022034	12.358397007
HEATMAP	39	follower_in_sliding_window	11.7288751602	12.3582980633
HEATMAP	39	iteration_pint	11.7288701534	12.3583540916
HEATMAP	40	get_simulation_data	12.3587400913	12.3593299389
HEATMAP	40	get_comm_data	12.3367190361	12.3593509197
HEATMAP	28	timestep_coarse	12.3155939579	12.3694739342
HEATMAP	28	converged	12.3704390526	12.3704409599
HEATMAP	28	follower_in_sliding_window	11.7510349751	12.370568037
HEATMAP	28	iteration_pint	11.7510311604	12.3706231117
Rank: 28, Status: 0, time: 13.6213538647, iteration 0, starting time frame id: 156, timeframe: [15.59999999999996, 15.69999999999996]
HEATMAP	29	get_simulation_data	12.370251894	12.3703918457
HEATMAP	29	get_comm_data	12.3568880558	12.3704080582
HEATMAP	62	timestep_coarse	12.3198449612	12.372852087
HEATMAP	62	follower_in_sliding_window	11.6986269951	12.3739249706
HEATMAP	62	iteration_pint	11.698622942	12.3739800453
HEATMAP	63	get_simulation_data	12.3735089302	12.3740448952
HEATMAP	63	get_comm_data	12.3015768528	12.374065876
HEATMAP	52	timestep_fine	11.8224010468	12.3776521683
HEATMAP	86	timestep_coarse	12.3257110119	12.3788149357
HEATMAP	86	idle	8.41310095787	12.3789579868
HEATMAP	86	iteration_pint	8.41309690475	12.3790168762
HEATMAP	87	get_simulation_data	12.3785500526	12.3790791035
HEATMAP	87	get_comm_data	8.46727204323	12.3791019917
HEATMAP	76	timestep_fine	11.8366820812	12.3894579411
HEATMAP	51	timestep_coarse	12.3370079994	12.3899030685
HEATMAP	51	follower_in_sliding_window	11.7665319443	12.3909518719
HEATMAP	51	iteration_pint	11.7665259838	12.3910050392
HEATMAP	41	timestep_fine	11.8391799927	12.3911640644
HEATMAP	52	get_simulation_data	12.3914740086	12.391906023
HEATMAP	52	get_comm_data	12.37768507	12.391928196
HEATMAP	30	timestep_fine	11.8610138893	12.4039959908
HEATMAP	75	timestep_coarse	12.350933075	12.404075861
HEATMAP	75	follower_in_sliding_window	11.7820448875	12.4042229652
HEATMAP	75	iteration_pint	11.7820398808	12.4042758942
HEATMAP	76	get_simulation_data	12.404761076	12.405326128
HEATMAP	76	get_comm_data	12.3894920349	12.4053480625
HEATMAP	65	timestep_fine	11.8602421284	12.4069120884
HEATMAP	40	timestep_coarse	12.3593850136	12.4128448963
HEATMAP	40	follower_in_sliding_window	11.7843029499	12.4139070511
HEATMAP	40	iteration_pint	11.7842979431	12.4139630795
HEATMAP	41	get_simulation_data	12.4140970707	12.414675951
HEATMAP	41	get_comm_data	12.3912110329	12.4146978855
HEATMAP	29	timestep_coarse	12.3704409599	12.4241259098
HEATMAP	29	converged	12.4250919819	12.4250938892
HEATMAP	29	follower_in_sliding_window	11.8061668873	12.4252159595
HEATMAP	29	iteration_pint	11.8061628342	12.4252698421
Rank: 29, Status: 0, time: 13.6441819668, iteration 0, starting time frame id: 157, timeframe: [15.69999999999996, 15.79999999999996]
HEATMAP	30	get_simulation_data	12.4252939224	12.4254448414
HEATMAP	30	get_comm_data	12.4040298462	12.4254617691
HEATMAP	63	timestep_coarse	12.3740990162	12.427325964
HEATMAP	63	follower_in_sliding_window	11.7522368431	12.4283900261
HEATMAP	63	iteration_pint	11.7522339821	12.4284420013
HEATMAP	64	get_simulation_data	12.428828001	12.429008007
HEATMAP	64	get_comm_data	12.3584451675	12.4290351868
HEATMAP	87	timestep_coarse	12.3791520596	12.4322471619
HEATMAP	87	idle	8.46727013588	12.432393074
HEATMAP	87	iteration_pint	8.46726608276	12.4324500561
HEATMAP	88	get_simulation_data	12.4328329563	12.4333939552
HEATMAP	88	get_comm_data	8.52293109894	12.4334180355
HEATMAP	53	timestep_fine	11.8777768612	12.4389150143
HEATMAP	77	timestep_fine	11.8899888992	12.4427919388
HEATMAP	52	timestep_coarse	12.3919620514	12.4456470013
HEATMAP	52	follower_in_sliding_window	11.8223981857	12.4467201233
HEATMAP	52	iteration_pint	11.8223931789	12.4467740059
HEATMAP	53	get_simulation_data	12.4463889599	12.4469158649
HEATMAP	53	get_comm_data	12.4389488697	12.4469380379
HEATMAP	42	timestep_fine	11.8941409588	12.4469089508
HEATMAP	76	timestep_coarse	12.40538311	12.458673954
HEATMAP	76	follower_in_sliding_window	11.8366811275	12.4588279724
HEATMAP	76	iteration_pint	11.8366761208	12.4588811398
HEATMAP	77	get_simulation_data	12.4585108757	12.4590308666
HEATMAP	77	get_comm_data	12.4428248405	12.4590530396
HEATMAP	66	timestep_fine	11.914192915	12.4660739899
HEATMAP	41	timestep_coarse	12.4147319794	12.4680929184
HEATMAP	41	follower_in_sliding_window	11.8391780853	12.4691619873
HEATMAP	41	iteration_pint	11.8391709328	12.4692189693
HEATMAP	31	timestep_fine	11.9160740376	12.4689490795
HEATMAP	42	get_simulation_data	12.4690020084	12.4695541859
HEATMAP	42	get_comm_data	12.4469430447	12.4695761204
HEATMAP	30	timestep_coarse	12.4254939556	12.4784419537
HEATMAP	30	converged	12.4793858528	12.4793879986
HEATMAP	30	follower_in_sliding_window	11.861011982	12.4795148373
HEATMAP	30	iteration_pint	11.8610069752	12.4795689583
Rank: 30, Status: 0, time: 13.7095718384, iteration 0, starting time frame id: 158, timeframe: [15.79999999999996, 15.89999999999996]
HEATMAP	31	get_simulation_data	12.4791009426	12.4792521
HEATMAP	31	get_comm_data	12.4689900875	12.4792690277
HEATMAP	64	timestep_coarse	12.4290881157	12.4825410843
HEATMAP	64	follower_in_sliding_window	11.8071000576	12.4836480618
HEATMAP	64	iteration_pint	11.8070950508	12.4838001728
HEATMAP	65	get_simulation_data	12.4838490486	12.4839470387
HEATMAP	65	get_comm_data	12.4069530964	12.4839680195
HEATMAP	88	timestep_coarse	12.4334881306	12.487776041
HEATMAP	88	idle	8.52292895317	12.4879200459
HEATMAP	88	iteration_pint	8.52292513847	12.4879789352
HEATMAP	89	get_simulation_data	12.4881350994	12.4888072014
HEATMAP	89	get_comm_data	8.59105420113	12.4888350964
HEATMAP	54	timestep_fine	11.9340121746	12.4972481728
HEATMAP	53	timestep_coarse	12.446972847	12.5009009838
HEATMAP	53	follower_in_sliding_window	11.8777759075	12.5019729137
HEATMAP	53	iteration_pint	11.8777718544	12.5020258427
HEATMAP	54	get_simulation_data	12.5020551682	12.5025889874
HEATMAP	54	get_comm_data	12.4972820282	12.5026099682
HEATMAP	43	timestep_fine	11.9496781826	12.5035290718
HEATMAP	78	timestep_fine	11.9447181225	12.5077519417
HEATMAP	77	timestep_coarse	12.459086895	12.5124080181
HEATMAP	77	follower_in_sliding_window	11.8899879456	12.5125489235
HEATMAP	77	iteration_pint	11.8899848461	12.5126109123
HEATMAP	78	get_simulation_data	12.5126340389	12.5132069588
HEATMAP	78	get_comm_data	12.5077860355	12.5132279396
HEATMAP	42	timestep_coarse	12.4696099758	12.5231230259
HEATMAP	42	follower_in_sliding_window	11.8941400051	12.5242011547
HEATMAP	42	iteration_pint	11.894135952	12.5242540836
HEATMAP	43	get_simulation_data	12.5243980885	12.5249650478
HEATMAP	43	get_comm_data	12.5035641193	12.5249860287
HEATMAP	67	timestep_fine	11.9689669609	12.5263168812
HEATMAP	32	timestep_fine	11.9716172218	12.5274121761
HEATMAP	31	timestep_coarse	12.4793019295	12.53312397
HEATMAP	31	converged	12.5340969563	12.534099102
HEATMAP	31	follower_in_sliding_window	11.9160709381	12.534224987
HEATMAP	31	iteration_pint	11.9160671234	12.534279108
Rank: 31, Status: 0, time: 13.7668299675, iteration 0, starting time frame id: 159, timeframe: [15.89999999999996, 15.99999999999996]
HEATMAP	32	get_simulation_data	12.5346660614	12.5348210335
HEATMAP	32	get_comm_data	12.5274460316	12.5348360538
HEATMAP	65	timestep_coarse	12.4840021133	12.5368189812
HEATMAP	65	follower_in_sliding_window	11.8602399826	12.5378949642
HEATMAP	65	iteration_pint	11.8602340221	12.5379459858
HEATMAP	66	get_simulation_data	12.5377159119	12.5379009247
HEATMAP	66	get_comm_data	12.4661078453	12.5379219055
HEATMAP	55	timestep_fine	11.9884438515	12.5413708687
HEATMAP	89	timestep_coarse	12.4889080524	12.5435700417
HEATMAP	89	idle	8.59105110168	12.5437281132
HEATMAP	89	iteration_pint	8.59104704857	12.5438241959
HEATMAP	90	get_simulation_data	12.5435550213	12.5436620712
HEATMAP	90	get_comm_data	8.64636898041	12.5436902046
HEATMAP	79	timestep_fine	11.9984281063	12.5513601303
HEATMAP	54	timestep_coarse	12.5026431084	12.5569469929
HEATMAP	54	follower_in_sliding_window	11.9340109825	12.5580370426
HEATMAP	54	iteration_pint	11.9340081215	12.5580899715
HEATMAP	55	get_simulation_data	12.5576219559	12.5580289364
HEATMAP	55	get_comm_data	12.5414028168	12.5580499172
HEATMAP	78	timestep_coarse	12.5132620335	12.5675079823
HEATMAP	78	follower_in_sliding_window	11.9447169304	12.5676569939
HEATMAP	78	iteration_pint	11.9447119236	12.5677099228
HEATMAP	79	get_simulation_data	12.5672340393	12.5678160191
HEATMAP	79	get_comm_data	12.5513939857	12.5678369999
HEATMAP	68	timestep_fine	12.0232019424	12.5727579594
HEATMAP	44	timestep_fine	12.0061318874	12.5729939938
HEATMAP	43	timestep_coarse	12.5250191689	12.5786809921
HEATMAP	43	follower_in_sliding_window	11.9496769905	12.5797519684
HEATMAP	43	iteration_pint	11.9496719837	12.5798079967
HEATMAP	44	get_simulation_data	12.5802779198	12.5808529854
HEATMAP	44	get_comm_data	12.5730290413	12.5808739662
HEATMAP	32	timestep_coarse	12.534869194	12.588681221
HEATMAP	33	timestep_fine	12.0270900726	12.5890450478
HEATMAP	32	converged	12.5896511078	12.5896530151
HEATMAP	32	follower_in_sliding_window	11.9716160297	12.5897791386
HEATMAP	32	iteration_pint	11.9716110229	12.5898342133
Rank: 32, Status: 0, time: 13.836359024, iteration 0, starting time frame id: 160, timeframe: [15.99999999999996, 16.09999999999996]
HEATMAP	33	get_simulation_data	12.5899710655	12.5901241302
HEATMAP	33	get_comm_data	12.5890800953	12.5901401043
HEATMAP	66	timestep_coarse	12.5379559994	12.5911870003
HEATMAP	66	follower_in_sliding_window	11.9141919613	12.5922648907
HEATMAP	66	iteration_pint	11.9141888618	12.5923168659
HEATMAP	67	get_simulation_data	12.5924589634	12.5930278301
HEATMAP	67	get_comm_data	12.526350975	12.5930500031
HEATMAP	90	timestep_coarse	12.5437641144	12.5978829861
HEATMAP	90	idle	8.64636707306	12.5980501175
HEATMAP	90	iteration_pint	8.64636397362	12.5981390476HEATMAP	91	get_simulation_data	12.5982701778	12.5983641148

HEATMAP	91	get_comm_data	8.70080018044	12.5983920097
HEATMAP	56	timestep_fine	12.0445799828	12.6035678387
HEATMAP	55	timestep_coarse	12.558082819	12.6111838818
HEATMAP	55	follower_in_sliding_window	11.9884428978	12.6122448444
HEATMAP	55	iteration_pint	11.9884388447	12.6122980118
HEATMAP	56	get_simulation_data	12.6126880646	12.6132059097
HEATMAP	56	get_comm_data	12.6036019325	12.6132268906
HEATMAP	45	timestep_fine	12.0609519482	12.6138219833
HEATMAP	80	timestep_fine	12.0540339947	12.619027853
HEATMAP	79	timestep_coarse	12.5678710938	12.6211540699
HEATMAP	79	follower_in_sliding_window	11.9984259605	12.6213030815
HEATMAP	79	iteration_pint	11.9984200001	12.6213560104
HEATMAP	80	get_simulation_data	12.6217348576	12.6223089695
HEATMAP	80	get_comm_data	12.6190629005	12.6223289967
HEATMAP	69	timestep_fine	12.0767631531	12.6272239685
HEATMAP	44	timestep_coarse	12.5809071064	12.6355888844
HEATMAP	44	follower_in_sliding_window	12.0061309338	12.6366779804
HEATMAP	44	iteration_pint	12.006125927	12.6367330551
HEATMAP	45	get_simulation_data	12.6363499165	12.6368420124
HEATMAP	45	get_comm_data	12.6138629913	12.6368629932
HEATMAP	34	timestep_fine	12.0823159218	12.6375598907
HEATMAP	33	timestep_coarse	12.5901730061	12.6441249847
HEATMAP	33	converged	12.6450850964	12.6450870037
HEATMAP	33	follower_in_sliding_window	12.027089119	12.6452760696
HEATMAP	33	iteration_pint	12.0270860195	12.6453239918
Rank: 33, Status: 0, time: 13.8629801273, iteration 0, starting time frame id: 161, timeframe: [16.09999999999996, 16.19999999999996]
HEATMAP	34	get_simulation_data	12.6449489594	12.6451900005
HEATMAP	34	get_comm_data	12.6376039982	12.645209074
HEATMAP	67	timestep_coarse	12.5930838585	12.6469659805
HEATMAP	67	follower_in_sliding_window	11.9689660072	12.6480839252
HEATMAP	67	iteration_pint	11.9689610004	12.6481339931
HEATMAP	68	get_simulation_data	12.6485550404	12.6489989758
HEATMAP	68	get_comm_data	12.5727958679	12.6490199566
HEATMAP	91	timestep_coarse	12.5984590054	12.6517181396
HEATMAP	91	idle	8.70079708099	12.6518640518
HEATMAP	91	iteration_pint	8.70079302788	12.6519281864
HEATMAP	92	get_simulation_data	12.6524138451	12.6525988579
HEATMAP	92	get_comm_data	8.76361894608	12.6526207924
HEATMAP	57	timestep_fine	12.1001040936	12.6553881168
HEATMAP	81	timestep_fine	12.1079969406	12.6627371311
HEATMAP	46	timestep_fine	12.1157860756	12.6670880318
HEATMAP	56	timestep_coarse	12.6132600307	12.6671960354
HEATMAP	56	follower_in_sliding_window	12.044577837	12.6683080196
HEATMAP	56	iteration_pint	12.0445709229	12.6683619022
HEATMAP	57	get_simulation_data	12.668514967	12.669095993
HEATMAP	57	get_comm_data	12.6554219723	12.6691169739
HEATMAP	80	timestep_coarse	12.6223628521	12.6766140461
HEATMAP	80	follower_in_sliding_window	12.0540318489	12.6767640114
HEATMAP	80	iteration_pint	12.0540268421	12.6768429279
HEATMAP	81	get_simulation_data	12.6769931316	12.6775701046
HEATMAP	81	get_comm_data	12.6627719402	12.6775910854
HEATMAP	70	timestep_fine	12.1310899258	12.6860778332
HEATMAP	45	timestep_coarse	12.6368970871	12.6903610229
HEATMAP	45	follower_in_sliding_window	12.0609509945	12.6914350986
HEATMAP	45	iteration_pint	12.0609478951	12.6914899349
HEATMAP	46	get_simulation_data	12.6915252209	12.6921172142
HEATMAP	46	get_comm_data	12.6671221256	12.6921391487
HEATMAP	35	timestep_fine	12.1375799179	12.6961660385
HEATMAP	34	timestep_coarse	12.6452598572	12.6987309456
HEATMAP	34	converged	12.6997148991	12.6997170448
HEATMAP	34	follower_in_sliding_window	12.0823140144	12.6998660564
HEATMAP	34	iteration_pint	12.0823090076	12.6999759674HEATMAP	35	get_simulation_data	12.7000579834	12.7001559734
HEATMAP	35	get_comm_data	12.6962001324	12.7001719475

Rank: 34, Status: 0, time: 12.7010741234, iteration 0, starting time frame id: 162, timeframe: [16.19999999999996, 16.29999999999996]
HEATMAP	68	timestep_coarse	12.6490540504	12.7019200325
HEATMAP	68	follower_in_sliding_window	12.0232000351	12.7029838562
HEATMAP	68	iteration_pint	12.023195982	12.7030348778
HEATMAP	69	get_simulation_data	12.7026629448	12.7032170296
HEATMAP	69	get_comm_data	12.6272571087	12.7032380104
HEATMAP	92	timestep_coarse	12.6526730061	12.7072198391
HEATMAP	92	idle	8.76361489296	12.7073729038
HEATMAP	92	iteration_pint	8.76360988617	12.7074289322
HEATMAP	93	get_simulation_data	12.7070479393	12.7076020241
HEATMAP	93	get_comm_data	8.81843590736	12.7076249123
HEATMAP	58	timestep_fine	12.1552371979	12.7103321552
HEATMAP	82	timestep_fine	12.1623618603	12.7202608585
HEATMAP	57	timestep_coarse	12.6691510677	12.7228951454
HEATMAP	57	follower_in_sliding_window	12.1001031399	12.7239689827
HEATMAP	57	iteration_pint	12.1000990868	12.7240209579
HEATMAP	58	get_simulation_data	12.7238111496	12.7239701748
HEATMAP	58	get_comm_data	12.7103791237	12.7239911556
HEATMAP	47	timestep_fine	12.1705989838	12.7241969109
HEATMAP	81	timestep_coarse	12.6776249409	12.7311341763
HEATMAP	81	follower_in_sliding_window	12.1079959869	12.7312850952
HEATMAP	81	iteration_pint	12.1079909801	12.7313361168
HEATMAP	82	get_simulation_data	12.7311160564	12.7316420078
HEATMAP	82	get_comm_data	12.7202949524	12.7316629887
HEATMAP	71	timestep_fine	12.1850440502	12.7418830395
HEATMAP	46	timestep_coarse	12.6921720505	12.7454240322
HEATMAP	36	timestep_fine	12.1931488514	12.7457900047
HEATMAP	46	follower_in_sliding_window	12.1157841682	12.7464740276
HEATMAP	46	iteration_pint	12.1157810688	12.7465281487
HEATMAP	47	get_simulation_data	12.7460429668	12.7462248802
HEATMAP	47	get_comm_data	12.7242310047	12.7462470531
HEATMAP	35	timestep_coarse	12.7002050877	12.7541739941
HEATMAP	35	converged	12.7551341057	12.755136013
HEATMAP	35	follower_in_sliding_window	12.1375780106	12.7552731037
HEATMAP	35	iteration_pint	12.1375730038	12.7553260326
Rank: 35, Status: 0, time: 13.997369051, iteration 0, starting time frame id: 163, timeframe: [16.29999999999996, 16.399999999999963]
HEATMAP	36	get_simulation_data	12.7558147907	12.7559599876
HEATMAP	36	get_comm_data	12.7458238602	12.7559759617
HEATMAP	69	timestep_coarse	12.7032721043	12.7565259933
HEATMAP	69	follower_in_sliding_window	12.0767610073	12.7576329708
HEATMAP	69	iteration_pint	12.0767569542	12.7576770782
HEATMAP	70	get_simulation_data	12.757630825	12.7581977844
HEATMAP	70	get_comm_data	12.686111927	12.7582199574
HEATMAP	93	timestep_coarse	12.7076768875	12.7612679005
HEATMAP	93	idle	8.81843400002	12.7614099979
HEATMAP	93	iteration_pint	8.81842899323	12.7614688873
HEATMAP	94	get_simulation_data	12.7615029812	12.7620828152
HEATMAP	94	get_comm_data	8.87421989441	12.7621099949
HEATMAP	59	timestep_fine	12.2108080387	12.7682840824
HEATMAP	83	timestep_fine	12.2170939445	12.7721710205
HEATMAP	48	timestep_fine	12.2257170677	12.7735719681
HEATMAP	58	timestep_coarse	12.7240240574	12.7775790691
HEATMAP	58	follower_in_sliding_window	12.1552340984	12.7786490917
HEATMAP	58	iteration_pint	12.1552290916	12.7787020206
HEATMAP	59	get_simulation_data	12.7788479328	12.7793700695
HEATMAP	59	get_comm_data	12.7683179379	12.7793910503
HEATMAP	82	timestep_coarse	12.7316968441	12.7854578495
HEATMAP	82	follower_in_sliding_window	12.1623609066	12.7856068611
HEATMAP	82	iteration_pint	12.1623580456	12.7856600285
HEATMAP	83	get_simulation_data	12.7858140469	12.7863759995
HEATMAP	83	get_comm_data	12.772206068	12.786397934
HEATMAP	72	timestep_fine	12.2401721478	12.7977759838
HEATMAP	47	timestep_coarse	12.7462799549	12.7999498844
HEATMAP	47	follower_in_sliding_window	12.1705980301	12.8010239601
HEATMAP	47	iteration_pint	12.1705930233	12.8010790348
HEATMAP	48	get_simulation_data	12.8014791012	12.8019750118
HEATMAP	48	get_comm_data	12.7736051083	12.8019969463
HEATMAP	36	timestep_coarse	12.7560079098	12.8093698025
HEATMAP	36	converged	12.8103199005	12.810323
HEATMAP	36	follower_in_sliding_window	12.1931478977	12.8104548454
HEATMAP	36	iteration_pint	12.1931447983	12.8104739189
Rank: 36, Status: 0, time: 14.0614140034, iteration 0, starting time frame id: 164, timeframe: [16.399999999999963, 16.499999999999964]
HEATMAP	60	timestep_fine	12.2654788494	12.8120019436
HEATMAP	70	timestep_coarse	12.7582538128	12.8117439747
HEATMAP	37	timestep_fine	12.2489900589	12.8126549721
HEATMAP	37	get_simulation_data	12.8127100468	12.8128120899
HEATMAP	70	follower_in_sliding_window	12.1310889721	12.8128168583HEATMAP	37	get_comm_data	12.8126900196	12.812828064

HEATMAP	70	iteration_pint	12.131084919	12.8128678799
HEATMAP	71	get_simulation_data	12.812390089	12.8129811287
HEATMAP	71	get_comm_data	12.7419240475	12.8130030632
HEATMAP	94	timestep_coarse	12.762182951	12.8166139126
HEATMAP	94	idle	8.87421703339	12.8167710304
HEATMAP	94	iteration_pint	8.8742120266	12.8168759346
HEATMAP	95	get_simulation_data	12.8163311481	12.8164420128
HEATMAP	95	get_comm_data	8.92865014076	12.8164691925
HEATMAP	84	timestep_fine	12.2718660831	12.8222060204
HEATMAP	59	timestep_coarse	12.7794249058	12.8331348896
HEATMAP	59	follower_in_sliding_window	12.2108058929	12.834225893
HEATMAP	59	iteration_pint	12.2107999325	12.8342790604
HEATMAP	60	get_simulation_data	12.8347699642	12.8353199959
HEATMAP	60	get_comm_data	12.812035799	12.8353409767
HEATMAP	49	timestep_fine	12.2808039188	12.8371360302
HEATMAP	83	timestep_coarse	12.7864320278	12.8400490284
HEATMAP	83	follower_in_sliding_window	12.2170929909	12.8401920795
HEATMAP	83	iteration_pint	12.2170898914	12.8402469158
HEATMAP	84	get_simulation_data	12.8407459259	12.8413000107
HEATMAP	84	get_comm_data	12.8222489357	12.841326952
HEATMAP	73	timestep_fine	12.294519186	12.8505802155
HEATMAP	48	timestep_coarse	12.8020310402	12.8549981117
HEATMAP	48	follower_in_sliding_window	12.2257151604	12.8560640812
HEATMAP	48	iteration_pint	12.2257089615	12.8561420441
HEATMAP	38	timestep_fine	12.3036270142	12.8562998772
HEATMAP	49	get_simulation_data	12.8562898636	12.8568680286
HEATMAP	49	get_comm_data	12.8371698856	12.8568899632
HEATMAP	61	timestep_fine	12.3192911148	12.8628630638
HEATMAP	37	timestep_coarse	12.8128600121	12.8671009541
HEATMAP	71	timestep_coarse	12.8130369186	12.8666570187
HEATMAP	37	converged	12.8680860996	12.868088007
HEATMAP	71	follower_in_sliding_window	12.1850419044	12.8677349091HEATMAP	37	follower_in_sliding_window	12.2489869595	12.8682179451

HEATMAP	71	iteration_pint	12.1850390434	12.8677871227
HEATMAP	37	iteration_pint	12.248980999	12.8682711124
Rank: 37, Status: 0, time: 14.0868449211, iteration 0, starting time frame id: 165, timeframe: [16.499999999999964, 16.599999999999966]
HEATMAP	38	get_simulation_data	12.8683099747	12.8684530258
HEATMAP	38	get_comm_data	12.8563399315	12.8684689999
HEATMAP	72	get_simulation_data	12.8681771755	12.868710041
HEATMAP	72	get_comm_data	12.7978160381	12.8687319756
HEATMAP	95	timestep_coarse	12.8165421486	12.8699841499
HEATMAP	95	idle	8.92864704132	12.8701422215
HEATMAP	95	iteration_pint	8.92864322662	12.8702580929HEATMAP	96	get_simulation_data	12.8706200123	12.8707208633
HEATMAP	96	get_comm_data	8.98397994041	12.8707439899

HEATMAP	85	timestep_fine	12.3256409168	12.880507946
HEATMAP	60	timestep_coarse	12.8353757858	12.8877699375
HEATMAP	60	follower_in_sliding_window	12.2654778957	12.8888208866
HEATMAP	60	iteration_pint	12.2654738426	12.8888738155
HEATMAP	61	get_simulation_data	12.8884749413	12.888906002
HEATMAP	61	get_comm_data	12.8628959656	12.8889269829
HEATMAP	84	timestep_coarse	12.8413801193	12.8946650028
HEATMAP	84	follower_in_sliding_window	12.2718651295	12.8948421478
HEATMAP	84	iteration_pint	12.27186203	12.894933939
HEATMAP	85	get_simulation_data	12.8945109844	12.8946249485
HEATMAP	85	get_comm_data	12.8805499077	12.8946518898
HEATMAP	50	timestep_fine	12.3363039494	12.8954110146
HEATMAP	49	timestep_coarse	12.856924057	12.9105820656
HEATMAP	49	follower_in_sliding_window	12.2808020115	12.9116559029
HEATMAP	49	iteration_pint	12.2807979584	12.9117090702
HEATMAP	50	get_simulation_data	12.9114980698	12.9120070934
HEATMAP	50	get_comm_data	12.8954660892	12.9120309353
HEATMAP	39	timestep_fine	12.3584160805	12.9133501053
HEATMAP	74	timestep_fine	12.3502151966	12.9192271233
HEATMAP	38	timestep_coarse	12.8685019016	12.921754837
HEATMAP	38	converged	12.9227068424	12.9227089882
HEATMAP	72	timestep_coarse	12.8687670231	12.9226391315
HEATMAP	38	follower_in_sliding_window	12.3036248684	12.9228439331
HEATMAP	38	iteration_pint	12.3036189079	12.9228959084
Rank: 38, Status: 0, time: 14.1526088715, iteration 0, starting time frame id: 166, timeframe: [16.599999999999966, 16.699999999999967]
HEATMAP	39	get_simulation_data	12.9224040508	12.9225490093
HEATMAP	39	get_comm_data	12.9133911133	12.9225640297
HEATMAP	62	timestep_fine	12.3740420341	12.923126936
HEATMAP	72	follower_in_sliding_window	12.240170002	12.9237160683
HEATMAP	72	iteration_pint	12.2401649952	12.9238209724
HEATMAP	73	get_simulation_data	12.9239161015	12.9245090485
HEATMAP	73	get_comm_data	12.8506140709	12.9245300293
HEATMAP	96	timestep_coarse	12.8707940578	12.9247348309
HEATMAP	96	idle	8.98397803307	12.924877882
HEATMAP	96	iteration_pint	8.98397302628	12.9249329567
HEATMAP	97	get_simulation_data	12.9250888824	12.9256608486
HEATMAP	97	get_comm_data	9.03891301155	12.9256839752
HEATMAP	86	timestep_fine	12.3790769577	12.928745985
HEATMAP	51	timestep_fine	12.3910489082	12.9384598732
HEATMAP	61	timestep_coarse	12.8889610767	12.9415400028
HEATMAP	61	follower_in_sliding_window	12.3192899227	12.9425799847
HEATMAP	61	iteration_pint	12.3192870617	12.9426329136
HEATMAP	62	get_simulation_data	12.9426698685	12.9431910515
HEATMAP	62	get_comm_data	12.9231610298	12.9432120323
HEATMAP	85	timestep_coarse	12.8947060108	12.9486429691
HEATMAP	85	follower_in_sliding_window	12.3256399632	12.9488120079
HEATMAP	85	iteration_pint	12.32563591	12.9489018917
HEATMAP	86	get_simulation_data	12.948900938	12.949007988
HEATMAP	86	get_comm_data	12.9287798405	12.9490308762
HEATMAP	75	timestep_fine	12.4043090343	12.9545669556
HEATMAP	50	timestep_coarse	12.9120690823	12.9659979343
HEATMAP	50	follower_in_sliding_window	12.336302042	12.9671089649
HEATMAP	50	iteration_pint	12.3362960815	12.9671730995
HEATMAP	51	get_simulation_data	12.9673240185	12.9675040245
HEATMAP	51	get_comm_data	12.9384939671	12.9675250053
HEATMAP	40	timestep_fine	12.414026022	12.9692070484
HEATMAP	39	timestep_coarse	12.9225971699	12.9760341644
HEATMAP	39	converged	12.9769949913	12.9769980907
HEATMAP	39	follower_in_sliding_window	12.3584132195	12.9771242142
HEATMAP	39	iteration_pint	12.3584091663	12.9771790504
Rank: 39, Status: 0, time: 14.2095739841, iteration 0, starting time frame id: 167, timeframe: [16.699999999999967, 16.79999999999997]
HEATMAP	40	get_simulation_data	12.977586031	12.9777379036
HEATMAP	40	get_comm_data	12.9692420959	12.9777541161
HEATMAP	73	timestep_coarse	12.9245650768	12.9781780243
HEATMAP	63	timestep_fine	12.4285049438	12.9786710739
HEATMAP	73	follower_in_sliding_window	12.2945179939	12.979279995HEATMAP	97	timestep_coarse	12.9257340431	12.9792909622

HEATMAP	73	iteration_pint	12.2945141792	12.9793310165
HEATMAP	97	idle	9.03891086578	12.9794318676
HEATMAP	97	iteration_pint	9.03890585899	12.9794938564
HEATMAP	74	get_simulation_data	12.9791021347	12.979678154
HEATMAP	74	get_comm_data	12.9192621708	12.9797000885
HEATMAP	98	get_simulation_data	12.9792499542	12.979788065
HEATMAP	98	get_comm_data	9.09335708618	12.9798109531
HEATMAP	87	timestep_fine	12.4325101376	12.9803051949
HEATMAP	62	timestep_coarse	12.9432449341	12.996188879
HEATMAP	62	follower_in_sliding_window	12.3740410805	12.9972469807
HEATMAP	62	iteration_pint	12.374037981	12.9973020554
HEATMAP	63	get_simulation_data	12.9968180656	12.9973869324
HEATMAP	63	get_comm_data	12.9787039757	12.9974088669
HEATMAP	86	timestep_coarse	12.94906497	13.0020239353
HEATMAP	86	follower_in_sliding_window	12.379076004	13.0021719933
HEATMAP	86	iteration_pint	12.3790719509	13.0022239685
HEATMAP	87	get_simulation_data	13.0017421246	13.0022990704
HEATMAP	87	get_comm_data	12.980340004	13.0023200512
HEATMAP	52	timestep_fine	12.44683218	13.0035331249
HEATMAP	76	timestep_fine	12.4589121342	13.012597084
HEATMAP	51	timestep_coarse	12.9675588608	13.0203828812
HEATMAP	41	timestep_fine	12.4692800045	13.0206918716
HEATMAP	51	follower_in_sliding_window	12.3910479546	13.0214328766
HEATMAP	51	iteration_pint	12.3910448551	13.0214860439
HEATMAP	52	get_simulation_data	13.0219871998	13.0225200653
HEATMAP	52	get_comm_data	13.0035681725	13.0225419998
HEATMAP	40	timestep_coarse	12.9777870178	13.0314290524
HEATMAP	40	converged	13.0324110985	13.0324130058
HEATMAP	40	follower_in_sliding_window	12.4140219688	13.0325419903
HEATMAP	40	iteration_pint	12.4140179157	13.0325949192
Rank: 40, Status: 0, time: 14.2795619965, iteration 0, starting time frame id: 168, timeframe: [16.79999999999997, 16.89999999999997]
HEATMAP	41	get_simulation_data	13.0327429771	13.0328948498
HEATMAP	41	get_comm_data	13.0207269192	13.0329098701
HEATMAP	98	timestep_coarse	12.9798600674	13.0332500935
HEATMAP	98	idle	9.09335494041	13.0333850384
HEATMAP	98	iteration_pint	9.09334993362	13.0334420204
HEATMAP	99	get_simulation_data	13.0336151123	13.0341589451
HEATMAP	99	get_comm_data	9.14927005768	13.0341870785
HEATMAP	74	timestep_coarse	12.9797341824	13.0343620777
HEATMAP	74	follower_in_sliding_window	12.3502140045	13.0354390144
HEATMAP	74	iteration_pint	12.3502101898	13.0354931355
HEATMAP	64	timestep_fine	12.4838750362	13.0360310078
HEATMAP	75	get_simulation_data	13.0356419086	13.0361909866
HEATMAP	75	get_comm_data	12.9546010494	13.0362119675
HEATMAP	88	timestep_fine	12.4880039692	13.0492939949
HEATMAP	63	timestep_coarse	12.9974429607	13.0506629944
HEATMAP	63	follower_in_sliding_window	12.4285030365	13.0517320633
HEATMAP	63	iteration_pint	12.4284968376	13.0517950058
HEATMAP	64	get_simulation_data	13.052200079	13.0527410507
HEATMAP	64	get_comm_data	13.0360741615	13.0527670383
HEATMAP	87	timestep_coarse	13.0023541451	13.0555181503
HEATMAP	87	follower_in_sliding_window	12.4325091839	13.0556671619
HEATMAP	87	iteration_pint	12.4325051308	13.0557169914
HEATMAP	88	get_simulation_data	13.0561201572	13.0566849709
HEATMAP	88	get_comm_data	13.0493271351	13.0567059517
HEATMAP	53	timestep_fine	12.5020868778	13.0629279613
HEATMAP	77	timestep_fine	12.512665987	13.0642879009
HEATMAP	52	timestep_coarse	13.0225760937	13.0763881207
HEATMAP	52	follower_in_sliding_window	12.4468300343	13.0774559975
HEATMAP	52	iteration_pint	12.4468259811	13.0775110722
HEATMAP	53	get_simulation_data	13.0771129131	13.0776309967
HEATMAP	53	get_comm_data	13.0629618168	13.0776519775
HEATMAP	42	timestep_fine	12.524310112	13.0793991089
HEATMAP	65	timestep_fine	12.5380091667	13.0847899914
HEATMAP	41	timestep_coarse	13.032943964	13.0862970352
HEATMAP	41	converged	13.0872578621	13.0872600079
HEATMAP	41	follower_in_sliding_window	12.4692769051	13.087387085
HEATMAP	41	iteration_pint	12.4692728519	13.0874400139
Rank: 41, Status: 0, time: 14.3053908348, iteration 0, starting time frame id: 169, timeframe: [16.89999999999997, 16.99999999999997]
HEATMAP	42	get_simulation_data	13.0872189999	13.0873730183
HEATMAP	42	get_comm_data	13.0794420242	13.0873889923
HEATMAP	99	timestep_coarse	13.0342550278	13.0883779526
HEATMAP	99	idle	9.14926695824	13.08852911
HEATMAP	99	iteration_pint	9.14926290512	13.0885949135
HEATMAP	100	get_simulation_data	13.0891058445	13.0896887779
HEATMAP	100	get_comm_data	9.20461988449	13.0897119045
HEATMAP	75	timestep_coarse	13.0362460613	13.0894110203
HEATMAP	75	follower_in_sliding_window	12.4043068886	13.0904948711
HEATMAP	75	iteration_pint	12.4043009281	13.0905468464
HEATMAP	76	get_simulation_data	13.0910451412	13.0916540623
HEATMAP	76	get_comm_data	13.0126321316	13.0916750431
HEATMAP	64	timestep_coarse	13.052822113	13.1063091755
HEATMAP	64	follower_in_sliding_window	12.4838731289	13.1074240208
HEATMAP	64	iteration_pint	12.4838681221	13.1075241566
HEATMAP	65	get_simulation_data	13.1076409817	13.1077551842
HEATMAP	65	get_comm_data	13.0848250389	13.107776165
HEATMAP	89	timestep_fine	12.5439431667	13.1093940735
HEATMAP	88	timestep_coarse	13.0567481518	13.1109790802
HEATMAP	88	follower_in_sliding_window	12.4880030155	13.1111299992
HEATMAP	88	iteration_pint	12.4880001545	13.1111829281
HEATMAP	89	get_simulation_data	13.11135602	13.1119232178
HEATMAP	89	get_comm_data	13.1094391346	13.1119480133
HEATMAP	54	timestep_fine	12.558120966	13.1220121384
HEATMAP	78	timestep_fine	12.5677700043	13.1312179565
HEATMAP	53	timestep_coarse	13.077685833	13.1315569878
HEATMAP	53	follower_in_sliding_window	12.5020859241	13.1326408386
HEATMAP	53	iteration_pint	12.502081871	13.1326949596
HEATMAP	54	get_simulation_data	13.1327400208	13.1333060265
HEATMAP	54	get_comm_data	13.1220471859	13.1333270073
HEATMAP	43	timestep_fine	12.5798690319	13.1340329647
HEATMAP	42	timestep_coarse	13.0874271393	13.1408891678
HEATMAP	42	converged	13.1418521404	13.1418540478
HEATMAP	42	follower_in_sliding_window	12.5243070126	13.1419930458
HEATMAP	42	iteration_pint	12.5243029594	13.1420531273
Rank: 42, Status: 0, time: 13.1431190968, iteration 0, starting time frame id: 170, timeframe: [16.99999999999997, 17.099999999999973]
HEATMAP	43	get_simulation_data	13.1421949863	13.1423521042
HEATMAP	43	get_comm_data	13.1340670586	13.1423680782
HEATMAP	100	timestep_coarse	13.0897619724	13.1433489323
HEATMAP	100	idle	9.20461797714	13.1434898376
HEATMAP	100	iteration_pint	9.20461297035	13.1435468197
HEATMAP	66	timestep_fine	12.5923769474	13.1432650089
HEATMAP	101	get_simulation_data	13.1431689262	13.1437020302
HEATMAP	101	get_comm_data	9.25937604904	13.1437249184
HEATMAP	76	timestep_coarse	13.0917100906	13.1450750828
HEATMAP	76	follower_in_sliding_window	12.4589099884	13.1461410522
HEATMAP	76	iteration_pint	12.4589040279	13.1461920738
HEATMAP	77	get_simulation_data	13.1457929611	13.1463699341
HEATMAP	77	get_comm_data	13.0643219948	13.1463909149
HEATMAP	65	timestep_coarse	13.1078100204	13.1606740952
HEATMAP	90	timestep_fine	12.598263979	13.1609489918
HEATMAP	65	follower_in_sliding_window	12.538007021	13.1617491245
HEATMAP	65	iteration_pint	12.5380010605	13.1618010998
HEATMAP	66	get_simulation_data	13.1615610123	13.1617128849
HEATMAP	66	get_comm_data	13.143299818	13.1617338657
HEATMAP	55	timestep_fine	12.6123578548	13.1647269726
HEATMAP	89	timestep_coarse	13.112003088	13.16665411
HEATMAP	89	follower_in_sliding_window	12.5439422131	13.166875124
HEATMAP	90	get_simulation_data	13.1666271687	13.1667301655
HEATMAP	89	iteration_pint	12.5439391136	13.1669900417HEATMAP	90	get_comm_data	13.160984993	13.1667521

HEATMAP	79	timestep_fine	12.6214139462	13.174352169
HEATMAP	54	timestep_coarse	13.1333620548	13.1877450943
HEATMAP	54	follower_in_sliding_window	12.5581190586	13.1888260841
HEATMAP	54	iteration_pint	12.5581121445	13.1888799667
HEATMAP	55	get_simulation_data	13.1883859634	13.1888840199
HEATMAP	55	get_comm_data	13.1647598743	13.1889038086
HEATMAP	43	timestep_coarse	13.1424021721	13.1960601807
HEATMAP	43	converged	13.1970219612	13.197024107
HEATMAP	43	follower_in_sliding_window	12.5798661709	13.1971549988
HEATMAP	43	iteration_pint	12.5798630714	13.1972081661
Rank: 43, Status: 0, time: 14.439084053, iteration 0, starting time frame id: 171, timeframe: [17.099999999999973, 17.199999999999974]
HEATMAP	101	timestep_coarse	13.1437759399	13.1975200176
HEATMAP	101	idle	9.2593729496	13.1976590157
HEATMAP	101	iteration_pint	9.25936889648	13.197715044
HEATMAP	102	get_simulation_data	13.1977460384	13.1983189583
HEATMAP	102	get_comm_data	9.31409287453	13.1983430386
HEATMAP	77	timestep_coarse	13.1464250088	13.1995990276
HEATMAP	77	follower_in_sliding_window	12.5126650333	13.2006709576
HEATMAP	77	iteration_pint	12.5126609802	13.2007229328
HEATMAP	78	get_simulation_data	13.2007570267	13.2011649609
HEATMAP	78	get_comm_data	13.1312530041	13.2011871338
HEATMAP	44	timestep_fine	12.6367950439	13.2041490078
HEATMAP	44	get_simulation_data	13.2042028904	13.2043149471
HEATMAP	44	get_comm_data	13.2041831017	13.2043299675
HEATMAP	91	timestep_fine	12.6519930363	13.2049660683
HEATMAP	67	timestep_fine	12.6481888294	13.2058160305
HEATMAP	66	timestep_coarse	13.1617679596	13.2149479389
HEATMAP	66	follower_in_sliding_window	12.5923748016	13.2160129547
HEATMAP	66	iteration_pint	12.5923688412	13.2160689831
HEATMAP	67	get_simulation_data	13.2162179947	13.2167959213
HEATMAP	67	get_comm_data	13.2058618069	13.216821909
HEATMAP	90	timestep_coarse	13.1667871475	13.220728159
HEATMAP	90	follower_in_sliding_window	12.5982630253	13.2208771706
HEATMAP	90	iteration_pint	12.5982601643	13.2209441662
HEATMAP	91	get_simulation_data	13.2210960388	13.2216851711
HEATMAP	91	get_comm_data	13.2050001621	13.2217051983
HEATMAP	56	timestep_fine	12.668391943	13.2276830673
HEATMAP	80	timestep_fine	12.6769049168	13.2423598766
HEATMAP	55	timestep_coarse	13.1889379025	13.2420527935
HEATMAP	55	follower_in_sliding_window	12.6123569012	13.2431228161
HEATMAP	55	iteration_pint	12.6123528481	13.2431778908
HEATMAP	45	timestep_fine	12.6915240288	13.2440800667
HEATMAP	56	get_simulation_data	13.2435889244	13.2441618443
HEATMAP	56	get_comm_data	13.2277169228	13.2441840172
HEATMAP	102	timestep_coarse	13.1983919144	13.251942873
HEATMAP	102	idle	9.31409096718	13.2520868778
HEATMAP	102	iteration_pint	9.31408596039	13.2521419525
HEATMAP	103	get_simulation_data	13.251611948	13.2521519661
HEATMAP	103	get_comm_data	9.36906194687	13.2521760464
HEATMAP	68	timestep_fine	12.7030620575	13.2533650398
HEATMAP	78	timestep_coarse	13.2012219429	13.2554700375
HEATMAP	78	follower_in_sliding_window	12.5677690506	13.256551981
HEATMAP	78	iteration_pint	12.5677649975	13.2566030025
HEATMAP	79	get_simulation_data	13.2561080456	13.2566940784
HEATMAP	79	get_comm_data	13.174393177	13.2567150593
HEATMAP	44	timestep_coarse	13.2043631077	13.259016037
HEATMAP	44	converged	13.2600140572	13.2600159645
HEATMAP	44	follower_in_sliding_window	12.6367919445	13.2601540089
HEATMAP	44	iteration_pint	12.6367869377	13.2602040768
Rank: 44, Status: 0, time: 14.5109171867, iteration 0, starting time frame id: 172, timeframe: [17.199999999999974, 17.299999999999976]
HEATMAP	45	get_simulation_data	13.2598080635	13.2599499226
HEATMAP	45	get_comm_data	13.2441129684	13.2599649429
HEATMAP	67	timestep_coarse	13.21687603	13.2708699703
HEATMAP	67	follower_in_sliding_window	12.6481878757	13.2720489502
HEATMAP	67	iteration_pint	12.6481838226	13.2721619606
HEATMAP	68	get_simulation_data	13.2724840641	13.2726328373
HEATMAP	68	get_comm_data	13.2534039021	13.2726550102
HEATMAP	92	timestep_fine	12.7074928284	13.2728939056
HEATMAP	91	timestep_coarse	13.2217390537	13.2749431133
HEATMAP	91	follower_in_sliding_window	12.6519920826	13.2750852108
HEATMAP	91	iteration_pint	12.6519870758	13.2751381397
HEATMAP	92	get_simulation_data	13.2756488323	13.2761819363
HEATMAP	92	get_comm_data	13.2729279995	13.2762019634
HEATMAP	57	timestep_fine	12.7240519524	13.2786710262
HEATMAP	81	timestep_fine	12.7313649654	13.2865941525
HEATMAP	46	timestep_fine	12.7465910912	13.2980880737
HEATMAP	56	timestep_coarse	13.2442178726	13.2981028557
HEATMAP	56	follower_in_sliding_window	12.6683900356	13.2991938591
HEATMAP	56	iteration_pint	12.6683828831	13.2992489338
HEATMAP	57	get_simulation_data	13.299393177	13.2995750904
HEATMAP	57	get_comm_data	13.2787051201	13.2995970249
HEATMAP	103	timestep_coarse	13.2522261143	13.3062679768
HEATMAP	103	idle	9.36906003952	13.3064191341
HEATMAP	103	iteration_pint	9.3690559864	13.3064920902
HEATMAP	104	get_simulation_data	13.3069319725	13.3074650764
HEATMAP	104	get_comm_data	9.42451190948	13.3074889183
HEATMAP	69	timestep_fine	12.757735014	13.3089971542
HEATMAP	79	timestep_coarse	13.256747961	13.310021162
HEATMAP	79	follower_in_sliding_window	12.6214120388	13.3111031055
HEATMAP	79	iteration_pint	12.6214079857	13.3111550808
HEATMAP	80	get_simulation_data	13.3115580082	13.3117418289
HEATMAP	80	get_comm_data	13.2424008846	13.3117618561
HEATMAP	45	timestep_coarse	13.2599980831	13.3135299683
HEATMAP	45	converged	13.3144860268	13.3144879341
HEATMAP	45	follower_in_sliding_window	12.6915230751	13.3146140575
HEATMAP	45	iteration_pint	12.6915180683	13.3146679401
Rank: 45, Status: 0, time: 14.5335769653, iteration 0, starting time frame id: 173, timeframe: [17.299999999999976, 17.399999999999977]
HEATMAP	46	get_simulation_data	13.3147060871	13.3148519993
HEATMAP	46	get_comm_data	13.2981221676	13.3148682117
HEATMAP	93	timestep_fine	12.7615339756	13.3169510365
HEATMAP	68	timestep_coarse	13.272687912	13.3256709576
HEATMAP	68	follower_in_sliding_window	12.7030608654	13.3267388344
HEATMAP	68	iteration_pint	12.7030570507	13.326791048
HEATMAP	69	get_simulation_data	13.3264000416	13.3270680904
HEATMAP	69	get_comm_data	13.3090350628	13.3270890713
HEATMAP	92	timestep_coarse	13.2762358189	13.3307988644
HEATMAP	92	follower_in_sliding_window	12.707490921	13.3309497833
HEATMAP	92	iteration_pint	12.7074849606	13.3310108185
HEATMAP	93	get_simulation_data	13.3306059837	13.3311488628
HEATMAP	93	get_comm_data	13.316986084	13.3311700821
HEATMAP	58	timestep_fine	12.7787621021	13.3323161602
HEATMAP	82	timestep_fine	12.7857120037	13.3447299004
HEATMAP	57	timestep_coarse	13.2996311188	13.3532221317
HEATMAP	57	follower_in_sliding_window	12.724050045	13.3542990685
HEATMAP	57	iteration_pint	12.7240431309	13.354352951
HEATMAP	58	get_simulation_data	13.3541312218	13.3542921543
HEATMAP	58	get_comm_data	13.3323600292	13.3543140888
HEATMAP	47	timestep_fine	12.8011419773	13.3550648689
HEATMAP	104	timestep_coarse	13.3075408936	13.361440897
HEATMAP	104	idle	9.42450904846	13.3615880013
HEATMAP	104	iteration_pint	9.42450499535	13.3616969585
HEATMAP	105	get_simulation_data	13.3618090153	13.3619880676
HEATMAP	105	get_comm_data	9.49486398697	13.3620119095
HEATMAP	80	timestep_coarse	13.3117969036	13.3660850525
HEATMAP	80	follower_in_sliding_window	12.6769039631	13.3671770096
HEATMAP	80	iteration_pint	12.6769008636	13.3672800064
HEATMAP	81	get_simulation_data	13.3673961163	13.3675100803
HEATMAP	81	get_comm_data	13.2866289616	13.3675310612
HEATMAP	46	timestep_coarse	13.3149001598	13.3681311607
HEATMAP	70	timestep_fine	12.8129458427	13.3685147762
HEATMAP	46	converged	13.3690981865	13.3691010475
HEATMAP	46	follower_in_sliding_window	12.746587038	13.3692271709
HEATMAP	46	iteration_pint	12.7465832233	13.3692800999
Rank: 46, Status: 0, time: 14.599406004, iteration 0, starting time frame id: 174, timeframe: [17.399999999999977, 17.49999999999998]
HEATMAP	47	get_simulation_data	13.3687770367	13.3689239025
HEATMAP	47	get_comm_data	13.3550989628	13.3689389229
HEATMAP	94	timestep_fine	12.8170039654	13.3788490295
HEATMAP	69	timestep_coarse	13.3271229267	13.3803429604
HEATMAP	69	follower_in_sliding_window	12.7577340603	13.3813991547
HEATMAP	69	iteration_pint	12.7577300072	13.3814520836
HEATMAP	70	get_simulation_data	13.3814799786	13.3820528984
HEATMAP	70	get_comm_data	13.3685588837	13.3820798397
HEATMAP	93	timestep_coarse	13.3312039375	13.3849220276
HEATMAP	93	follower_in_sliding_window	12.7615320683	13.3850669861
HEATMAP	93	iteration_pint	12.7615280151	13.3851280212
HEATMAP	94	get_simulation_data	13.3851540089	13.3856999874
HEATMAP	94	get_comm_data	13.3788878918	13.3857209682
HEATMAP	59	timestep_fine	12.8343379498	13.3923518658
HEATMAP	83	timestep_fine	12.8402760029	13.3960280418
HEATMAP	48	timestep_fine	12.8561749458	13.4053280354
HEATMAP	58	timestep_coarse	13.3543510437	13.4077451229
HEATMAP	58	follower_in_sliding_window	12.7787611485	13.4088392258
HEATMAP	58	iteration_pint	12.778758049	13.4089012146
HEATMAP	59	get_simulation_data	13.4090628624	13.4096169472
HEATMAP	59	get_comm_data	13.3923859596	13.4096388817
HEATMAP	105	timestep_coarse	13.3620641232	13.4156141281
HEATMAP	105	idle	9.49486112595	13.4157540798
HEATMAP	105	iteration_pint	9.49485707283	13.4158229828
HEATMAP	106	get_simulation_data	13.4155681133	13.4157230854
HEATMAP	106	get_comm_data	9.63150811195	13.4157500267
HEATMAP	81	timestep_coarse	13.367565155	13.4209401608
HEATMAP	81	follower_in_sliding_window	12.7313640118	13.4220221043HEATMAP	95	timestep_fine	12.8703570366	13.421434164

HEATMAP	81	iteration_pint	12.7313599586	13.4220731258
HEATMAP	82	get_simulation_data	13.4218268394	13.4222459793
HEATMAP	82	get_comm_data	13.344769001	13.4222669601
HEATMAP	47	timestep_coarse	13.3689720631	13.4226949215
HEATMAP	47	converged	13.4236829281	13.4236850739
HEATMAP	47	follower_in_sliding_window	12.8011388779	13.4238300323
HEATMAP	47	iteration_pint	12.8011350632	13.4238948822
Rank: 47, Status: 0, time: 14.6564199924, iteration 0, starting time frame id: 175, timeframe: [17.49999999999998, 17.59999999999998]
HEATMAP	48	get_simulation_data	13.4243240356	13.4244821072
HEATMAP	48	get_comm_data	13.4053621292	13.4244971275
HEATMAP	71	timestep_fine	12.8678491116	13.4243409634
HEATMAP	60	timestep_fine	12.8889358044	13.4353928566
HEATMAP	70	timestep_coarse	13.3821327686	13.4357168674
HEATMAP	70	follower_in_sliding_window	12.8129439354	13.4368169308
HEATMAP	70	iteration_pint	12.8129367828	13.4369637966HEATMAP	71	get_simulation_data	13.4363589287	13.4364929199

HEATMAP	71	get_comm_data	13.4243760109	13.4365139008
HEATMAP	94	timestep_coarse	13.3857548237	13.4400420189
HEATMAP	94	follower_in_sliding_window	12.8170030117	13.4401910305
HEATMAP	94	iteration_pint	12.8169999123	13.4402580261
HEATMAP	95	get_simulation_data	13.4397192001	13.4402692318
HEATMAP	95	get_comm_data	13.4214770794	13.4402961731
HEATMAP	84	timestep_fine	12.8950419426	13.4459030628
HEATMAP	59	timestep_coarse	13.4096720219	13.4633479118
HEATMAP	59	follower_in_sliding_window	12.8343369961	13.4644238949
HEATMAP	59	iteration_pint	12.834332943	13.4644770622
HEATMAP	60	get_simulation_data	13.4649839401	13.465572834
HEATMAP	60	get_comm_data	13.4354269505	13.4655938148
HEATMAP	49	timestep_fine	12.9117670059	13.4677770138
HEATMAP	106	timestep_coarse	13.4158251286	13.4718492031
HEATMAP	106	idle	9.63150501251	13.4720041752
HEATMAP	106	iteration_pint	9.63150000572	13.472110033
HEATMAP	107	get_simulation_data	13.472244978	13.472345829
HEATMAP	107	get_comm_data	9.68644785881	13.4723749161
HEATMAP	82	timestep_coarse	13.4222998619	13.4760830402
HEATMAP	82	follower_in_sliding_window	12.7857098579	13.4771518707
HEATMAP	82	iteration_pint	12.7857060432	13.477203846
HEATMAP	48	timestep_coarse	13.4245300293	13.4774479866
HEATMAP	83	get_simulation_data	13.4773600101	13.4775490761
HEATMAP	83	get_comm_data	13.3960630894	13.4775700569
HEATMAP	48	converged	13.4784049988	13.4784071445
HEATMAP	48	follower_in_sliding_window	12.8561739922	13.4785370827
HEATMAP	48	iteration_pint	12.856169939	13.4785900116
Rank: 48, Status: 0, time: 14.7255849838, iteration 0, starting time frame id: 176, timeframe: [17.59999999999998, 17.69999999999998]
HEATMAP	49	get_simulation_data	13.4787430763	13.478883028
HEATMAP	49	get_comm_data	13.4678180218	13.4788980484
HEATMAP	72	timestep_fine	12.9238781929	13.4813101292
HEATMAP	96	timestep_fine	12.9249968529	13.4825429916
HEATMAP	61	timestep_fine	12.9426870346	13.4856729507
HEATMAP	71	timestep_coarse	13.4365479946	13.4900999069
HEATMAP	71	follower_in_sliding_window	12.8678469658	13.491189003
HEATMAP	71	iteration_pint	12.867841959	13.491245985
HEATMAP	72	get_simulation_data	13.4916551113	13.491836071
HEATMAP	72	get_comm_data	13.4813451767	13.4918570518
HEATMAP	95	timestep_coarse	13.4403510094	13.4936850071
HEATMAP	95	follower_in_sliding_window	12.8703560829	13.4938549995
HEATMAP	95	iteration_pint	12.8703541756	13.4939730167HEATMAP	96	get_simulation_data	13.4943430424	13.4944548607
HEATMAP	96	get_comm_data	13.4825768471	13.4944758415

HEATMAP	85	timestep_fine	12.9490289688	13.5041439533
HEATMAP	60	timestep_coarse	13.465626955	13.518034935
HEATMAP	60	follower_in_sliding_window	12.8889348507	13.5190858841
HEATMAP	60	iteration_pint	12.8889307976	13.5191409588
HEATMAP	61	get_simulation_data	13.5187339783	13.519299984
HEATMAP	61	get_comm_data	13.4857060909	13.5193209648
HEATMAP	50	timestep_fine	12.9672379494	13.5257740021
HEATMAP	107	timestep_coarse	13.4724419117	13.5259349346
HEATMAP	107	idle	9.68644499779	13.5260868073
HEATMAP	107	iteration_pint	9.68644094467	13.5261538029
HEATMAP	108	get_simulation_data	13.5266799927	13.526845932
HEATMAP	108	get_comm_data	9.74149298668	13.5268700123
HEATMAP	83	timestep_coarse	13.4776039124	13.5311961174
HEATMAP	83	follower_in_sliding_window	12.8402740955	13.5322749615
HEATMAP	83	iteration_pint	12.8402700424	13.5323269367
HEATMAP	49	timestep_coarse	13.4789309502	13.5326318741
HEATMAP	84	get_simulation_data	13.5328509808	13.5334079266
HEATMAP	84	get_comm_data	13.4459519386	13.5334351063
HEATMAP	49	converged	13.5336170197	13.533618927
HEATMAP	49	follower_in_sliding_window	12.9117639065	13.5337488651
HEATMAP	49	iteration_pint	12.9117598534	13.533810854
Rank: 49, Status: 0, time: 14.7518939972, iteration 0, starting time frame id: 177, timeframe: [17.69999999999998, 17.799999999999983]
HEATMAP	50	get_simulation_data	13.5335860252	13.5337350368
HEATMAP	50	get_comm_data	13.5258131027	13.5337510109
HEATMAP	73	timestep_fine	12.9793930054	13.5350120068
HEATMAP	97	timestep_fine	12.9795598984	13.5360739231
HEATMAP	62	timestep_fine	12.9973340034	13.545593977
HEATMAP	72	timestep_coarse	13.4918920994	13.5458581448
HEATMAP	72	follower_in_sliding_window	12.9238770008	13.5469641685
HEATMAP	72	iteration_pint	12.9238731861	13.547068119
HEATMAP	73	get_simulation_data	13.5471701622	13.5477230549
HEATMAP	73	get_comm_data	13.5350470543	13.5477440357
HEATMAP	96	timestep_coarse	13.4945108891	13.5484139919
HEATMAP	96	follower_in_sliding_window	12.9249958992	13.5485620499
HEATMAP	96	iteration_pint	12.9249908924	13.5486588478
HEATMAP	97	get_simulation_data	13.5487730503	13.5489349365
HEATMAP	97	get_comm_data	13.5361089706	13.5489559174
HEATMAP	86	timestep_fine	13.0022549629	13.5521080494
HEATMAP	51	timestep_fine	13.0215609074	13.5679109097
HEATMAP	61	timestep_coarse	13.5193550587	13.5718069077
HEATMAP	61	follower_in_sliding_window	12.9426860809	13.5728590488
HEATMAP	61	iteration_pint	12.9426810741	13.5729141235
HEATMAP	62	get_simulation_data	13.5729460716	13.5734870434
HEATMAP	62	get_comm_data	13.5456280708	13.5735070705
HEATMAP	108	timestep_coarse	13.5269198418	13.5804018974
HEATMAP	108	idle	9.74149084091	13.5805459023
HEATMAP	108	iteration_pint	9.74148583412	13.5806128979
HEATMAP	109	get_simulation_data	13.5802109241	13.5807669163
HEATMAP	109	get_comm_data	9.7961640358	13.5807900429
HEATMAP	98	timestep_fine	13.0334670544	13.5856440067
HEATMAP	84	timestep_coarse	13.5334889889	13.5868840218
HEATMAP	84	follower_in_sliding_window	12.8950381279	13.5880320072
HEATMAP	85	get_simulation_data	13.5875999928	13.5877170563
HEATMAP	84	iteration_pint	12.8950350285	13.5881390572HEATMAP	85	get_comm_data	13.5041940212	13.5877439976

HEATMAP	50	timestep_coarse	13.5337839127	13.5876479149
HEATMAP	50	converged	13.5886340141	13.5886359215
HEATMAP	50	follower_in_sliding_window	12.9672350883	13.5887739658
HEATMAP	50	iteration_pint	12.9672310352	13.5888240337
Rank: 50, Status: 0, time: 13.5898571014, iteration 0, starting time frame id: 178, timeframe: [17.799999999999983, 17.899999999999984]
HEATMAP	51	get_simulation_data	13.5889930725	13.5891230106
HEATMAP	51	get_comm_data	13.5679450035	13.5891389847
HEATMAP	73	timestep_coarse	13.5477781296	13.6013669968
HEATMAP	74	timestep_fine	13.0355551243	13.6013360023
HEATMAP	73	follower_in_sliding_window	12.9793901443	13.6024751663
HEATMAP	73	iteration_pint	12.9793841839	13.6025271416
HEATMAP	97	timestep_coarse	13.5489909649	13.6026170254
HEATMAP	97	follower_in_sliding_window	12.9795589447	13.6027650833
HEATMAP	97	iteration_pint	12.9795548916	13.6028158665
HEATMAP	74	get_simulation_data	13.6022851467	13.6028401852
HEATMAP	74	get_comm_data	13.6013720036	13.6028602123
HEATMAP	98	get_simulation_data	13.6025640965	13.6031329632
HEATMAP	98	get_comm_data	13.5856781006	13.6031529903
HEATMAP	87	timestep_fine	13.055752039	13.6034491062
HEATMAP	63	timestep_fine	13.0518648624	13.6052110195
HEATMAP	62	timestep_coarse	13.573540926	13.626527071
HEATMAP	62	follower_in_sliding_window	12.9973320961	13.6275758743
HEATMAP	62	iteration_pint	12.9973249435	13.627630949
HEATMAP	63	get_simulation_data	13.6271209717	13.6272878647
HEATMAP	63	get_comm_data	13.6052558422	13.6273109913
HEATMAP	52	timestep_fine	13.0775690079	13.6336410046
HEATMAP	109	timestep_coarse	13.5808398724	13.6342959404
HEATMAP	109	idle	9.79616189003	13.6344509125
HEATMAP	109	iteration_pint	9.79615688324	13.6345069408
HEATMAP	110	get_simulation_data	13.6345551014	13.6350879669
HEATMAP	110	get_comm_data	9.85103392601	13.6351110935
HEATMAP	75	timestep_fine	13.0906128883	13.6397409439
HEATMAP	85	timestep_coarse	13.5877969265	13.641628027
HEATMAP	51	timestep_coarse	13.5891718864	13.6419939995
HEATMAP	85	follower_in_sliding_window	12.9490280151	13.6427578926
HEATMAP	85	iteration_pint	12.9490249157	13.6428670883HEATMAP	86	get_simulation_data	13.6427438259	13.6428859234
HEATMAP	86	get_comm_data	13.5521478653	13.6429078579

HEATMAP	51	converged	13.642936945	13.6429388523
HEATMAP	51	follower_in_sliding_window	13.0215559006	13.6430668831
HEATMAP	51	iteration_pint	13.0215520859	13.6431200504
Rank: 51, Status: 0, time: 14.8848850727, iteration 0, starting time frame id: 179, timeframe: [17.899999999999984, 17.999999999999986]
HEATMAP	52	get_simulation_data	13.6436371803	13.6437840462
HEATMAP	52	get_comm_data	13.6336810589	13.6438000202
HEATMAP	99	timestep_fine	13.0886240005	13.6493070126
HEATMAP	98	timestep_coarse	13.6031880379	13.6565721035
HEATMAP	98	follower_in_sliding_window	13.0334661007	13.656717062
HEATMAP	98	iteration_pint	13.0334639549	13.6567790508
HEATMAP	99	get_simulation_data	13.6569290161	13.6574990749
HEATMAP	99	get_comm_data	13.6493411064	13.6575319767
HEATMAP	74	timestep_coarse	13.6028940678	13.657720089
HEATMAP	74	follower_in_sliding_window	13.0355529785	13.6588010788
HEATMAP	74	iteration_pint	13.0355470181	13.6588671207
HEATMAP	75	get_simulation_data	13.6590199471	13.6596050262
HEATMAP	75	get_comm_data	13.6397809982	13.6596260071
HEATMAP	64	timestep_fine	13.1076540947	13.6601161957
HEATMAP	88	timestep_fine	13.1112129688	13.6726551056
HEATMAP	63	timestep_coarse	13.6273479462	13.6804618835
HEATMAP	63	follower_in_sliding_window	13.0518620014	13.6815469265
HEATMAP	63	iteration_pint	13.0518569946	13.6816129684
HEATMAP	64	get_simulation_data	13.6820399761	13.6822271347
HEATMAP	64	get_comm_data	13.6601600647	13.6822531223
HEATMAP	110	timestep_coarse	13.635160923	13.6887340546
HEATMAP	110	idle	9.85103201866	13.6888790131
HEATMAP	110	iteration_pint	9.85102701187	13.6889691353
HEATMAP	111	get_simulation_data	13.6883809566	13.6889150143
HEATMAP	111	get_comm_data	9.90599298477	13.6889379025
HEATMAP	53	timestep_fine	13.1327250004	13.6933808327
HEATMAP	86	timestep_coarse	13.6429419518	13.696048975
HEATMAP	86	follower_in_sliding_window	13.0022540092	13.6971318722HEATMAP	52	timestep_coarse	13.6438331604	13.697548151

HEATMAP	86	iteration_pint	13.0022480488	13.6971838474
HEATMAP	87	get_simulation_data	13.6966691017	13.6972441673
HEATMAP	87	get_comm_data	13.603482008	13.6972661018
HEATMAP	52	converged	13.6985111237	13.698513031
HEATMAP	52	follower_in_sliding_window	13.0775661469	13.6986391544
HEATMAP	52	iteration_pint	13.0775630474	13.6986939907
Rank: 52, Status: 0, time: 14.949832201, iteration 0, starting time frame id: 180, timeframe: [17.999999999999986, 18.099999999999987]
HEATMAP	53	get_simulation_data	13.6982760429	13.698417902
HEATMAP	53	get_comm_data	13.6934149265	13.698433876
HEATMAP	76	timestep_fine	13.14625597	13.6994299889
HEATMAP	100	timestep_fine	13.1435739994	13.7010469437
HEATMAP	65	timestep_fine	13.1618859768	13.709747076
HEATMAP	99	timestep_coarse	13.6575660706	13.7115819454
HEATMAP	99	follower_in_sliding_window	13.0886230469	13.7117290497
HEATMAP	99	iteration_pint	13.0886199474	13.7117810249
HEATMAP	100	get_simulation_data	13.7123007774	13.712875843
HEATMAP	100	get_comm_data	13.7010798454	13.7128968239
HEATMAP	75	timestep_coarse	13.6596589088	13.7127728462
HEATMAP	75	follower_in_sliding_window	13.090610981	13.7138490677
HEATMAP	75	iteration_pint	13.0906050205	13.7139029503
HEATMAP	76	get_simulation_data	13.7144370079	13.7149970531
HEATMAP	76	get_comm_data	13.6994650364	13.715018034
HEATMAP	89	timestep_fine	13.1670570374	13.7324850559
HEATMAP	64	timestep_coarse	13.6823091507	13.7357931137
HEATMAP	64	follower_in_sliding_window	13.107653141	13.7369160652
HEATMAP	64	iteration_pint	13.1076500416	13.7370691299
HEATMAP	65	get_simulation_data	13.7371320724	13.7372250557
HEATMAP	65	get_comm_data	13.7097911835	13.7372510433
HEATMAP	111	timestep_coarse	13.688988924	13.7429609299
HEATMAP	111	idle	9.90599107742	13.7431061268
HEATMAP	111	iteration_pint	9.90598607063	13.7431619167
HEATMAP	112	get_simulation_data	13.7436161041	13.7441799641
HEATMAP	112	get_comm_data	9.96108412743	13.7442030907
HEATMAP	87	timestep_coarse	13.6972990036	13.7503859997
HEATMAP	87	follower_in_sliding_window	13.0557501316	13.7514691353
HEATMAP	87	iteration_pint	13.0557460785	13.7515201569
HEATMAP	53	timestep_coarse	13.6984658241	13.7523329258
HEATMAP	54	timestep_fine	13.1889250278	13.7524909973
HEATMAP	88	get_simulation_data	13.7519419193	13.7525210381
HEATMAP	88	get_comm_data	13.6726901531	13.7525429726
HEATMAP	53	converged	13.7532958984	13.7532980442
HEATMAP	53	follower_in_sliding_window	13.1327228546	13.7534248829
HEATMAP	53	iteration_pint	13.1327190399	13.7534790039
Rank: 53, Status: 0, time: 14.9721291065, iteration 0, starting time frame id: 181, timeframe: [18.099999999999987, 18.19999999999999]
HEATMAP	54	get_simulation_data	13.7535130978	13.7536671162
HEATMAP	54	get_comm_data	13.7525260448	13.7536830902
HEATMAP	77	timestep_fine	13.2007579803	13.7546708584
HEATMAP	101	timestep_fine	13.1977758408	13.7559969425
HEATMAP	100	timestep_coarse	13.7129318714	13.7665479183
HEATMAP	100	follower_in_sliding_window	13.1435718536	13.7666988373
HEATMAP	100	iteration_pint	13.1435689926	13.7667508125
HEATMAP	101	get_simulation_data	13.7663509846	13.7669260502
HEATMAP	101	get_comm_data	13.7560369968	13.7669458389
HEATMAP	66	timestep_fine	13.2161359787	13.7668848038
HEATMAP	76	timestep_coarse	13.7150530815	13.7684490681
HEATMAP	76	follower_in_sliding_window	13.1462540627	13.7695250511
HEATMAP	76	iteration_pint	13.1462481022	13.76957798
HEATMAP	77	get_simulation_data	13.7691679001	13.7697310448
HEATMAP	77	get_comm_data	13.7547059059	13.7697520256
HEATMAP	90	timestep_fine	13.2210080624	13.782638073
HEATMAP	65	timestep_coarse	13.7373039722	13.7901921272
HEATMAP	65	follower_in_sliding_window	13.1618850231	13.7912700176
HEATMAP	65	iteration_pint	13.1618821621	13.791394949
HEATMAP	66	get_simulation_data	13.7910718918	13.7911880016
HEATMAP	66	get_comm_data	13.766917944	13.7912077904
HEATMAP	55	timestep_fine	13.2432408333	13.7951087952
HEATMAP	112	timestep_coarse	13.7442541122	13.7977149487
HEATMAP	112	idle	9.96108198166	13.797866106
HEATMAP	112	iteration_pint	9.96107912064	13.7979691029
HEATMAP	113	get_simulation_data	13.7980821133	13.7986249924
HEATMAP	113	get_comm_data	10.0161399841	13.798648119
HEATMAP	102	timestep_fine	13.252204895	13.8067510128
HEATMAP	88	timestep_coarse	13.7525780201	13.8066811562
HEATMAP	88	follower_in_sliding_window	13.1112110615	13.8078100681
HEATMAP	88	iteration_pint	13.1112070084	13.8078660965
HEATMAP	89	get_simulation_data	13.8079500198	13.8081011772
HEATMAP	89	get_comm_data	13.7325251102	13.8081231117
HEATMAP	54	timestep_coarse	13.7537150383	13.8082070351
HEATMAP	54	converged	13.8091931343	13.8091950417
HEATMAP	54	follower_in_sliding_window	13.1889231205	13.8093211651
HEATMAP	54	iteration_pint	13.1889190674	13.809374094
Rank: 54, Status: 0, time: 15.0385670662, iteration 0, starting time frame id: 182, timeframe: [18.19999999999999, 18.29999999999999]
HEATMAP	55	get_simulation_data	13.8088469505	13.8090000153
HEATMAP	55	get_comm_data	13.7951509953	13.8090159893
HEATMAP	78	timestep_fine	13.256633997	13.8206350803
HEATMAP	101	timestep_coarse	13.7669808865	13.8207058907
HEATMAP	101	follower_in_sliding_window	13.1977748871	13.8208580017
HEATMAP	101	iteration_pint	13.1977689266	13.8209428787
HEATMAP	102	get_simulation_data	13.8209388256	13.8210918903
HEATMAP	102	get_comm_data	13.8067908287	13.8211119175
HEATMAP	77	timestep_coarse	13.769785881	13.8231790066
HEATMAP	77	follower_in_sliding_window	13.2007570267	13.8242738247
HEATMAP	77	iteration_pint	13.2007539272	13.824326992
HEATMAP	78	get_simulation_data	13.8243629932	13.8249030113
HEATMAP	78	get_comm_data	13.8206689358	13.8249239922
HEATMAP	91	timestep_fine	13.2751970291	13.8290719986
HEATMAP	67	timestep_fine	13.272192955	13.8305289745
HEATMAP	66	timestep_coarse	13.7912437916	13.8444728851
HEATMAP	66	follower_in_sliding_window	13.2161328793	13.8455448151
HEATMAP	66	iteration_pint	13.2161269188	13.8456008434
HEATMAP	67	get_simulation_data	13.8457570076	13.8459069729
HEATMAP	67	get_comm_data	13.8305749893	13.8459329605
HEATMAP	113	timestep_coarse	13.7986979485	13.8524880409
HEATMAP	113	idle	10.0161380768	13.8526411057
HEATMAP	113	iteration_pint	10.01613307	13.8526959419
HEATMAP	114	get_simulation_data	13.8524491787	13.8529801369
HEATMAP	114	get_comm_data	10.07041502	13.8530020714
HEATMAP	56	timestep_fine	13.2993109226	13.8579950333
HEATMAP	103	timestep_fine	13.3065569401	13.8593809605
HEATMAP	55	timestep_coarse	13.8090507984	13.8620159626
HEATMAP	89	timestep_coarse	13.8081572056	13.862776041
HEATMAP	55	converged	13.8629949093	13.8629968166
HEATMAP	55	follower_in_sliding_window	13.2432370186	13.8631329536
HEATMAP	55	iteration_pint	13.2432329655	13.863191843
Rank: 55, Status: 0, time: 15.0957989693, iteration 0, starting time frame id: 183, timeframe: [18.29999999999999, 18.39999999999999]
HEATMAP	56	get_simulation_data	13.8636460304	13.863781929
HEATMAP	56	get_comm_data	13.8580429554	13.8637979031HEATMAP	89	follower_in_sliding_window	13.16705513	13.8638691902

HEATMAP	89	iteration_pint	13.1670510769	13.8639371395
HEATMAP	90	get_simulation_data	13.8636829853	13.8642721176
HEATMAP	90	get_comm_data	13.7826721668	13.8642940521
HEATMAP	79	timestep_fine	13.3112170696	13.8643121719
HEATMAP	102	timestep_coarse	13.8211460114	13.8746609688
HEATMAP	102	follower_in_sliding_window	13.2522039413	13.8748078346
HEATMAP	102	iteration_pint	13.2521998882	13.874861002
HEATMAP	103	get_simulation_data	13.8743140697	13.874874115
HEATMAP	103	get_comm_data	13.8594150543	13.8748950958
HEATMAP	68	timestep_fine	13.326818943	13.876940012
HEATMAP	78	timestep_coarse	13.824958086	13.8792951107
HEATMAP	78	follower_in_sliding_window	13.2566320896	13.8803780079
HEATMAP	78	iteration_pint	13.2566289902	13.8804321289
HEATMAP	79	get_simulation_data	13.8799240589	13.8804860115
HEATMAP	79	get_comm_data	13.8643460274	13.8805069923
HEATMAP	92	timestep_fine	13.3310477734	13.8995399475
HEATMAP	67	timestep_coarse	13.8459868431	13.899933815
HEATMAP	67	follower_in_sliding_window	13.2721920013	13.9011039734
HEATMAP	67	iteration_pint	13.2721869946	13.9012138844
HEATMAP	68	get_simulation_data	13.9015798569	13.9017088413
HEATMAP	68	get_comm_data	13.8769788742	13.9017288685
HEATMAP	114	timestep_coarse	13.8530511856	13.906373024
HEATMAP	114	idle	10.0704131126	13.9065129757
HEATMAP	114	iteration_pint	10.0704090595	13.9065701962
HEATMAP	115	get_simulation_data	13.9067518711	13.9073219299
HEATMAP	115	get_comm_data	10.1259698868	13.9073498249
HEATMAP	57	timestep_fine	13.3543839455	13.9092211723
HEATMAP	56	timestep_coarse	13.8638348579	13.917675972
HEATMAP	104	timestep_fine	13.3617649078	13.9183459282
HEATMAP	90	timestep_coarse	13.8643290997	13.9182901382
HEATMAP	56	converged	13.918669939	13.9186718464
HEATMAP	56	follower_in_sliding_window	13.2993080616	13.9188098907
HEATMAP	56	iteration_pint	13.2993049622	13.9188699722
Rank: 56, Status: 0, time: 15.1654670238, iteration 0, starting time frame id: 184, timeframe: [18.39999999999999, 18.499999999999993]
HEATMAP	57	get_simulation_data	13.9190349579	13.9191801548
HEATMAP	57	get_comm_data	13.9092600346	13.9191961288
HEATMAP	90	follower_in_sliding_window	13.2210071087	13.9193701744
HEATMAP	90	iteration_pint	13.2210040092	13.9194231033
HEATMAP	91	get_simulation_data	13.9195830822	13.9201631546
HEATMAP	91	get_comm_data	13.8291110992	13.9201841354
HEATMAP	103	timestep_coarse	13.8749289513	13.9289429188
HEATMAP	103	follower_in_sliding_window	13.3065550327	13.9290959835
HEATMAP	103	iteration_pint	13.3065509796	13.9291799068
HEATMAP	104	get_simulation_data	13.9296050072	13.9297568798
HEATMAP	104	get_comm_data	13.9183809757	13.9297790527
HEATMAP	80	timestep_fine	13.3673930168	13.9324090481
HEATMAP	69	timestep_fine	13.3815369606	13.9332439899
HEATMAP	79	timestep_coarse	13.8805410862	13.9338359833
HEATMAP	79	follower_in_sliding_window	13.3112151623	13.9349169731
HEATMAP	79	iteration_pint	13.3112089634	13.9349701405
HEATMAP	80	get_simulation_data	13.9353919029	13.9359819889
HEATMAP	80	get_comm_data	13.9324438572	13.9360020161
HEATMAP	93	timestep_fine	13.3851840496	13.940994978
HEATMAP	68	timestep_coarse	13.9017629623	13.9547250271
HEATMAP	68	follower_in_sliding_window	13.3268170357	13.9558069706
HEATMAP	68	iteration_pint	13.3268129826	13.9558620453
HEATMAP	69	get_simulation_data	13.9554519653	13.9560110569
HEATMAP	69	get_comm_data	13.9332771301	13.9560310841
HEATMAP	115	timestep_coarse	13.9074158669	13.9614930153
HEATMAP	115	idle	10.1259679794	13.9616529942
HEATMAP	115	iteration_pint	10.1259639263	13.9617209435
HEATMAP	116	get_simulation_data	13.9622631073	13.962829113
HEATMAP	116	get_comm_data	10.1804149151	13.9628520012
HEATMAP	58	timestep_fine	13.4089331627	13.9625480175
HEATMAP	105	timestep_fine	13.4158890247	13.9652040005
HEATMAP	57	timestep_coarse	13.9192280769	13.9728519917
HEATMAP	91	timestep_coarse	13.9202170372	13.9734911919
HEATMAP	57	converged	13.9738180637	13.9738211632
HEATMAP	57	follower_in_sliding_window	13.3543829918	13.9739460945
HEATMAP	57	iteration_pint	13.3543791771	13.9740071297
Rank: 57, Status: 0, time: 15.1921520233, iteration 0, starting time frame id: 185, timeframe: [18.499999999999993, 18.599999999999994]
HEATMAP	58	get_simulation_data	13.9737751484	13.9739201069
HEATMAP	58	get_comm_data	13.9625821114	13.9739351273
HEATMAP	91	follower_in_sliding_window	13.2751960754	13.9745740891
HEATMAP	91	iteration_pint	13.2751920223	13.9746260643
HEATMAP	92	get_simulation_data	13.9751639366	13.9757299423
HEATMAP	92	get_comm_data	13.899574995	13.9757518768
HEATMAP	81	timestep_fine	13.4221379757	13.9770829678
HEATMAP	104	timestep_coarse	13.9298129082	13.9836850166
HEATMAP	104	follower_in_sliding_window	13.3617620468	13.9838318825
HEATMAP	104	iteration_pint	13.3617589474	13.9839119911
HEATMAP	105	get_simulation_data	13.9840619564	13.9842259884
HEATMAP	105	get_comm_data	13.9652369022	13.9842479229
HEATMAP	80	timestep_coarse	13.9360358715	13.9903509617
HEATMAP	80	follower_in_sliding_window	13.367390871	13.9914488792
HEATMAP	80	iteration_pint	13.3673648834	13.9915928841
HEATMAP	81	get_simulation_data	13.9916751385	13.9918041229
HEATMAP	81	get_comm_data	13.9771239758	13.9918251038
HEATMAP	70	timestep_fine	13.437060833	13.9924869537
HEATMAP	94	timestep_fine	13.440320015	14.00228405
HEATMAP	69	timestep_coarse	13.9560711384	14.0093870163
HEATMAP	69	follower_in_sliding_window	13.3815350533	14.0104811192
HEATMAP	69	iteration_pint	13.3815319538	14.0105280876
HEATMAP	70	get_simulation_data	14.010463953	14.0110998154
HEATMAP	70	get_comm_data	13.992538929	14.011125803
HEATMAP	116	timestep_coarse	13.9629020691	14.0157320499
HEATMAP	116	idle	10.1804111004	14.0158770084
HEATMAP	116	iteration_pint	10.1804070473	14.0159320831
HEATMAP	117	get_simulation_data	14.0155169964	14.0160710812
HEATMAP	117	get_comm_data	10.2345941067	14.0160939693
HEATMAP	59	timestep_fine	13.4645390511	14.0214898586
HEATMAP	58	timestep_coarse	13.9739670753	14.0273890495
HEATMAP	58	converged	14.0283660889	14.0283679962
HEATMAP	58	follower_in_sliding_window	13.408932209	14.028493166
HEATMAP	58	iteration_pint	13.4089272022	14.0285470486
Rank: 58, Status: 0, time: 14.0295219421, iteration 0, starting time frame id: 186, timeframe: [18.599999999999994, 18.699999999999996]
HEATMAP	59	get_simulation_data	14.0287079811	14.0288479328
HEATMAP	59	get_comm_data	14.0215308666	14.0288639069
HEATMAP	92	timestep_coarse	13.9757869244	14.0303390026
HEATMAP	92	follower_in_sliding_window	13.331045866	14.0314469337
HEATMAP	92	iteration_pint	13.3310418129	14.0314998627
HEATMAP	93	get_simulation_data	14.031085968	14.0316519737
HEATMAP	93	get_comm_data	13.9410278797	14.0316729546
HEATMAP	82	timestep_fine	13.4772708416	14.0361559391
HEATMAP	105	timestep_coarse	13.9842820168	14.037815094
HEATMAP	105	follower_in_sliding_window	13.4158871174	14.037956953
HEATMAP	105	iteration_pint	13.4158830643	14.0380101204
HEATMAP	81	timestep_coarse	13.9918589592	14.0453550816
HEATMAP	95	timestep_fine	13.4940721989	14.0455491543
HEATMAP	81	follower_in_sliding_window	13.4221360683	14.0464401245
HEATMAP	81	iteration_pint	13.4221301079	14.0464930534
HEATMAP	82	get_simulation_data	14.0462369919	14.0468120575
HEATMAP	82	get_comm_data	14.0361909866	14.0468330383
HEATMAP	71	timestep_fine	13.4913051128	14.0476551056
HEATMAP	106	timestep_fine	13.4722361565	14.053935051
HEATMAP	106	get_simulation_data	14.0540091991	14.0541391373
HEATMAP	106	get_comm_data	14.0539829731	14.0541660786
HEATMAP	70	timestep_coarse	14.0111808777	14.0647637844
HEATMAP	60	timestep_fine	13.5192029476	14.0655539036
HEATMAP	70	follower_in_sliding_window	13.4370598793	14.0658798218
HEATMAP	70	iteration_pint	13.4370567799	14.0659749508
HEATMAP	71	get_simulation_data	14.0654129982	14.0655229092
HEATMAP	71	get_comm_data	14.047688961	14.0655441284
HEATMAP	117	timestep_coarse	14.0161440372	14.0693650246
HEATMAP	117	idle	10.2345919609	14.0695049763
HEATMAP	117	iteration_pint	10.2345869541	14.0695619583
HEATMAP	118	get_simulation_data	14.0696020126	14.0697419643
HEATMAP	118	get_comm_data	10.2901909351	14.0697641373
HEATMAP	107	timestep_fine	13.5261828899	14.0788428783
HEATMAP	59	timestep_coarse	14.0288958549	14.0825328827
HEATMAP	59	converged	14.0835020542	14.0835039616
HEATMAP	59	follower_in_sliding_window	13.4645349979	14.0836319923
HEATMAP	59	iteration_pint	13.4645318985	14.0836849213
Rank: 59, Status: 0, time: 15.3255429268, iteration 0, starting time frame id: 187, timeframe: [18.699999999999996, 18.799999999999997]
HEATMAP	60	get_simulation_data	14.0842149258	14.0843498707
HEATMAP	60	get_comm_data	14.0655879974	14.0843648911
HEATMAP	93	timestep_coarse	14.0317080021	14.0854570866
HEATMAP	93	follower_in_sliding_window	13.3851830959	14.0865340233
HEATMAP	93	iteration_pint	13.3851790428	14.0865859985
HEATMAP	94	get_simulation_data	14.0866239071	14.0872018337
HEATMAP	94	get_comm_data	14.0023238659	14.0872240067
HEATMAP	83	timestep_fine	13.5323569775	14.088283062
HEATMAP	82	timestep_coarse	14.0468668938	14.1006970406
HEATMAP	82	follower_in_sliding_window	13.4772679806	14.101774931
HEATMAP	82	iteration_pint	13.4772629738	14.1018300056
HEATMAP	83	get_simulation_data	14.1019909382	14.1025779247
HEATMAP	83	get_comm_data	14.0883281231	14.1025989056
HEATMAP	72	timestep_fine	13.5471251011	14.1052529812
HEATMAP	96	timestep_fine	13.5487248898	14.1063220501
HEATMAP	106	timestep_coarse	14.0542211533	14.1101300716
HEATMAP	106	follower_in_sliding_window	13.4722352028	14.1103031635
HEATMAP	106	iteration_pint	13.4722321033	14.1103980541
HEATMAP	107	get_simulation_data	14.1105139256	14.1106278896
HEATMAP	107	get_comm_data	14.0788779259	14.1106488705
HEATMAP	61	timestep_fine	13.572977066	14.1166889668
HEATMAP	71	timestep_coarse	14.0655779839	14.1192400455
HEATMAP	71	follower_in_sliding_window	13.4913029671	14.1203279495
HEATMAP	71	iteration_pint	13.4912970066	14.1203849316
HEATMAP	72	get_simulation_data	14.1208159924	14.1209630966
HEATMAP	72	get_comm_data	14.105287075	14.1209840775
HEATMAP	118	timestep_coarse	14.0698130131	14.1241030693
HEATMAP	118	idle	10.2901890278	14.1242449284
HEATMAP	118	iteration_pint	10.290184021	14.1243009567
HEATMAP	119	get_simulation_data	14.1237330437	14.1243669987
HEATMAP	119	get_comm_data	10.3442909718	14.1243898869
HEATMAP	108	timestep_fine	13.5806379318	14.1326959133
HEATMAP	60	timestep_coarse	14.0843977928	14.1367847919
HEATMAP	60	converged	14.1377239227	14.1377258301
HEATMAP	60	follower_in_sliding_window	13.5191988945	14.1378488541
HEATMAP	60	iteration_pint	13.5191948414	14.137901783
Rank: 60, Status: 0, time: 15.3884959221, iteration 0, starting time frame id: 188, timeframe: [18.799999999999997, 18.9]
HEATMAP	61	get_simulation_data	14.1374769211	14.137609005
HEATMAP	61	get_comm_data	14.1167230606	14.1376240253
HEATMAP	84	timestep_fine	13.58821702	14.1388909817
HEATMAP	94	timestep_coarse	14.0872588158	14.1414968967
HEATMAP	94	follower_in_sliding_window	13.4403188229	14.1426119804
HEATMAP	94	iteration_pint	13.4403150082	14.1426620483
HEATMAP	95	get_simulation_data	14.142054081	14.1426000595
HEATMAP	95	get_comm_data	14.0455992222	14.1426270008
HEATMAP	83	timestep_coarse	14.1026320457	14.1562569141
HEATMAP	83	follower_in_sliding_window	13.5323560238	14.1573328972
HEATMAP	83	iteration_pint	13.5323519707	14.1573860645
HEATMAP	84	get_simulation_data	14.1579251289	14.1584711075
HEATMAP	84	get_comm_data	14.1389341354	14.1584970951
HEATMAP	73	timestep_fine	13.6025931835	14.1585671902
HEATMAP	97	timestep_fine	13.6028740406	14.1595509052
HEATMAP	107	timestep_coarse	14.110683918	14.1640589237
HEATMAP	107	follower_in_sliding_window	13.5261819363	14.1642069817
HEATMAP	107	iteration_pint	13.5261788368	14.1642589569
HEATMAP	108	get_simulation_data	14.1647968292	14.165323019
HEATMAP	108	get_comm_data	14.1327300072	14.1653449535
HEATMAP	72	timestep_coarse	14.1210260391	14.1750121117
HEATMAP	72	follower_in_sliding_window	13.5471241474	14.1761322021
HEATMAP	62	timestep_fine	13.6276888847	14.1762979031
HEATMAP	72	iteration_pint	13.547121048	14.1762361526
HEATMAP	73	get_simulation_data	14.1763501167	14.1769330502
HEATMAP	73	get_comm_data	14.1586000919	14.176954031
HEATMAP	119	timestep_coarse	14.1244399548	14.1778109074
HEATMAP	119	idle	10.3442900181	14.1779558659
HEATMAP	119	iteration_pint	10.3442850113	14.1780240536
HEATMAP	120	get_simulation_data	14.1784920692	14.1790680885
HEATMAP	120	get_comm_data	10.3991661072	14.179090023
HEATMAP	109	timestep_fine	13.6345348358	14.1879889965
HEATMAP	61	timestep_coarse	14.1376569271	14.1900830269
HEATMAP	61	converged	14.1910150051	14.1910169125
HEATMAP	61	follower_in_sliding_window	13.5729730129	14.1911411285
HEATMAP	61	iteration_pint	13.5729699135	14.1911959648
Rank: 61, Status: 0, time: 15.409952879, iteration 0, starting time frame id: 189, timeframe: [18.9, 19.0]
HEATMAP	62	get_simulation_data	14.1912469864	14.1913878918
HEATMAP	62	get_comm_data	14.1763379574	14.1914029121
HEATMAP	95	timestep_coarse	14.1426811218	14.1960430145
HEATMAP	95	follower_in_sliding_window	13.4940710068	14.19713521
HEATMAP	95	iteration_pint	13.4940681458	14.1972532272HEATMAP	96	get_simulation_data	14.1976530552	14.1977610588
HEATMAP	96	get_comm_data	14.1063559055	14.1977829933

HEATMAP	85	timestep_fine	13.6429390907	14.199518919
HEATMAP	98	timestep_fine	13.6568350792	14.2098789215
HEATMAP	84	timestep_coarse	14.1585509777	14.2118461132
HEATMAP	84	follower_in_sliding_window	13.5882151127	14.2129290104
HEATMAP	84	iteration_pint	13.5882101059	14.2130270004HEATMAP	85	get_simulation_data	14.2125649452	14.2126710415

HEATMAP	85	get_comm_data	14.1995670795	14.2126970291
HEATMAP	108	timestep_coarse	14.1653790474	14.2188160419
HEATMAP	108	follower_in_sliding_window	13.5806369781	14.2189619541
HEATMAP	108	iteration_pint	13.5806348324	14.219014883
HEATMAP	109	get_simulation_data	14.2185969353	14.2191638947
HEATMAP	109	get_comm_data	14.1880228519	14.2191858292
HEATMAP	74	timestep_fine	13.6589300632	14.2263710499
HEATMAP	63	timestep_fine	13.6816809177	14.2292449474
HEATMAP	73	timestep_coarse	14.1769890785	14.230479002
HEATMAP	73	follower_in_sliding_window	13.6025910378	14.2315971851
HEATMAP	73	iteration_pint	13.6025850773	14.2316510677
HEATMAP	74	get_simulation_data	14.2314071655	14.2319831848
HEATMAP	74	get_comm_data	14.2264120579	14.2320041656
HEATMAP	120	timestep_coarse	14.1791410446	14.2323839664
HEATMAP	120	idle	10.3991641998	14.2325310707
HEATMAP	120	iteration_pint	10.3991620541	14.2326350212
HEATMAP	121	get_simulation_data	14.2327511311	14.2329120636
HEATMAP	121	get_comm_data	10.4534540176	14.2329349518
HEATMAP	110	timestep_fine	13.6890280247	14.2440431118
HEATMAP	62	timestep_coarse	14.1914348602	14.2443580627
HEATMAP	62	converged	14.2453079224	14.2453100681
HEATMAP	62	follower_in_sliding_window	13.62768507	14.2454340458
HEATMAP	62	iteration_pint	13.6276819706	14.2454888821
Rank: 62, Status: 0, time: 15.4752318859, iteration 0, starting time frame id: 190, timeframe: [19.0, 19.1]
HEATMAP	63	get_simulation_data	14.244946003	14.245085001
HEATMAP	63	get_comm_data	14.2292878628	14.245100975
HEATMAP	86	timestep_fine	13.6972138882	14.2471089363
HEATMAP	96	timestep_coarse	14.1978168488	14.2516589165
HEATMAP	96	follower_in_sliding_window	13.5487239361	14.2527580261
HEATMAP	96	iteration_pint	13.548719883	14.2528989315
HEATMAP	97	get_simulation_data	14.2529900074	14.2531099319
HEATMAP	97	get_comm_data	14.1595859528	14.2531309128
HEATMAP	75	timestep_fine	13.7139279842	14.2640109062
HEATMAP	85	timestep_coarse	14.2127530575	14.2667028904
HEATMAP	85	follower_in_sliding_window	13.642936945	14.2678000927
HEATMAP	85	iteration_pint	13.6429328918	14.2678949833
HEATMAP	86	get_simulation_data	14.2679009438	14.2680020332
HEATMAP	86	get_comm_data	14.2471499443	14.2680230141
HEATMAP	109	timestep_coarse	14.219219923	14.2726659775
HEATMAP	109	follower_in_sliding_window	13.6345329285	14.2728118896
HEATMAP	109	iteration_pint	13.634529829	14.2728648186
HEATMAP	99	timestep_fine	13.7118389606	14.2731490135
HEATMAP	110	get_simulation_data	14.2729110718	14.2734689713
HEATMAP	110	get_comm_data	14.2440760136	14.2734899521
HEATMAP	121	timestep_coarse	14.232984066	14.2861471176
HEATMAP	121	idle	10.4534521103	14.286288023
HEATMAP	121	iteration_pint	10.4534471035	14.286345005
HEATMAP	122	get_simulation_data	14.2860980034	14.2866659164
HEATMAP	122	get_comm_data	10.50770998	14.286689043
HEATMAP	74	timestep_coarse	14.2320380211	14.2868280411
HEATMAP	74	follower_in_sliding_window	13.6589272022	14.2879500389
HEATMAP	74	iteration_pint	13.6589221954	14.2879970074
HEATMAP	75	get_simulation_data	14.2880809307	14.2887189388
HEATMAP	75	get_comm_data	14.2640428543	14.2887399197
HEATMAP	64	timestep_fine	13.7371439934	14.2905421257
HEATMAP	63	timestep_coarse	14.2451329231	14.2980768681
HEATMAP	87	timestep_fine	13.7515830994	14.2986240387
HEATMAP	63	converged	14.2990460396	14.2990479469
HEATMAP	63	follower_in_sliding_window	13.6816790104	14.2991788387
HEATMAP	63	iteration_pint	13.6816740036	14.2992298603
Rank: 63, Status: 0, time: 15.5317280293, iteration 1, starting time frame id: 191, timeframe: [19.1, 19.200000000000003]
HEATMAP	64	get_simulation_data	14.2996761799	14.2998290062
HEATMAP	64	get_comm_data	14.2905881405	14.2998480797
HEATMAP	111	timestep_fine	13.7431919575	14.3018600941
HEATMAP	97	timestep_coarse	14.2531650066	14.3067119122
HEATMAP	97	follower_in_sliding_window	13.6028718948	14.3077979088
HEATMAP	97	iteration_pint	13.6028680801	14.3078489304
HEATMAP	98	get_simulation_data	14.3075950146	14.3081099987
HEATMAP	98	get_comm_data	14.209913969	14.3081319332
HEATMAP	86	timestep_coarse	14.2680559158	14.3211028576
HEATMAP	86	follower_in_sliding_window	13.6972119808	14.3221650124
HEATMAP	86	iteration_pint	13.6972088814	14.322218895
HEATMAP	87	get_simulation_data	14.3216881752	14.322245121
HEATMAP	87	get_comm_data	14.2986581326	14.3222651482
HEATMAP	76	timestep_fine	13.7696039677	14.3233940601
HEATMAP	100	timestep_fine	13.7667818069	14.3243458271
HEATMAP	110	timestep_coarse	14.2735240459	14.3270559311
HEATMAP	110	follower_in_sliding_window	13.6890249252	14.3271980286
HEATMAP	110	iteration_pint	13.6890220642	14.3272500038
HEATMAP	111	get_simulation_data	14.3266739845	14.3271989822
HEATMAP	111	get_comm_data	14.3018989563	14.3272209167
HEATMAP	65	timestep_fine	13.7914910316	14.3394320011
HEATMAP	122	timestep_coarse	14.2867398262	14.3398399353
HEATMAP	122	idle	10.5077068806	14.3399820328
HEATMAP	122	iteration_pint	10.5077018738	14.3400390148
HEATMAP	123	get_simulation_data	14.3402099609	14.3403909206
HEATMAP	123	get_comm_data	10.5624709129	14.3404159546
HEATMAP	75	timestep_coarse	14.2887749672	14.3418998718
HEATMAP	75	follower_in_sliding_window	13.7139270306	14.3429589272
HEATMAP	75	iteration_pint	13.7139239311	14.3430140018
HEATMAP	76	get_simulation_data	14.3435571194	14.3437099457
HEATMAP	76	get_comm_data	14.323428154	14.3437309265
HEATMAP	112	timestep_fine	13.798030138	14.3498301506
HEATMAP	64	timestep_coarse	14.2999000549	14.3534431458
HEATMAP	64	converged	14.3544361591	14.3544380665
HEATMAP	64	follower_in_sliding_window	13.737142086	14.3545889854
HEATMAP	64	iteration_pint	13.7371370792	14.3546869755
Rank: 64, Status: 0, time: 15.6014769077, iteration 0, starting time frame id: 192, timeframe: [19.200000000000003, 19.300000000000004]
HEATMAP	65	get_simulation_data	14.3548181057	14.3549311161
HEATMAP	65	get_comm_data	14.3394911289	14.3549489975
HEATMAP	98	timestep_coarse	14.3081669807	14.3617169857
HEATMAP	98	follower_in_sliding_window	13.6568329334	14.3627820015
HEATMAP	98	iteration_pint	13.6568300724	14.3628339767
HEATMAP	99	get_simulation_data	14.3629999161	14.3635690212
HEATMAP	99	get_comm_data	14.2731831074	14.3635900021
HEATMAP	88	timestep_fine	13.8079829216	14.3681130409
HEATMAP	87	timestep_coarse	14.3222980499	14.375521183
HEATMAP	77	timestep_fine	13.8243918419	14.3765869141
HEATMAP	87	follower_in_sliding_window	13.751581192	14.3765790462
HEATMAP	87	iteration_pint	13.7515749931	14.3766322136
HEATMAP	88	get_simulation_data	14.3770730495	14.3776509762
HEATMAP	88	get_comm_data	14.3681490421	14.3776731491
HEATMAP	101	timestep_fine	13.821007967	14.3790569305
HEATMAP	111	timestep_coarse	14.3272540569	14.3811919689
HEATMAP	111	follower_in_sliding_window	13.7431910038	14.3813390732
HEATMAP	111	iteration_pint	13.7431879044	14.3813910484
HEATMAP	112	get_simulation_data	14.3818619251	14.3823919296
HEATMAP	112	get_comm_data	14.349864006	14.3824131489
HEATMAP	123	timestep_coarse	14.3404679298	14.3938150406
HEATMAP	123	idle	10.5624668598	14.3939599991
HEATMAP	123	iteration_pint	10.5624608994	14.3940279484
HEATMAP	124	get_simulation_data	14.3945689201	14.3951067924
HEATMAP	124	get_comm_data	10.6174058914	14.3951299191
HEATMAP	76	timestep_coarse	14.343765974	14.3972411156
HEATMAP	66	timestep_fine	13.8456599712	14.396876812
HEATMAP	76	follower_in_sliding_window	13.769603014	14.3983330727
HEATMAP	76	iteration_pint	13.769600153	14.3984360695HEATMAP	77	get_simulation_data	14.3979539871	14.3980610371
HEATMAP	77	get_comm_data	14.3766198158	14.3980808258

HEATMAP	65	timestep_coarse	14.3550000191	14.4079041481
HEATMAP	65	converged	14.4088740349	14.4088761806
HEATMAP	65	follower_in_sliding_window	13.7914891243	14.4090220928
HEATMAP	65	iteration_pint	13.7914869785	14.4091320038
HEATMAP	66	get_simulation_data	14.4088079929	14.4089169502
HEATMAP	66	get_comm_data	14.3969109058	14.4089310169
Rank: 65, Status: 0, time: 15.6273927689, iteration 0, starting time frame id: 193, timeframe: [19.300000000000004, 19.400000000000006]
HEATMAP	113	timestep_fine	13.8527569771	14.4096751213
HEATMAP	99	timestep_coarse	14.3636250496	14.4176781178
HEATMAP	99	follower_in_sliding_window	13.711838007	14.4187750816
HEATMAP	99	iteration_pint	13.7118339539	14.4188270569
HEATMAP	100	get_simulation_data	14.419372797	14.4199559689
HEATMAP	100	get_comm_data	14.324379921	14.4199779034
HEATMAP	89	timestep_fine	13.8640060425	14.4293510914
HEATMAP	102	timestep_fine	13.8748898506	14.4304919243
HEATMAP	88	timestep_coarse	14.3777070045	14.4318809509
HEATMAP	88	follower_in_sliding_window	13.8079810143	14.4330041409
HEATMAP	88	iteration_pint	13.8079531193	14.4330821037
HEATMAP	89	get_simulation_data	14.4332420826	14.4338371754
HEATMAP	89	get_comm_data	14.4293870926	14.4338572025
HEATMAP	112	timestep_coarse	14.3824460506	14.4359650612
HEATMAP	112	follower_in_sliding_window	13.7980270386	14.4361541271
HEATMAP	112	iteration_pint	13.7980239391	14.4362430573
HEATMAP	113	get_simulation_data	14.4363179207	14.4364480972
HEATMAP	113	get_comm_data	14.4097089767	14.4364690781
HEATMAP	78	timestep_fine	13.8804581165	14.4443490505
HEATMAP	124	timestep_coarse	14.3951809406	14.4482858181
HEATMAP	124	idle	10.617402792	14.4484288692
HEATMAP	124	iteration_pint	10.6173989773	14.4484858513
HEATMAP	125	get_simulation_data	14.448059082	14.4486060143
HEATMAP	125	get_comm_data	10.6715931892	14.4486272335
HEATMAP	77	timestep_coarse	14.398113966	14.4513189793
HEATMAP	77	follower_in_sliding_window	13.8243889809	14.4523990154
HEATMAP	77	iteration_pint	13.8243839741	14.4524538517
HEATMAP	78	get_simulation_data	14.4524989128	14.4530439377
HEATMAP	78	get_comm_data	14.4443831444	14.4530649185
HEATMAP	114	timestep_fine	13.9065961838	14.4560520649
HEATMAP	67	timestep_fine	13.9012439251	14.4602718353
HEATMAP	66	timestep_coarse	14.4089648724	14.4622299671
HEATMAP	66	converged	14.4631898403	14.4631919861
HEATMAP	66	follower_in_sliding_window	13.8456590176	14.4633200169
HEATMAP	66	iteration_pint	13.8456549644	14.4633708
Rank: 66, Status: 0, time: 14.4642019272, iteration 0, starting time frame id: 194, timeframe: [19.400000000000006, 19.500000000000007]
HEATMAP	67	get_simulation_data	14.4635338783	14.4636869431
HEATMAP	67	get_comm_data	14.4603168964	14.4637060165
HEATMAP	100	timestep_coarse	14.4200129509	14.4736289978
HEATMAP	100	follower_in_sliding_window	13.7667808533	14.4747169018
HEATMAP	100	iteration_pint	13.7667739391	14.474768877
HEATMAP	101	get_simulation_data	14.4743409157	14.4748959541
HEATMAP	101	get_comm_data	14.3790910244	14.4749178886
HEATMAP	90	timestep_fine	13.9194850922	14.4807920456
HEATMAP	103	timestep_fine	13.9292449951	14.4820461273
HEATMAP	89	timestep_coarse	14.433891058	14.4884381294
HEATMAP	79	timestep_fine	13.935033083	14.4882349968
HEATMAP	89	follower_in_sliding_window	13.8640041351	14.4895482063
HEATMAP	89	iteration_pint	13.8639981747	14.4896030426
HEATMAP	90	get_simulation_data	14.4893400669	14.489880085
HEATMAP	90	get_comm_data	14.4808261395	14.4899010658
HEATMAP	113	timestep_coarse	14.4365029335	14.4902820587
HEATMAP	113	follower_in_sliding_window	13.8527560234	14.4904270172
HEATMAP	113	iteration_pint	13.8527510166	14.4904820919
HEATMAP	114	get_simulation_data	14.4902181625	14.4907901287
HEATMAP	114	get_comm_data	14.4560990334	14.4908111095
HEATMAP	125	timestep_coarse	14.4486761093	14.5019850731
HEATMAP	125	idle	10.6715910435	14.5021271706
HEATMAP	125	iteration_pint	10.6715881824	14.5021841526
HEATMAP	126	get_simulation_data	14.5022251606	14.5027861595
HEATMAP	126	get_comm_data	10.7258369923	14.502808094
HEATMAP	68	timestep_fine	13.9558889866	14.5064048767
HEATMAP	78	timestep_coarse	14.4530990124	14.5073540211
HEATMAP	78	follower_in_sliding_window	13.8804559708	14.5084400177
HEATMAP	78	iteration_pint	13.8804531097	14.5084960461
HEATMAP	79	get_simulation_data	14.5079550743	14.5085320473
HEATMAP	79	get_comm_data	14.4882810116	14.5085520744
HEATMAP	67	timestep_coarse	14.4637579918	14.5177619457
HEATMAP	67	converged	14.5187540054	14.5187559128
HEATMAP	67	follower_in_sliding_window	13.9012429714	14.5188999176
HEATMAP	67	iteration_pint	13.9012389183	14.5190079212
HEATMAP	68	get_simulation_data	14.5195040703	14.5196080208
HEATMAP	68	get_comm_data	14.506444931	14.5196230412
Rank: 67, Status: 0, time: 15.7606780529, iteration 0, starting time frame id: 195, timeframe: [19.500000000000007, 19.60000000000001]
HEATMAP	115	timestep_fine	13.9617497921	14.5209228992
HEATMAP	91	timestep_fine	13.9746551514	14.5280370712
HEATMAP	101	timestep_coarse	14.4749519825	14.5286748409
HEATMAP	101	follower_in_sliding_window	13.8210070133	14.529747963
HEATMAP	101	iteration_pint	13.8210010529	14.5297999382
HEATMAP	102	get_simulation_data	14.5298309326	14.5304198265
HEATMAP	102	get_comm_data	14.4305319786	14.5304410458
HEATMAP	104	timestep_fine	13.9840109348	14.5403358936
HEATMAP	90	timestep_coarse	14.4899351597	14.5438890457
HEATMAP	114	timestep_coarse	14.4908461571	14.5441460609
HEATMAP	114	follower_in_sliding_window	13.906594038	14.5442910194
HEATMAP	114	iteration_pint	13.906591177	14.5443520546
HEATMAP	115	get_simulation_data	14.5445098877	14.5450439453
HEATMAP	115	get_comm_data	14.5209569931	14.5450649261
HEATMAP	90	follower_in_sliding_window	13.9194831848	14.5449872017
HEATMAP	90	iteration_pint	13.919478178	14.5450410843
HEATMAP	91	get_simulation_data	14.5452082157	14.5453910828
HEATMAP	91	get_comm_data	14.5280761719	14.5454120636
HEATMAP	126	timestep_coarse	14.5028569698	14.5560610294
HEATMAP	126	idle	10.7258350849	14.5562040806
HEATMAP	126	iteration_pint	10.7258300781	14.5562579632
HEATMAP	127	get_simulation_data	14.5556721687	14.5562009811
HEATMAP	127	get_comm_data	10.7793841362	14.5562241077
HEATMAP	80	timestep_fine	13.9916989803	14.5569589138
HEATMAP	69	timestep_fine	14.0105891228	14.5621540546
HEATMAP	116	timestep_fine	14.0159571171	14.5627360344
HEATMAP	79	timestep_coarse	14.5085861683	14.5619001389
HEATMAP	79	follower_in_sliding_window	13.9350311756	14.5629999638
HEATMAP	79	iteration_pint	13.9350240231	14.5630550385
HEATMAP	80	get_simulation_data	14.5634980202	14.5640690327
HEATMAP	80	get_comm_data	14.5569939613	14.5640909672
HEATMAP	68	timestep_coarse	14.5196559429	14.5726690292
HEATMAP	68	converged	14.5736179352	14.5736198425
HEATMAP	68	follower_in_sliding_window	13.9558880329	14.5737478733
HEATMAP	68	iteration_pint	13.9558839798	14.5737979412
Rank: 68, Status: 0, time: 15.8248999119, iteration 0, starting time frame id: 196, timeframe: [19.60000000000001, 19.70000000000001]
HEATMAP	69	get_simulation_data	14.5733611584	14.5735011101
HEATMAP	69	get_comm_data	14.5621881485	14.5735161304
HEATMAP	102	timestep_coarse	14.5304749012	14.5840189457
HEATMAP	102	follower_in_sliding_window	13.8748888969	14.5851099491
HEATMAP	102	iteration_pint	13.8748838902	14.5851619244
HEATMAP	103	get_simulation_data	14.5845799446	14.5851590633
HEATMAP	103	get_comm_data	14.4820930958	14.5851790905
HEATMAP	105	timestep_fine	14.0380349159	14.5935719013
HEATMAP	91	timestep_coarse	14.5454452038	14.5986881256
HEATMAP	92	timestep_fine	14.0315289497	14.5994508266
HEATMAP	115	timestep_coarse	14.5450999737	14.5991249084
HEATMAP	115	follower_in_sliding_window	13.9617488384	14.5992720127
HEATMAP	115	iteration_pint	13.9617450237	14.5993258953
HEATMAP	91	follower_in_sliding_window	13.9746541977	14.5997591019
HEATMAP	91	iteration_pint	13.9746501446	14.5998141766
HEATMAP	116	get_simulation_data	14.5998749733	14.6004550457
HEATMAP	116	get_comm_data	14.5627820492	14.6004760265
HEATMAP	92	get_simulation_data	14.6003649235	14.6005518436
HEATMAP	92	get_comm_data	14.5994849205	14.6005728245
HEATMAP	81	timestep_fine	14.0465540886	14.6015651226
HEATMAP	127	timestep_coarse	14.5562729836	14.6091229916
HEATMAP	127	idle	10.7793819904	14.609265089
HEATMAP	127	iteration_pint	10.7793769836	14.6093201637
HEATMAP	0	get_simulation_data	14.6098508835	14.6103999615
HEATMAP	0	get_comm_data	10.8360278606	14.6104309559
HEATMAP	80	timestep_coarse	14.5641388893	14.6185269356
HEATMAP	80	follower_in_sliding_window	13.9916980267	14.6196498871
HEATMAP	80	iteration_pint	13.9916949272	14.6197080612
HEATMAP	117	timestep_fine	14.0696239471	14.6201500893
HEATMAP	81	get_simulation_data	14.6198890209	14.6204619408
HEATMAP	81	get_comm_data	14.6016070843	14.62048316
HEATMAP	70	timestep_fine	14.0660839081	14.6226577759
HEATMAP	69	timestep_coarse	14.5735490322	14.6268210411
HEATMAP	69	converged	14.6277699471	14.6277711391
HEATMAP	69	follower_in_sliding_window	14.0105860233	14.6278989315
HEATMAP	69	iteration_pint	14.0105819702	14.6279571056
Rank: 69, Status: 0, time: 15.8467109203, iteration 0, starting time frame id: 197, timeframe: [19.70000000000001, 19.80000000000001]
HEATMAP	70	get_simulation_data	14.6279959679	14.6281638145
HEATMAP	70	get_comm_data	14.6227087975	14.628182888
HEATMAP	103	timestep_coarse	14.5852138996	14.6391460896
HEATMAP	103	follower_in_sliding_window	13.9292440414	14.6402449608
HEATMAP	103	iteration_pint	13.9292399883	14.6402959824
HEATMAP	104	get_simulation_data	14.6407771111	14.6413140297
HEATMAP	104	get_comm_data	14.5403709412	14.6413359642
HEATMAP	93	timestep_fine	14.0866210461	14.6432380676
HEATMAP	116	timestep_coarse	14.6005101204	14.653345108
HEATMAP	116	follower_in_sliding_window	14.015955925	14.6534891129
HEATMAP	116	iteration_pint	14.015953064	14.6535520554
HEATMAP	117	get_simulation_data	14.653110981	14.6536340714
HEATMAP	117	get_comm_data	14.6201839447	14.6536550522
HEATMAP	92	timestep_coarse	14.6006059647	14.6551339626
HEATMAP	92	follower_in_sliding_window	14.0315279961	14.6562449932
HEATMAP	92	iteration_pint	14.0315217972	14.6563019753
HEATMAP	93	get_simulation_data	14.6558599472	14.656400919
HEATMAP	93	get_comm_data	14.6432719231	14.6564218998
HEATMAP	82	timestep_fine	14.1018939018	14.6605949402
HEATMAP	0	timestep_coarse	14.6104989052	14.6640939713
HEATMAP	0	idle	10.8360249996	14.664290905
HEATMAP	0	iteration_pint	10.8360199928	14.6643109322
HEATMAP	1	get_simulation_data	14.6644649506	14.6650550365
HEATMAP	1	get_comm_data	10.8900089264	14.6650788784
HEATMAP	81	timestep_coarse	14.6205179691	14.6739690304
HEATMAP	81	follower_in_sliding_window	14.0465519428	14.6750571728
HEATMAP	81	iteration_pint	14.0465450287	14.675112009
HEATMAP	82	get_simulation_data	14.6748428345	14.6749999523
HEATMAP	82	get_comm_data	14.660629034	14.6750199795
HEATMAP	71	timestep_fine	14.1204459667	14.6781151295
HEATMAP	70	timestep_coarse	14.6282348633	14.6818609238
HEATMAP	70	converged	14.6828458309	14.6828489304
HEATMAP	70	follower_in_sliding_window	14.0660829544	14.6829948425
HEATMAP	70	iteration_pint	14.0660789013	14.6831037998
HEATMAP	71	get_simulation_data	14.6825079918	14.6826200485
HEATMAP	71	get_comm_data	14.6781549454	14.6826360226
Rank: 70, Status: 0, time: 15.9123399258, iteration 0, starting time frame id: 198, timeframe: [19.80000000000001, 19.900000000000013]
HEATMAP	118	timestep_fine	14.1243331432	14.6873121262
HEATMAP	106	timestep_fine	14.1105129719	14.69080019
HEATMAP	104	timestep_coarse	14.6413710117	14.6951930523
HEATMAP	104	follower_in_sliding_window	13.9840099812	14.6963009834
HEATMAP	104	iteration_pint	13.9840049744	14.6963760853
HEATMAP	105	get_simulation_data	14.6965310574	14.6967270374
HEATMAP	105	get_comm_data	14.5936129093	14.6967480183
HEATMAP	94	timestep_fine	14.1427178383	14.7050969601
HEATMAP	117	timestep_coarse	14.6536889076	14.7068791389
HEATMAP	117	follower_in_sliding_window	14.0696229935	14.7070219517
HEATMAP	117	iteration_pint	14.0696179867	14.707075119
HEATMAP	118	get_simulation_data	14.7071180344	14.7076480389
HEATMAP	118	get_comm_data	14.6873519421	14.7076690197
HEATMAP	93	timestep_coarse	14.6564569473	14.7101690769
HEATMAP	93	follower_in_sliding_window	14.0866200924	14.7112438679
HEATMAP	93	iteration_pint	14.0866160393	14.7112970352
HEATMAP	94	get_simulation_data	14.7113540173	14.7119309902
HEATMAP	94	get_comm_data	14.7051308155	14.7119510174
HEATMAP	83	timestep_fine	14.157449007	14.7136371136
HEATMAP	107	timestep_fine	14.1643168926	14.7171068192
HEATMAP	1	timestep_coarse	14.6651349068	14.7179658413
HEATMAP	1	idle	10.8900039196	14.71814394
HEATMAP	1	iteration_pint	10.8899989128	14.7181978226
HEATMAP	2	get_simulation_data	14.7178580761	14.7180309296
HEATMAP	2	get_comm_data	10.9441390038	14.7180600166
HEATMAP	82	timestep_coarse	14.6750538349	14.7288160324
HEATMAP	82	follower_in_sliding_window	14.1018919945	14.7298979759
HEATMAP	82	iteration_pint	14.1018869877	14.7299559116
HEATMAP	119	timestep_fine	14.1780879498	14.729847908
HEATMAP	83	get_simulation_data	14.7301220894	14.7306649685
HEATMAP	83	get_comm_data	14.713670969	14.7306859493
HEATMAP	72	timestep_fine	14.1762959957	14.7353100777
HEATMAP	71	timestep_coarse	14.6826689243	14.7363591194
HEATMAP	71	converged	14.7373321056	14.737334013
HEATMAP	71	follower_in_sliding_window	14.120445013	14.7374620438
HEATMAP	71	iteration_pint	14.1204400063	14.7375121117
Rank: 71, Status: 0, time: 15.9701719284, iteration 0, starting time frame id: 199, timeframe: [19.900000000000013, 20.000000000000014]
HEATMAP	72	get_simulation_data	14.7379641533	14.7381141186
HEATMAP	72	get_comm_data	14.735350132	14.7381300926
HEATMAP	95	timestep_fine	14.1973531246	14.7487931252
HEATMAP	105	timestep_coarse	14.69678092	14.7502579689
HEATMAP	105	follower_in_sliding_window	14.0380339622	14.7513799667
HEATMAP	105	iteration_pint	14.0380299091	14.7514309883
HEATMAP	106	get_simulation_data	14.7510931492	14.751650095
HEATMAP	106	get_comm_data	14.6908450127	14.7516770363
HEATMAP	118	timestep_coarse	14.7077031136	14.7620289326
HEATMAP	118	follower_in_sliding_window	14.1243319511	14.7621729374
HEATMAP	118	iteration_pint	14.1243290901	14.7622270584
HEATMAP	119	get_simulation_data	14.7616400719	14.762198925
HEATMAP	119	get_comm_data	14.7298829556	14.7622208595
HEATMAP	84	timestep_fine	14.2131509781	14.7645330429
HEATMAP	94	timestep_coarse	14.7119848728	14.7662639618
HEATMAP	94	follower_in_sliding_window	14.1427168846	14.7673528194
HEATMAP	94	iteration_pint	14.1427128315	14.7674078941
HEATMAP	95	get_simulation_data	14.7668151855	14.7673752308
HEATMAP	95	get_comm_data	14.7488431931	14.7674021721
HEATMAP	108	timestep_fine	14.2190458775	14.7713568211
HEATMAP	2	timestep_coarse	14.7181310654	14.7709560394
HEATMAP	2	idle	10.9441359043	14.7711260319
HEATMAP	2	iteration_pint	10.9441299438	14.771198988
HEATMAP	3	get_simulation_data	14.7713971138	14.771982193
HEATMAP	3	get_comm_data	10.998842001	14.772010088
HEATMAP	83	timestep_coarse	14.7307190895	14.7842950821
HEATMAP	120	timestep_fine	14.232678175	14.7846109867
HEATMAP	83	follower_in_sliding_window	14.1574459076	14.7853720188
HEATMAP	83	iteration_pint	14.1574409008	14.7854259014
HEATMAP	84	get_simulation_data	14.786000967	14.7866029739
HEATMAP	84	get_comm_data	14.7645659447	14.7866239548
HEATMAP	73	timestep_fine	14.2316770554	14.7876601219
HEATMAP	72	timestep_coarse	14.7381742001	14.7921700478
HEATMAP	72	converged	14.7931602001	14.7931621075
HEATMAP	72	follower_in_sliding_window	14.1762931347	14.7933402061
HEATMAP	72	iteration_pint	14.1762890816	14.7934231758
Rank: 72, Status: 0, time: 16.0404169559, iteration 0, starting time frame id: 200, timeframe: [20.000000000000014, 20.100000000000016]
HEATMAP	73	get_simulation_data	14.7934751511	14.7936220169
HEATMAP	73	get_comm_data	14.7876951694	14.793637991
HEATMAP	106	timestep_coarse	14.751732111	14.8074760437
HEATMAP	106	follower_in_sliding_window	14.1105120182	14.8086330891
HEATMAP	106	iteration_pint	14.1105091572	14.8087451458
HEATMAP	107	get_simulation_data	14.8088519573	14.8089599609
HEATMAP	107	get_comm_data	14.717140913	14.8089818954
HEATMAP	96	timestep_fine	14.2530019283	14.8097908497
HEATMAP	119	timestep_coarse	14.7622549534	14.8156628609
HEATMAP	119	follower_in_sliding_window	14.1780869961	14.8158068657
HEATMAP	119	iteration_pint	14.1780819893	14.815860033
HEATMAP	120	get_simulation_data	14.8163480759	14.8169159889
HEATMAP	120	get_comm_data	14.7846441269	14.8169369698
HEATMAP	95	timestep_coarse	14.7674560547	14.8208231926
HEATMAP	95	follower_in_sliding_window	14.1973521709	14.8219161034
HEATMAP	96	get_simulation_data	14.8224499226	14.8225450516
HEATMAP	96	get_comm_data	14.8098258972	14.8225660324
HEATMAP	95	iteration_pint	14.1973490715	14.8220620155
HEATMAP	85	timestep_fine	14.268018961	14.8230850697
HEATMAP	3	timestep_coarse	14.7720880508	14.825646162
HEATMAP	3	idle	10.9988391399	14.8258471489
HEATMAP	3	iteration_pint	10.9988341331	14.8259592056
HEATMAP	4	get_simulation_data	14.8264389038	14.8265390396
HEATMAP	4	get_comm_data	11.0538759232	14.826581955
HEATMAP	109	timestep_fine	14.2728939056	14.8279879093
HEATMAP	121	timestep_fine	14.2863709927	14.8353140354
HEATMAP	84	timestep_coarse	14.7866590023	14.8396971226
HEATMAP	84	follower_in_sliding_window	14.2131500244	14.8407590389
HEATMAP	84	iteration_pint	14.213146925	14.8408141136
HEATMAP	85	get_simulation_data	14.8403730392	14.8409469128
HEATMAP	85	get_comm_data	14.8231289387	14.8409740925
HEATMAP	73	timestep_coarse	14.7936711311	14.8472340107
HEATMAP	73	converged	14.8482310772	14.8482329845
HEATMAP	73	follower_in_sliding_window	14.2316761017	14.8483610153
HEATMAP	73	iteration_pint	14.2316730022	14.8484120369
Rank: 73, Status: 0, time: 16.066120863, iteration 0, starting time frame id: 201, timeframe: [20.100000000000016, 20.200000000000017]
HEATMAP	74	timestep_fine	14.2880570889	14.8551001549
HEATMAP	74	get_simulation_data	14.8551540375	14.8552770615
HEATMAP	74	get_comm_data	14.8551340103	14.8552920818
HEATMAP	107	timestep_coarse	14.8090159893	14.8623988628
HEATMAP	107	follower_in_sliding_window	14.1643159389	14.8635118008
HEATMAP	107	iteration_pint	14.1643118858	14.8635590076
HEATMAP	108	get_simulation_data	14.8640539646	14.8646118641
HEATMAP	108	get_comm_data	14.7713899612	14.8646328449
HEATMAP	97	timestep_fine	14.3079328537	14.864372015
HEATMAP	120	timestep_coarse	14.8169710636	14.870123148
HEATMAP	120	follower_in_sliding_window	14.2326769829	14.8702750206
HEATMAP	120	iteration_pint	14.2326741219	14.8703281879
HEATMAP	121	get_simulation_data	14.8704881668	14.8706440926
HEATMAP	121	get_comm_data	14.8353481293	14.8706650734
HEATMAP	86	timestep_fine	14.3222458363	14.8723628521
HEATMAP	96	timestep_coarse	14.8225998878	14.8764529228
HEATMAP	96	follower_in_sliding_window	14.2530009747	14.8775289059
HEATMAP	96	iteration_pint	14.2529988289	14.8775849342
HEATMAP	97	get_simulation_data	14.8777558804	14.8783009052
HEATMAP	97	get_comm_data	14.8644199371	14.8783218861
HEATMAP	4	timestep_coarse	14.8266818523	14.8799438477
HEATMAP	4	idle	11.0538749695	14.8801169395
HEATMAP	4	iteration_pint	11.0538709164	14.8802039623
HEATMAP	5	get_simulation_data	14.8797698021	14.8799359798
HEATMAP	5	get_comm_data	11.1088218689	14.8799698353
HEATMAP	110	timestep_fine	14.3273079395	14.8830420971
HEATMAP	122	timestep_fine	14.3400819302	14.8898379803
HEATMAP	75	timestep_fine	14.3430759907	14.8920059204
HEATMAP	85	timestep_coarse	14.8410270214	14.894671917
HEATMAP	85	follower_in_sliding_window	14.2680180073	14.8957769871
HEATMAP	85	iteration_pint	14.2680149078	14.8958730698
HEATMAP	86	get_simulation_data	14.8958699703	14.895980835
HEATMAP	86	get_comm_data	14.8724019527	14.8960018158
HEATMAP	74	timestep_coarse	14.8553249836	14.9101760387
HEATMAP	74	converged	14.9111430645	14.9111452103
HEATMAP	74	follower_in_sliding_window	14.2880539894	14.9112761021
HEATMAP	74	iteration_pint	14.2880501747	14.9113361835
Rank: 74, Status: 0, time: 14.912127018, iteration 0, starting time frame id: 202, timeframe: [20.200000000000017, 20.30000000000002]
HEATMAP	75	get_simulation_data	14.9115099907	14.9116508961
HEATMAP	75	get_comm_data	14.8920390606	14.9116668701
HEATMAP	98	timestep_fine	14.3628950119	14.9159080982
HEATMAP	108	timestep_coarse	14.8646678925	14.9179940224
HEATMAP	108	follower_in_sliding_window	14.2190449238	14.9190609455
HEATMAP	108	iteration_pint	14.2190380096	14.9191129208
HEATMAP	109	get_simulation_data	14.9186680317	14.9192550182
HEATMAP	109	get_comm_data	14.828045845	14.9192759991
HEATMAP	121	timestep_coarse	14.8707001209	14.9237539768
HEATMAP	121	follower_in_sliding_window	14.286370039	14.9239070415
HEATMAP	121	iteration_pint	14.2863659859	14.9239611626
HEATMAP	87	timestep_fine	14.3766930103	14.92385602
HEATMAP	122	get_simulation_data	14.9236888885	14.9242639542
HEATMAP	122	get_comm_data	14.8898718357	14.9242839813
HEATMAP	97	timestep_coarse	14.8783559799	14.9317760468
HEATMAP	97	follower_in_sliding_window	14.3079319	14.9328539371
HEATMAP	97	iteration_pint	14.307929039	14.9329080582
HEATMAP	98	get_simulation_data	14.9326388836	14.9331901073
HEATMAP	98	get_comm_data	14.9159419537	14.9332098961
HEATMAP	5	timestep_coarse	14.8800709248	14.9339749813
HEATMAP	5	idle	11.1088159084	14.9342358112
HEATMAP	6	get_simulation_data	14.9341640472	14.9343481064
HEATMAP	6	get_comm_data	11.1632618904	14.934376955HEATMAP	5	iteration_pint	11.1088078022	14.9343538284

HEATMAP	111	timestep_fine	14.3814511299	14.9397001266
HEATMAP	123	timestep_fine	14.3940930367	14.9470388889
HEATMAP	86	timestep_coarse	14.8960359097	14.9491639137
HEATMAP	86	follower_in_sliding_window	14.3222448826	14.9502689838
HEATMAP	86	iteration_pint	14.3222408295	14.9503200054
HEATMAP	87	get_simulation_data	14.9496531487	14.9502871037
HEATMAP	87	get_comm_data	14.9238901138	14.9503080845
HEATMAP	76	timestep_fine	14.3985490799	14.9528260231
HEATMAP	75	timestep_coarse	14.9116990566	14.9648208618
HEATMAP	75	converged	14.965775013	14.9657769203
HEATMAP	75	follower_in_sliding_window	14.343075037	14.9659068584
HEATMAP	75	iteration_pint	14.3430690765	14.96595788
Rank: 75, Status: 0, time: 16.2076089382, iteration 0, starting time frame id: 203, timeframe: [20.30000000000002, 20.40000000000002]
HEATMAP	76	get_simulation_data	14.9665391445	14.9666719437
HEATMAP	76	get_comm_data	14.9528751373	14.9666910172
HEATMAP	109	timestep_coarse	14.9193110466	14.9729568958
HEATMAP	109	follower_in_sliding_window	14.272892952	14.9740149975
HEATMAP	109	iteration_pint	14.2728879452	14.9740669727
HEATMAP	110	get_simulation_data	14.9741029739	14.9742910862
HEATMAP	110	get_comm_data	14.8830759525	14.974312067
HEATMAP	122	timestep_coarse	14.9243178368	14.977339983
HEATMAP	122	follower_in_sliding_window	14.340077877	14.977481842
HEATMAP	122	iteration_pint	14.3400738239	14.9775340557
HEATMAP	123	get_simulation_data	14.9777059555	14.9782760143
HEATMAP	123	get_comm_data	14.9470720291	14.9782979488
HEATMAP	99	timestep_fine	14.4188899994	14.9810080528
HEATMAP	98	timestep_coarse	14.9332439899	14.9865570068
HEATMAP	6	timestep_coarse	14.9344530106	14.9876430035
HEATMAP	6	idle	11.1632599831	14.9878098965
HEATMAP	6	iteration_pint	11.1632499695	14.9879059792HEATMAP	98	follower_in_sliding_window	14.3628931046	14.9876129627
HEATMAP	98	iteration_pint	14.3628869057	14.9876680374

HEATMAP	7	get_simulation_data	14.9873070717	14.9874200821
HEATMAP	7	get_comm_data	11.2174110413	14.9874529839
HEATMAP	99	get_simulation_data	14.9878509045	14.9880120754
HEATMAP	112	timestep_fine	14.4363050461	14.98802495
HEATMAP	99	get_comm_data	14.9810540676	14.988038063
HEATMAP	88	timestep_fine	14.4331490993	14.9937839508
HEATMAP	124	timestep_fine	14.4485127926	14.9972667694
HEATMAP	87	timestep_coarse	14.9503409863	15.0034019947
HEATMAP	87	follower_in_sliding_window	14.3766901493	15.0044641495
HEATMAP	87	iteration_pint	14.3766829967	15.0045201778
HEATMAP	77	timestep_fine	14.4524788857	15.0050549507
HEATMAP	88	get_simulation_data	15.0049829483	15.0055170059
HEATMAP	88	get_comm_data	14.9938249588	15.0055379868
HEATMAP	76	timestep_coarse	14.9667429924	15.0200409889
HEATMAP	76	converged	15.0210211277	15.021023035
HEATMAP	76	follower_in_sliding_window	14.3985481262	15.0211701393
HEATMAP	76	iteration_pint	14.3985450268	15.0212910175
HEATMAP	77	get_simulation_data	15.0207839012	15.0209038258
HEATMAP	77	get_comm_data	15.0051028728	15.0209200382
Rank: 76, Status: 0, time: 16.2720139027, iteration 0, starting time frame id: 204, timeframe: [20.40000000000002, 20.50000000000002]
HEATMAP	110	timestep_coarse	14.9743459225	15.0278630257
HEATMAP	110	follower_in_sliding_window	14.3273069859	15.0289640427
HEATMAP	110	iteration_pint	14.3273019791	15.0290191174
HEATMAP	111	get_simulation_data	15.0284230709	15.0289969444
HEATMAP	111	get_comm_data	14.9397339821	15.0290191174
HEATMAP	123	timestep_coarse	14.9783308506	15.0316839218
HEATMAP	123	follower_in_sliding_window	14.3940918446	15.0318279266
HEATMAP	123	iteration_pint	14.3940868378	15.0318799019
HEATMAP	100	timestep_fine	14.4747989178	15.0325109959
HEATMAP	124	get_simulation_data	15.0324459076	15.0330188274
HEATMAP	124	get_comm_data	14.9973058701	15.0330398083
HEATMAP	7	timestep_coarse	14.9875500202	15.0405399799
HEATMAP	7	idle	11.2174081802	15.0407099724
HEATMAP	7	iteration_pint	11.2174031734	15.0408101082
HEATMAP	8	get_simulation_data	15.0412650108	15.0413789749
HEATMAP	8	get_comm_data	11.2725269794	15.0414140224
HEATMAP	99	timestep_coarse	14.9880928993	15.0422799587
HEATMAP	99	follower_in_sliding_window	14.4188868999	15.0433979034
HEATMAP	99	iteration_pint	14.4188818932	15.0435290337
HEATMAP	100	get_simulation_data	15.0440158844	15.0441288948
HEATMAP	100	get_comm_data	15.032545805	15.0441508293
HEATMAP	113	timestep_fine	14.4905400276	15.0475780964
HEATMAP	125	timestep_fine	14.5022141933	15.0545871258
HEATMAP	89	timestep_fine	14.4896662235	15.0551440716
HEATMAP	88	timestep_coarse	15.0055730343	15.0596389771
HEATMAP	88	follower_in_sliding_window	14.4331459999	15.0607459545
HEATMAP	88	iteration_pint	14.4331409931	15.0608479977
HEATMAP	89	get_simulation_data	15.060970068	15.0610921383
HEATMAP	89	get_comm_data	15.0551850796	15.0611131191
HEATMAP	78	timestep_fine	14.5085229874	15.0724260807
HEATMAP	77	timestep_coarse	15.02095294	15.0741539001
HEATMAP	77	converged	15.0751128197	15.0751159191
HEATMAP	77	follower_in_sliding_window	14.452477932	15.0752439499
HEATMAP	77	iteration_pint	14.4524748325	15.0752940178
Rank: 77, Status: 0, time: 16.2941660881, iteration 0, starting time frame id: 205, timeframe: [20.50000000000002, 20.600000000000023]
HEATMAP	78	get_simulation_data	15.0753490925	15.0754859447
HEATMAP	78	get_comm_data	15.0724670887	15.0755019188
HEATMAP	111	timestep_coarse	15.0290520191	15.0830140114
HEATMAP	111	follower_in_sliding_window	14.3814499378	15.0840930939
HEATMAP	111	iteration_pint	14.381444931	15.0841450691
HEATMAP	112	get_simulation_data	15.0846390724	15.0851769447
HEATMAP	112	get_comm_data	14.9880590439	15.0851991177
HEATMAP	124	timestep_coarse	15.0330739021	15.0861389637
HEATMAP	124	follower_in_sliding_window	14.4485108852	15.086288929
HEATMAP	124	iteration_pint	14.4485077858	15.0863418579
HEATMAP	125	get_simulation_data	15.0858972073	15.0864651203
HEATMAP	125	get_comm_data	15.0546200275	15.0864851475
HEATMAP	101	timestep_fine	14.5298650265	15.0878999233
HEATMAP	8	timestep_coarse	15.0415070057	15.0956029892
HEATMAP	8	idle	11.2725250721	15.0958409309
HEATMAP	8	iteration_pint	11.272521019	15.0959579945
HEATMAP	9	get_simulation_data	15.095911026	15.0961019993
HEATMAP	9	get_comm_data	11.3273429871	15.0961248875
HEATMAP	114	timestep_fine	14.5444061756	15.0959420204
HEATMAP	100	timestep_coarse	15.0441849232	15.0977399349
HEATMAP	100	follower_in_sliding_window	14.4747979641	15.0988209248
HEATMAP	100	iteration_pint	14.474793911	15.0988769531
HEATMAP	101	get_simulation_data	15.0984368324	15.0990328789
HEATMAP	101	get_comm_data	15.0879328251	15.0990538597
HEATMAP	90	timestep_fine	14.5451049805	15.1055309772
HEATMAP	126	timestep_fine	14.5563211441	15.1069631577
HEATMAP	89	timestep_coarse	15.0611460209	15.1157209873
HEATMAP	89	follower_in_sliding_window	14.4896640778	15.1168231964
HEATMAP	89	iteration_pint	14.489659071	15.1168789864
HEATMAP	90	get_simulation_data	15.1166021824	15.1167571545
HEATMAP	90	get_comm_data	15.1055719852	15.1167771816
HEATMAP	79	timestep_fine	14.5631160736	15.116738081
HEATMAP	78	timestep_coarse	15.075535059	15.1298699379
HEATMAP	78	converged	15.1308410168	15.1308429241
HEATMAP	78	follower_in_sliding_window	14.50852108	15.1309690475
HEATMAP	78	iteration_pint	14.5085170269	15.1310200691
Rank: 78, Status: 0, time: 16.3601710796, iteration 0, starting time frame id: 206, timeframe: [20.600000000000023, 20.700000000000024]
HEATMAP	79	get_simulation_data	15.1304521561	15.1305911541
HEATMAP	79	get_comm_data	15.1167709827	15.1306061745
HEATMAP	112	timestep_coarse	15.0852329731	15.1385641098
HEATMAP	112	follower_in_sliding_window	14.4363000393	15.1396329403
HEATMAP	112	iteration_pint	14.4362959862	15.1396861076
HEATMAP	125	timestep_coarse	15.0865190029	15.1398141384
HEATMAP	125	follower_in_sliding_window	14.5022130013	15.1399562359
HEATMAP	125	iteration_pint	14.5022101402	15.1400082111
HEATMAP	102	timestep_fine	14.5851919651	15.1403129101
HEATMAP	113	get_simulation_data	15.1398630142	15.1404130459
HEATMAP	113	get_comm_data	15.0476191044	15.1404340267
HEATMAP	126	get_simulation_data	15.1400530338	15.1406190395
HEATMAP	126	get_comm_data	15.1069970131	15.1406400204
HEATMAP	9	timestep_coarse	15.096175909	15.1494839191
HEATMAP	9	idle	11.3273398876	15.1496238708
HEATMAP	9	iteration_pint	11.3273348808	15.1496758461
HEATMAP	10	get_simulation_data	15.1494281292	15.1499791145
HEATMAP	10	get_comm_data	11.3820331097	15.1500079632
HEATMAP	101	timestep_coarse	15.0990879536	15.1528220177
HEATMAP	91	timestep_fine	14.5998780727	15.1535680294
HEATMAP	101	follower_in_sliding_window	14.529861927	15.1538999081
HEATMAP	101	iteration_pint	14.5298550129	15.153952837
HEATMAP	102	get_simulation_data	15.1539869308	15.1545329094
HEATMAP	102	get_comm_data	15.1403479576	15.1545538902
HEATMAP	127	timestep_fine	14.6093461514	15.1552801132
HEATMAP	115	timestep_fine	14.599383831	15.1573388577
HEATMAP	90	timestep_coarse	15.1168119907	15.1706330776
HEATMAP	90	follower_in_sliding_window	14.5451030731	15.1717200279
HEATMAP	90	iteration_pint	14.5450971127	15.1717741489
HEATMAP	91	get_simulation_data	15.1719610691	15.1725430489
HEATMAP	91	get_comm_data	15.1536011696	15.172563076
HEATMAP	79	timestep_coarse	15.1306390762	15.1839761734
HEATMAP	80	timestep_fine	14.6197350025	15.1850919724
HEATMAP	79	converged	15.1849400997	15.1849420071
HEATMAP	79	follower_in_sliding_window	14.5631141663	15.1850719452
HEATMAP	79	iteration_pint	14.5631101131	15.1851570606
HEATMAP	80	get_simulation_data	15.185585022	15.1857278347
HEATMAP	80	get_comm_data	15.1851270199	15.1857440472
Rank: 79, Status: 0, time: 16.417552948, iteration 0, starting time frame id: 207, timeframe: [20.700000000000024, 20.800000000000026]
HEATMAP	103	timestep_fine	14.6403589249	15.1932029724
HEATMAP	126	timestep_coarse	15.1406741142	15.1938710213
HEATMAP	126	follower_in_sliding_window	14.556319952	15.1940171719
HEATMAP	126	iteration_pint	14.5563151836	15.1940710545
HEATMAP	113	timestep_coarse	15.1404681206	15.1942539215
HEATMAP	127	get_simulation_data	15.1934511662	15.1939890385
HEATMAP	127	get_comm_data	15.155313015	15.1940090656
HEATMAP	113	follower_in_sliding_window	14.4905390739	15.1953270435
HEATMAP	113	iteration_pint	14.4905350208	15.1953799725
HEATMAP	114	get_simulation_data	15.1951060295	15.1956541538
HEATMAP	114	get_comm_data	15.0959751606	15.1956751347
HEATMAP	116	timestep_fine	14.653605938	15.199846983
HEATMAP	10	timestep_coarse	15.1500749588	15.2035450935
HEATMAP	10	idle	11.3820309639	15.2036919594
HEATMAP	10	iteration_pint	11.3820271492	15.2037529945
HEATMAP	11	get_simulation_data	15.2039539814	15.2044968605
HEATMAP	11	get_comm_data	11.4368519783	15.2045199871
HEATMAP	102	timestep_coarse	15.1545870304	15.2080149651
HEATMAP	102	follower_in_sliding_window	14.5851910114	15.2091100216
HEATMAP	102	iteration_pint	14.5851869583	15.2091670036
HEATMAP	103	get_simulation_data	15.208564043	15.2087340355
HEATMAP	103	get_comm_data	15.1932430267	15.2087550163
HEATMAP	0	timestep_fine	14.6643788815	15.2208750248
HEATMAP	92	timestep_fine	14.6563270092	15.2238090038
HEATMAP	91	timestep_coarse	15.1725971699	15.2257530689
HEATMAP	91	follower_in_sliding_window	14.5998761654	15.2268249989
HEATMAP	91	iteration_pint	14.5998702049	15.2268791199
HEATMAP	92	get_simulation_data	15.2274549007	15.2276079655
HEATMAP	92	get_comm_data	15.2238428593	15.2276279926
HEATMAP	81	timestep_fine	14.6751739979	15.2301571369
HEATMAP	80	timestep_coarse	15.1857759953	15.2400400639
HEATMAP	80	converged	15.2410340309	15.2410359383
HEATMAP	80	follower_in_sliding_window	14.6197340488	15.2411708832
HEATMAP	80	iteration_pint	14.6197299957	15.2412219048
Rank: 80, Status: 0, time: 16.4877719879, iteration 0, starting time frame id: 208, timeframe: [20.800000000000026, 20.900000000000027]
HEATMAP	81	get_simulation_data	15.2413871288	15.2415511608
HEATMAP	81	get_comm_data	15.2301909924	15.2415671349
HEATMAP	127	timestep_coarse	15.1940431595	15.2469949722
HEATMAP	127	follower_in_sliding_window	14.6093449593	15.2471420765
HEATMAP	127	iteration_pint	14.6093420982	15.2471930981
HEATMAP	0	get_simulation_data	15.2477228642	15.2483038902
HEATMAP	0	get_comm_data	15.2209088802	15.2483258247
HEATMAP	114	timestep_coarse	15.1957101822	15.2490911484
HEATMAP	114	follower_in_sliding_window	14.5444049835	15.2501511574
HEATMAP	114	iteration_pint	14.5444011688	15.25020504
HEATMAP	115	get_simulation_data	15.2503788471	15.2509548664
HEATMAP	115	get_comm_data	15.157378912	15.2509758472
HEATMAP	104	timestep_fine	14.6964390278	15.2529010773
HEATMAP	11	timestep_coarse	15.2045698166	15.2575109005
HEATMAP	11	idle	11.4368498325	15.2576999664
HEATMAP	117	timestep_fine	14.7071049213	15.2577450275
HEATMAP	11	iteration_pint	11.4368429184	15.2577450275
HEATMAP	12	get_simulation_data	15.2582678795	15.2584369183
HEATMAP	12	get_comm_data	11.4925270081	15.2584638596
HEATMAP	103	timestep_coarse	15.2087879181	15.2627370358
HEATMAP	103	follower_in_sliding_window	14.6403570175	15.2638380527
HEATMAP	103	iteration_pint	14.6403510571	15.2638931274
HEATMAP	104	get_simulation_data	15.2643940449	15.264580965
HEATMAP	104	get_comm_data	15.2529358864	15.2646019459
HEATMAP	1	timestep_fine	14.7182910442	15.2669279575
HEATMAP	93	timestep_fine	14.7113239765	15.2673590183
HEATMAP	92	timestep_coarse	15.2276618481	15.282145977
HEATMAP	92	follower_in_sliding_window	14.6563258171	15.2832379341
HEATMAP	92	iteration_pint	14.6563229561	15.2832949162
HEATMAP	93	get_simulation_data	15.2828378677	15.2834210396
HEATMAP	93	get_comm_data	15.2673928738	15.2834420204
HEATMAP	82	timestep_fine	14.7300169468	15.2881889343
HEATMAP	81	timestep_coarse	15.2416000366	15.2950849533
HEATMAP	81	converged	15.2960569859	15.2960591316
HEATMAP	81	follower_in_sliding_window	14.6751730442	15.2961859703
HEATMAP	81	iteration_pint	14.6751670837	15.2962391376
Rank: 81, Status: 0, time: 16.5143079758, iteration 0, starting time frame id: 209, timeframe: [20.900000000000027, 21.00000000000003]
HEATMAP	82	get_simulation_data	15.2959668636	15.2961089611
HEATMAP	82	get_comm_data	15.2882230282	15.2961239815
HEATMAP	105	timestep_fine	14.7514839172	15.3006598949
HEATMAP	0	timestep_coarse	15.2483608723	15.3020148277
HEATMAP	0	follower_in_sliding_window	14.6643760204	15.3021788597
HEATMAP	0	iteration_pint	14.6643688679	15.3022768497
HEATMAP	1	get_simulation_data	15.3023970127	15.3025138378
HEATMAP	1	get_comm_data	15.2669608593	15.3025348186
HEATMAP	115	timestep_coarse	15.2510099411	15.3050189018
HEATMAP	115	follower_in_sliding_window	14.5993828773	15.3061058521
HEATMAP	115	iteration_pint	14.5993788242	15.3061578274
HEATMAP	116	get_simulation_data	15.3067409992	15.3073120117
HEATMAP	116	get_comm_data	15.1998801231	15.3073339462
HEATMAP	12	timestep_coarse	15.2585308552	15.3124420643
HEATMAP	12	idle	11.4925239086	15.3126358986
HEATMAP	12	iteration_pint	11.4925189018	15.3126859665
HEATMAP	13	get_simulation_data	15.3122007847	15.3123548031
HEATMAP	13	get_comm_data	11.546710968	15.3123819828
HEATMAP	104	timestep_coarse	15.2646360397	15.3184459209
HEATMAP	104	follower_in_sliding_window	14.696436882	15.319535017
HEATMAP	104	iteration_pint	14.6964299679	15.3195910454
HEATMAP	2	timestep_fine	14.7712390423	15.3195168972
HEATMAP	105	get_simulation_data	15.3197779655	15.3202989101
HEATMAP	105	get_comm_data	15.3007009029	15.3203210831
HEATMAP	118	timestep_fine	14.7622559071	15.3245429993
HEATMAP	94	timestep_fine	14.767469883	15.3303418159
HEATMAP	93	timestep_coarse	15.2834770679	15.3371069431
HEATMAP	93	follower_in_sliding_window	14.7113220692	15.3382279873
HEATMAP	93	iteration_pint	14.7113180161	15.3382749557
HEATMAP	94	get_simulation_data	15.3382208347	15.338837862
HEATMAP	94	get_comm_data	15.3303759098	15.3388588428
HEATMAP	83	timestep_fine	14.7854530811	15.3410260677
HEATMAP	82	timestep_coarse	15.2961568832	15.3499100208
HEATMAP	82	converged	15.3508758545	15.3508780003
HEATMAP	82	follower_in_sliding_window	14.7300159931	15.351006031
HEATMAP	82	iteration_pint	14.7300109863	15.3510570526
Rank: 82, Status: 0, time: 15.3516411781, iteration 0, starting time frame id: 210, timeframe: [21.00000000000003, 21.10000000000003]
HEATMAP	83	get_simulation_data	15.3512380123	15.3513810635
HEATMAP	83	get_comm_data	15.34106493	15.3513970375
HEATMAP	1	timestep_coarse	15.3025729656	15.3552930355
HEATMAP	1	follower_in_sliding_window	14.7182888985	15.3554439545
HEATMAP	1	iteration_pint	14.7182838917	15.3554978371
HEATMAP	2	get_simulation_data	15.3552470207	15.355766058
HEATMAP	2	get_comm_data	15.3195519447	15.3557879925
HEATMAP	116	timestep_coarse	15.3073680401	15.3601269722
HEATMAP	116	follower_in_sliding_window	14.6536049843	15.3611819744
HEATMAP	116	iteration_pint	14.6536021233	15.3612360954
HEATMAP	117	get_simulation_data	15.360765934	15.3612980843
HEATMAP	117	get_comm_data	15.257791996	15.3613190651
HEATMAP	13	timestep_coarse	15.3124489784	15.3653578758
HEATMAP	13	idle	11.5467078686	15.3655159473
HEATMAP	13	iteration_pint	11.5467028618	15.3655538559
HEATMAP	14	get_simulation_data	15.365634203	15.3661811352
HEATMAP	14	get_comm_data	11.6015021801	15.3662040234
HEATMAP	119	timestep_fine	14.8159179688	15.3670918941
HEATMAP	105	timestep_coarse	15.3203549385	15.3738501072
HEATMAP	95	timestep_fine	14.8221330643	15.3735611439
HEATMAP	105	follower_in_sliding_window	14.7514829636	15.3749370575
HEATMAP	105	iteration_pint	14.7514789104	15.3749909401
HEATMAP	3	timestep_fine	14.8260741234	15.3805291653
HEATMAP	106	timestep_fine	14.8088481426	15.3886091709
HEATMAP	84	timestep_fine	14.8408410549	15.3895981312
HEATMAP	106	get_simulation_data	15.3886799812	15.3888452053
HEATMAP	106	get_comm_data	15.3886539936	15.3888721466
HEATMAP	94	timestep_coarse	15.3388929367	15.3931388855
HEATMAP	94	follower_in_sliding_window	14.7674670219	15.394233942
HEATMAP	94	iteration_pint	14.7674598694	15.3942909241
HEATMAP	95	get_simulation_data	15.3936841488	15.3938162327
HEATMAP	95	get_comm_data	15.3736121655	15.3938410282
HEATMAP	83	timestep_coarse	15.3514299393	15.4050080776
HEATMAP	83	converged	15.4059960842	15.4059979916
HEATMAP	83	follower_in_sliding_window	14.7854509354	15.406126976
HEATMAP	83	iteration_pint	14.7854471207	15.4061779976
Rank: 83, Status: 0, time: 16.6482388973, iteration 0, starting time frame id: 211, timeframe: [21.10000000000003, 21.20000000000003]
HEATMAP	84	get_simulation_data	15.406774044	15.4069049358
HEATMAP	84	get_comm_data	15.3896379471	15.4069211483
HEATMAP	2	timestep_coarse	15.355825901	15.4085938931
HEATMAP	2	follower_in_sliding_window	14.7712368965	15.4088249207
HEATMAP	2	iteration_pint	14.7712318897	15.4088740349
HEATMAP	3	get_simulation_data	15.4089491367	15.4091060162
HEATMAP	3	get_comm_data	15.3805720806	15.4091320038
HEATMAP	117	timestep_coarse	15.3613529205	15.4143900871
HEATMAP	117	follower_in_sliding_window	14.707103014	15.4154539108
HEATMAP	117	iteration_pint	14.7070989609	15.4155049324
HEATMAP	118	get_simulation_data	15.4155459404	15.4162259102
HEATMAP	118	get_comm_data	15.3245840073	15.4162480831
HEATMAP	107	timestep_fine	14.8636169434	15.4165768623
HEATMAP	14	timestep_coarse	15.3662550449	15.4197721481
HEATMAP	14	idle	11.6014990807	15.4199151993
HEATMAP	14	iteration_pint	11.6014940739	15.4199740887
HEATMAP	15	get_simulation_data	15.4193971157	15.4198100567
HEATMAP	15	get_comm_data	11.6554751396	15.4198381901
HEATMAP	120	timestep_fine	14.8704280853	15.4223811626
HEATMAP	96	timestep_fine	14.8776819706	15.434887886
HEATMAP	4	timestep_fine	14.8803129196	15.4368739128
HEATMAP	106	timestep_coarse	15.3889260292	15.444835186
HEATMAP	106	follower_in_sliding_window	14.8088471889	15.4459831715
HEATMAP	106	iteration_pint	14.8088440895	15.446103096HEATMAP	107	get_simulation_data	15.4462080002	15.4463269711
HEATMAP	107	get_comm_data	15.416618824	15.4463479519

HEATMAP	95	timestep_coarse	15.3938951492	15.4470891953
HEATMAP	95	follower_in_sliding_window	14.8221311569	15.4481902122
HEATMAP	96	get_simulation_data	15.4487478733	15.4488430023
HEATMAP	96	get_comm_data	15.4349269867	15.4488639832
HEATMAP	95	iteration_pint	14.8221271038	15.4483401775
HEATMAP	85	timestep_fine	14.8959970474	15.4514269829
HEATMAP	84	timestep_coarse	15.4069540501	15.460034132
HEATMAP	84	converged	15.4609749317	15.4609770775
HEATMAP	84	follower_in_sliding_window	14.8408401012	15.4611310959
HEATMAP	84	iteration_pint	14.8408370018	15.4611840248
Rank: 84, Status: 0, time: 16.71225214, iteration 0, starting time frame id: 212, timeframe: [21.20000000000003, 21.300000000000033]
HEATMAP	85	get_simulation_data	15.4606649876	15.4608180523
HEATMAP	85	get_comm_data	15.4514780045	15.4608359337
HEATMAP	3	timestep_coarse	15.4091870785	15.4623951912
HEATMAP	3	follower_in_sliding_window	14.8260710239	15.4626340866
HEATMAP	3	iteration_pint	14.826059103	15.4627540112
HEATMAP	4	get_simulation_data	15.4631209373	15.4632639885
HEATMAP	4	get_comm_data	15.4369239807	15.4632899761
HEATMAP	118	timestep_coarse	15.4162809849	15.4705450535
HEATMAP	108	timestep_fine	14.9191420078	15.471449852
HEATMAP	118	follower_in_sliding_window	14.7622549534	15.471683979
HEATMAP	118	iteration_pint	14.7622499466	15.4717569351
HEATMAP	121	timestep_fine	14.9240190983	15.4718420506
HEATMAP	119	get_simulation_data	15.4710319042	15.4711740017
HEATMAP	119	get_comm_data	15.3671269417	15.4711959362
HEATMAP	15	timestep_coarse	15.4199061394	15.4729821682
HEATMAP	15	idle	11.6554720402	15.4731791019
HEATMAP	15	iteration_pint	11.6554670334	15.4732010365
HEATMAP	16	get_simulation_data	15.4736821651	15.4742121696
HEATMAP	16	get_comm_data	11.7109601498	15.4742422104
HEATMAP	97	timestep_fine	14.9329719543	15.4888389111
HEATMAP	5	timestep_fine	14.934388876	15.4934558868
HEATMAP	107	timestep_coarse	15.4463829994	15.4998159409
HEATMAP	86	timestep_fine	14.9503798485	15.5001778603
HEATMAP	107	follower_in_sliding_window	14.8636159897	15.5008888245
HEATMAP	107	iteration_pint	14.8636119366	15.5009438992
HEATMAP	108	get_simulation_data	15.501529932	15.5020589828
HEATMAP	108	get_comm_data	15.4714839458	15.5020809174
HEATMAP	96	timestep_coarse	15.4488968849	15.5027580261
HEATMAP	96	follower_in_sliding_window	14.8776810169	15.5038440228
HEATMAP	96	iteration_pint	14.8776779175	15.5039000511
HEATMAP	97	get_simulation_data	15.5040819645	15.5046598911
HEATMAP	97	get_comm_data	15.4888780117	15.5046820641
HEATMAP	85	timestep_coarse	15.4608869553	15.5145509243
HEATMAP	85	converged	15.5155470371	15.5155498981
HEATMAP	85	follower_in_sliding_window	14.8959960938	15.5156970024
HEATMAP	85	iteration_pint	14.8959929943	15.5157940388
Rank: 85, Status: 0, time: 16.7345700264, iteration 0, starting time frame id: 213, timeframe: [21.300000000000033, 21.400000000000034]HEATMAP	86	get_simulation_data	15.5158009529	15.5159080029
HEATMAP	86	get_comm_data	15.5002169609	15.5159249306

HEATMAP	4	timestep_coarse	15.463351965	15.5164940357
HEATMAP	4	follower_in_sliding_window	14.8803110123	15.5167028904
HEATMAP	5	get_simulation_data	15.516204834	15.5163199902
HEATMAP	5	get_comm_data	15.4935059547	15.5163469315
HEATMAP	4	iteration_pint	14.8803038597	15.5168030262
HEATMAP	119	timestep_coarse	15.4712290764	15.5245089531
HEATMAP	119	follower_in_sliding_window	14.8159170151	15.5255730152
HEATMAP	119	iteration_pint	14.815912962	15.5256259441
HEATMAP	122	timestep_fine	14.9775919914	15.5260019302
HEATMAP	120	get_simulation_data	15.5261380672	15.5265491009
HEATMAP	120	get_comm_data	15.4224209785	15.5265710354
HEATMAP	109	timestep_fine	14.9741308689	15.5270929337
HEATMAP	16	timestep_coarse	15.474309206	15.5282101631
HEATMAP	16	idle	11.7109560966	15.528373003
HEATMAP	16	iteration_pint	11.7109520435	15.5284440517
HEATMAP	17	get_simulation_data	15.5286231041	15.5292000771
HEATMAP	17	get_comm_data	11.7657530308	15.5292241573
HEATMAP	6	timestep_fine	14.9880230427	15.5382990837
HEATMAP	98	timestep_fine	14.987694025	15.5392849445
HEATMAP	87	timestep_fine	15.0045831203	15.552065134
HEATMAP	108	timestep_coarse	15.5021150112	15.5555109978
HEATMAP	108	follower_in_sliding_window	14.9191410542	15.5565788746
HEATMAP	108	iteration_pint	14.919137001	15.556634903
HEATMAP	109	get_simulation_data	15.5561618805	15.5567100048
HEATMAP	109	get_comm_data	15.5271270275	15.5567309856
HEATMAP	97	timestep_coarse	15.5047159195	15.5582480431
HEATMAP	97	follower_in_sliding_window	14.932970047	15.5593328476
HEATMAP	97	iteration_pint	14.9329638481	15.559388876
HEATMAP	98	get_simulation_data	15.5591039658	15.5592570305
HEATMAP	98	get_comm_data	15.5393180847	15.5592780113
HEATMAP	86	timestep_coarse	15.5159578323	15.5690999031
HEATMAP	86	converged	15.5700509548	15.5700538158
HEATMAP	86	follower_in_sliding_window	14.9503769875	15.5701808929
HEATMAP	86	iteration_pint	14.9503729343	15.5702338219
HEATMAP	5	timestep_coarse	15.516397953	15.5702757835
Rank: 86, Status: 0, time: 16.8002991676, iteration 0, starting time frame id: 214, timeframe: [21.400000000000034, 21.500000000000036]
HEATMAP	87	get_simulation_data	15.5696310997	15.5697841644
HEATMAP	87	get_comm_data	15.5520980358	15.5698001385
HEATMAP	5	follower_in_sliding_window	14.9343869686	15.5704388618
HEATMAP	5	iteration_pint	14.9343829155	15.570499897
HEATMAP	6	get_simulation_data	15.5705358982	15.5711379051
HEATMAP	6	get_comm_data	15.5383388996	15.5711638927
HEATMAP	120	timestep_coarse	15.5266041756	15.5798110962
HEATMAP	120	follower_in_sliding_window	14.870426178	15.5808930397
HEATMAP	120	iteration_pint	14.8704221249	15.5809950829
HEATMAP	121	get_simulation_data	15.5811240673	15.5812411308
HEATMAP	121	get_comm_data	15.4718761444	15.5812630653
HEATMAP	17	timestep_coarse	15.5292739868	15.5826239586
HEATMAP	17	idle	11.7657511234	15.5828039646
HEATMAP	17	iteration_pint	11.7657461166	15.5828230381
HEATMAP	18	get_simulation_data	15.5825600624	15.5830769539
HEATMAP	18	get_comm_data	11.8209290504	15.5831069946
HEATMAP	110	timestep_fine	15.029047966	15.5838530064
HEATMAP	123	timestep_fine	15.0319399834	15.5837950706
HEATMAP	7	timestep_fine	15.0409350395	15.5893659592
HEATMAP	99	timestep_fine	15.0436220169	15.6048510075
HEATMAP	109	timestep_coarse	15.5567648411	15.6102068424
HEATMAP	109	follower_in_sliding_window	14.9741289616	15.6112790108
HEATMAP	109	iteration_pint	14.9741230011	15.6113369465
HEATMAP	110	get_simulation_data	15.6113789082	15.6115550995
HEATMAP	110	get_comm_data	15.5838930607	15.6115760803
HEATMAP	98	timestep_coarse	15.5593109131	15.6126289368
HEATMAP	98	follower_in_sliding_window	14.9876930714	15.6136939526
HEATMAP	98	iteration_pint	14.9876899719	15.6137499809
HEATMAP	99	get_simulation_data	15.613929987	15.6140749454
HEATMAP	99	get_comm_data	15.6048951149	15.6141009331
HEATMAP	88	timestep_fine	15.0609400272	15.6214170456
HEATMAP	87	timestep_coarse	15.5698320866	15.6229300499
HEATMAP	6	timestep_coarse	15.5712161064	15.6242079735
HEATMAP	6	follower_in_sliding_window	14.988022089	15.6243779659
HEATMAP	87	converged	15.6238811016	15.623883009
HEATMAP	6	iteration_pint	14.9880170822	15.6244730949
HEATMAP	7	get_simulation_data	15.62383008	15.6239681244
HEATMAP	7	get_comm_data	15.5894081593	15.6239981651
HEATMAP	87	follower_in_sliding_window	15.004581213	15.6240091324
HEATMAP	87	iteration_pint	15.0045762062	15.6240680218
Rank: 87, Status: 0, time: 16.8562810421, iteration 0, starting time frame id: 215, timeframe: [21.500000000000036, 21.600000000000037]
HEATMAP	88	get_simulation_data	15.6245419979	15.6246991158
HEATMAP	88	get_comm_data	15.6214511395	15.6247150898
HEATMAP	121	timestep_coarse	15.5812971592	15.634319067
HEATMAP	124	timestep_fine	15.086370945	15.6353368759
HEATMAP	121	follower_in_sliding_window	14.9240181446	15.6353750229
HEATMAP	121	iteration_pint	14.9240140915	15.6354279518
HEATMAP	122	get_simulation_data	15.6351439953	15.6357209682
HEATMAP	122	get_comm_data	15.526034832	15.6357419491
HEATMAP	18	timestep_coarse	15.5831739902	15.6371250153
HEATMAP	18	idle	11.8209269047	15.6373169422
HEATMAP	18	iteration_pint	11.8209218979	15.6373648643
HEATMAP	19	get_simulation_data	15.6374969482	15.6376609802
HEATMAP	19	get_comm_data	11.8756849766	15.6376829147
HEATMAP	111	timestep_fine	15.084207058	15.6422259808
HEATMAP	8	timestep_fine	15.0960719585	15.6550319195
HEATMAP	100	timestep_fine	15.0989058018	15.6559998989
HEATMAP	110	timestep_coarse	15.6116089821	15.6651310921
HEATMAP	110	follower_in_sliding_window	15.0290470123	15.6662089825
HEATMAP	110	iteration_pint	15.0290439129	15.6662669182
HEATMAP	111	get_simulation_data	15.665653944	15.6662259102
HEATMAP	111	get_comm_data	15.6422650814	15.6662471294
HEATMAP	99	timestep_coarse	15.6141560078	15.6681571007
HEATMAP	99	follower_in_sliding_window	15.0436201096	15.6692709923
HEATMAP	99	iteration_pint	15.0436151028	15.6693930626
HEATMAP	100	get_simulation_data	15.6699259281	15.6700258255
HEATMAP	100	get_comm_data	15.6560339928	15.6700479984
HEATMAP	7	timestep_coarse	15.6240520477	15.6771790981
HEATMAP	7	follower_in_sliding_window	15.0409331322	15.6773531437
HEATMAP	7	iteration_pint	15.0409281254	15.6774480343
HEATMAP	8	get_simulation_data	15.6778979301	15.6780340672
HEATMAP	8	get_comm_data	15.6550660133	15.6780600548
HEATMAP	88	timestep_coarse	15.6247489452	15.6788311005
HEATMAP	88	converged	15.6798069477	15.6798081398
HEATMAP	88	follower_in_sliding_window	15.0609381199	15.6799380779
HEATMAP	88	iteration_pint	15.0609340668	15.6799900532
Rank: 88, Status: 0, time: 16.9266901016, iteration 0, starting time frame id: 216, timeframe: [21.600000000000037, 21.70000000000004]
HEATMAP	89	timestep_fine	15.1169412136	15.6823689938
HEATMAP	89	get_simulation_data	15.6824240685	15.6825580597
HEATMAP	89	get_comm_data	15.6824040413	15.6825730801
HEATMAP	122	timestep_coarse	15.6357760429	15.6886849403
HEATMAP	122	follower_in_sliding_window	14.9775910378	15.6897530556
HEATMAP	122	iteration_pint	14.977586031	15.6898038387
HEATMAP	123	get_simulation_data	15.6899828911	15.6905238628
HEATMAP	123	get_comm_data	15.5838279724	15.6905448437
HEATMAP	112	timestep_fine	15.1397149563	15.6907250881
HEATMAP	19	timestep_coarse	15.6377339363	15.6908609867
HEATMAP	19	idle	11.8756818771	15.6910040379
HEATMAP	19	iteration_pint	11.8756768703	15.6910638809
HEATMAP	20	get_simulation_data	15.6916680336	15.6921889782
HEATMAP	20	get_comm_data	11.9308788776	15.6922168732
HEATMAP	125	timestep_fine	15.140073061	15.6923902035
HEATMAP	9	timestep_fine	15.1497058868	15.6996729374
HEATMAP	101	timestep_fine	15.1540360451	15.7116479874
HEATMAP	111	timestep_coarse	15.6662800312	15.7202570438
HEATMAP	111	follower_in_sliding_window	15.0842049122	15.7213509083
HEATMAP	111	iteration_pint	15.0841999054	15.7214040756
HEATMAP	112	get_simulation_data	15.7219190598	15.722463131
HEATMAP	112	get_comm_data	15.6907601357	15.7224841118
HEATMAP	100	timestep_coarse	15.6700809002	15.7236089706
HEATMAP	100	follower_in_sliding_window	15.0989038944	15.7246878147
HEATMAP	100	iteration_pint	15.0988998413	15.7247447968
HEATMAP	101	get_simulation_data	15.7242679596	15.7248489857
HEATMAP	101	get_comm_data	15.7116808891	15.7248699665
HEATMAP	90	timestep_fine	15.1718020439	15.7313821316
HEATMAP	8	timestep_coarse	15.6781148911	15.7317519188
HEATMAP	8	follower_in_sliding_window	15.0960710049	15.7318999767
HEATMAP	8	iteration_pint	15.0960669518	15.7319569588
HEATMAP	9	get_simulation_data	15.7321169376	15.7327148914
HEATMAP	9	get_comm_data	15.6997058392	15.7327349186
HEATMAP	89	timestep_coarse	15.6826062202	15.7371571064
HEATMAP	89	converged	15.7381501198	15.7381520271
HEATMAP	89	follower_in_sliding_window	15.1169390678	15.7382831573
HEATMAP	89	iteration_pint	15.1169350147	15.7383341789
Rank: 89, Status: 0, time: 16.9562180042, iteration 0, starting time frame id: 217, timeframe: [21.70000000000004, 21.80000000000004]
HEATMAP	90	get_simulation_data	15.7380461693	15.7382011414
HEATMAP	90	get_comm_data	15.731415987	15.7382171154
HEATMAP	123	timestep_coarse	15.6905789375	15.7438669205
HEATMAP	126	timestep_fine	15.1941289902	15.7446191311
HEATMAP	123	follower_in_sliding_window	15.0319378376	15.7449388504
HEATMAP	123	iteration_pint	15.0319340229	15.744989872
HEATMAP	20	timestep_coarse	15.6922819614	15.7457540035
HEATMAP	20	idle	11.9308769703	15.7459459305
HEATMAP	20	iteration_pint	11.9308719635	15.7459659576
HEATMAP	124	get_simulation_data	15.7455818653	15.7462079525
HEATMAP	124	get_comm_data	15.6353709698	15.7462289333
HEATMAP	21	get_simulation_data	15.7454781532	15.7460539341
HEATMAP	21	get_comm_data	11.9847681522	15.7460780144
HEATMAP	113	timestep_fine	15.195442915	15.7530679703
HEATMAP	10	timestep_fine	15.2038140297	15.7554450035
HEATMAP	102	timestep_fine	15.209225893	15.764195919
HEATMAP	112	timestep_coarse	15.7225179672	15.7759311199
HEATMAP	112	follower_in_sliding_window	15.1397140026	15.7770290375
HEATMAP	112	iteration_pint	15.1397080421	15.777107954
HEATMAP	113	get_simulation_data	15.7772738934	15.777864933
HEATMAP	113	get_comm_data	15.7531080246	15.7778859138
HEATMAP	101	timestep_coarse	15.7249038219	15.7785060406
HEATMAP	101	follower_in_sliding_window	15.154034853	15.7795898914
HEATMAP	101	iteration_pint	15.154031992	15.7796459198
HEATMAP	91	timestep_fine	15.2269420624	15.7799491882
HEATMAP	102	get_simulation_data	15.7796928883	15.7802708149
HEATMAP	102	get_comm_data	15.764236927	15.7802920341
HEATMAP	9	timestep_coarse	15.7327690125	15.7860369682
HEATMAP	9	follower_in_sliding_window	15.1497030258	15.7861869335
HEATMAP	9	iteration_pint	15.149698019	15.7862420082
HEATMAP	10	get_simulation_data	15.7859690189	15.7864971161
HEATMAP	10	get_comm_data	15.755480051	15.7865190506
HEATMAP	90	timestep_coarse	15.7382500172	15.7920541763
HEATMAP	90	converged	15.793033123	15.7930350304
HEATMAP	90	follower_in_sliding_window	15.1718010902	15.7931640148
HEATMAP	90	iteration_pint	15.1717970371	15.7932240963
Rank: 90, Status: 0, time: 15.7937819958, iteration 0, starting time frame id: 218, timeframe: [21.80000000000004, 21.90000000000004]
HEATMAP	91	get_simulation_data	15.7933940887	15.7935521603
HEATMAP	91	get_comm_data	15.7799890041	15.7935681343
HEATMAP	127	timestep_fine	15.2472360134	15.7935979366
HEATMAP	124	timestep_coarse	15.7462627888	15.7993118763
HEATMAP	21	timestep_coarse	15.7461299896	15.7989161015
HEATMAP	21	idle	11.9847619534	15.7990989685
HEATMAP	21	iteration_pint	11.9847581387	15.7991421223
HEATMAP	114	timestep_fine	15.2502679825	15.7991549969
HEATMAP	22	get_simulation_data	15.799145937	15.7996718884
HEATMAP	22	get_comm_data	12.0404889584	15.7996959686
HEATMAP	124	follower_in_sliding_window	15.0863699913	15.8003659248
HEATMAP	124	iteration_pint	15.0863659382	15.8004198074
HEATMAP	125	get_simulation_data	15.7999351025	15.8004791737
HEATMAP	125	get_comm_data	15.6924240589	15.8005011082
HEATMAP	11	timestep_fine	15.2578158379	15.8081638813
HEATMAP	103	timestep_fine	15.2639601231	15.8165071011
HEATMAP	113	timestep_coarse	15.7779209614	15.8317101002
HEATMAP	113	follower_in_sliding_window	15.1954400539	15.83279109
HEATMAP	113	iteration_pint	15.1954340935	15.8328449726
HEATMAP	114	get_simulation_data	15.8325591087	15.833245039
HEATMAP	114	get_comm_data	15.7991960049	15.8332660198
HEATMAP	102	timestep_coarse	15.7803258896	15.8337600231
HEATMAP	102	follower_in_sliding_window	15.2092239857	15.8348388672
HEATMAP	102	iteration_pint	15.2092189789	15.8348958492
HEATMAP	103	get_simulation_data	15.8342730999	15.8348119259
HEATMAP	103	get_comm_data	15.8165481091	15.8348329067
HEATMAP	10	timestep_coarse	15.7865531445	15.8400080204
HEATMAP	10	follower_in_sliding_window	15.203813076	15.8401801586
HEATMAP	10	iteration_pint	15.2038099766	15.8402340412
HEATMAP	11	get_simulation_data	15.8403859138	15.8409459591
HEATMAP	11	get_comm_data	15.8081970215	15.8409678936
HEATMAP	91	timestep_coarse	15.7936010361	15.8468141556
HEATMAP	91	converged	15.8477702141	15.8477721214
HEATMAP	91	follower_in_sliding_window	15.2269411087	15.8478991985
HEATMAP	91	iteration_pint	15.2269361019	15.8479499817
Rank: 91, Status: 0, time: 17.0894989967, iteration 0, starting time frame id: 219, timeframe: [21.90000000000004, 22.000000000000043]
HEATMAP	92	timestep_fine	15.283331871	15.8488538265
HEATMAP	92	get_simulation_data	15.8489089012	15.8490109444
HEATMAP	92	get_comm_data	15.8488888741	15.8490259647
HEATMAP	22	timestep_coarse	15.7997469902	15.8536689281
HEATMAP	22	idle	12.0404849052	15.8538119793HEATMAP	125	timestep_coarse	15.8005340099	15.8538160324

HEATMAP	22	iteration_pint	12.0404798985	15.8538770676
HEATMAP	23	get_simulation_data	15.8532938957	15.8538060188
HEATMAP	23	get_comm_data	12.0939788818	15.8538339138
HEATMAP	125	follower_in_sliding_window	15.1400721073	15.8548791409
HEATMAP	125	iteration_pint	15.1400680542	15.8549320698
HEATMAP	126	get_simulation_data	15.8549721241	15.8555061817
HEATMAP	126	get_comm_data	15.7446579933	15.8555281162
HEATMAP	0	timestep_fine	15.3023748398	15.8600869179
HEATMAP	115	timestep_fine	15.3062148094	15.8645458221
HEATMAP	12	timestep_fine	15.3127570152	15.8697888851
HEATMAP	104	timestep_fine	15.3196179867	15.8754379749
HEATMAP	114	timestep_coarse	15.8333001137	15.8864731789
HEATMAP	114	follower_in_sliding_window	15.2502651215	15.8875331879
HEATMAP	114	iteration_pint	15.250259161	15.8875870705
HEATMAP	115	get_simulation_data	15.8877658844	15.8883509636
HEATMAP	115	get_comm_data	15.8645858765	15.8883719444
HEATMAP	103	timestep_coarse	15.8348670006	15.8887290955
HEATMAP	103	follower_in_sliding_window	15.2639579773	15.8898880482
HEATMAP	104	get_simulation_data	15.8903429508	15.8905050755
HEATMAP	103	iteration_pint	15.2639520168	15.8899381161
HEATMAP	104	get_comm_data	15.8754808903	15.8905260563
HEATMAP	93	timestep_fine	15.3383178711	15.893419981
HEATMAP	11	timestep_coarse	15.8410019875	15.8943519592
HEATMAP	11	follower_in_sliding_window	15.2578148842	15.8945019245
HEATMAP	11	iteration_pint	15.2578120232	15.894564867
HEATMAP	12	get_simulation_data	15.8951208591	15.8956959248
HEATMAP	12	get_comm_data	15.8698239326	15.8957178593
HEATMAP	1	timestep_fine	15.3555538654	15.9028060436
HEATMAP	92	timestep_coarse	15.8490579128	15.9035518169
HEATMAP	92	converged	15.9045248032	15.9045269489
HEATMAP	92	follower_in_sliding_window	15.2833299637	15.9046528339
HEATMAP	92	iteration_pint	15.2833259106	15.904706955
Rank: 92, Status: 0, time: 17.15538311, iteration 0, starting time frame id: 220, timeframe: [22.000000000000043, 22.100000000000044]
HEATMAP	93	get_simulation_data	15.9042310715	15.9043679237
HEATMAP	93	get_comm_data	15.8934540749	15.9043838978
HEATMAP	116	timestep_fine	15.3612980843	15.9070289135
HEATMAP	23	timestep_coarse	15.8539009094	15.906840086
HEATMAP	23	idle	12.0939760208	15.9070320129
HEATMAP	23	iteration_pint	12.093971014	15.9070730209
HEATMAP	24	get_simulation_data	15.9075479507	15.9077210426
HEATMAP	24	get_comm_data	12.1500189304	15.9077489376
HEATMAP	126	timestep_coarse	15.8555619717	15.9086561203
HEATMAP	126	follower_in_sliding_window	15.1941280365	15.9097311497
HEATMAP	126	iteration_pint	15.1941239834	15.9097831249
HEATMAP	127	get_simulation_data	15.9091351032	15.909678936
HEATMAP	127	get_comm_data	15.7936310768	15.9097011089
HEATMAP	13	timestep_fine	15.3656058311	15.9119098186
HEATMAP	105	timestep_fine	15.3750169277	15.9285809994
HEATMAP	115	timestep_coarse	15.8884057999	15.9424099922
HEATMAP	115	follower_in_sliding_window	15.3062129021	15.9434819221
HEATMAP	115	iteration_pint	15.3062069416	15.9435348511
HEATMAP	116	get_simulation_data	15.9441349506	15.9442911148
HEATMAP	116	get_comm_data	15.9070689678	15.9443120956
HEATMAP	104	timestep_coarse	15.8905599117	15.9443409443
HEATMAP	104	follower_in_sliding_window	15.3196160793	15.9454200268
HEATMAP	104	iteration_pint	15.3196120262	15.9454770088
HEATMAP	105	get_simulation_data	15.9456551075	15.9458150864
HEATMAP	105	get_comm_data	15.9286150932	15.9458360672
HEATMAP	12	timestep_coarse	15.8957529068	15.9495289326
HEATMAP	12	follower_in_sliding_window	15.3127560616	15.9497549534
HEATMAP	12	iteration_pint	15.3127498627	15.9498000145
HEATMAP	13	get_simulation_data	15.9492030144	15.9493649006
HEATMAP	13	get_comm_data	15.9119529724	15.9493908882
HEATMAP	2	timestep_fine	15.4089438915	15.9561319351
HEATMAP	94	timestep_fine	15.3943479061	15.9565420151
HEATMAP	93	timestep_coarse	15.9044179916	15.9580490589
HEATMAP	93	converged	15.9590239525	15.9590270519
HEATMAP	93	follower_in_sliding_window	15.3383169174	15.9591588974
HEATMAP	93	iteration_pint	15.3383140564	15.9592108727
Rank: 93, Status: 0, time: 17.1779339314, iteration 0, starting time frame id: 221, timeframe: [22.100000000000044, 22.200000000000045]
HEATMAP	94	get_simulation_data	15.9592568874	15.9594128132
HEATMAP	94	get_comm_data	15.9565768242	15.9594299793
HEATMAP	24	timestep_coarse	15.9078130722	15.9617550373
HEATMAP	24	idle	12.1500170231	15.9619190693
HEATMAP	24	iteration_pint	12.1500139236	15.9619810581
HEATMAP	25	get_simulation_data	15.9621560574	15.9627358913
HEATMAP	25	get_comm_data	12.2053170204	15.9627590179
HEATMAP	127	timestep_coarse	15.9097349644	15.9625780582
HEATMAP	127	follower_in_sliding_window	15.2472350597	15.9636399746
HEATMAP	127	iteration_pint	15.2472319603	15.9636909962
HEATMAP	0	get_simulation_data	15.9642419815	15.9648070335
HEATMAP	0	get_comm_data	15.8601489067	15.9648349285
HEATMAP	117	timestep_fine	15.4155669212	15.9650990963
HEATMAP	14	timestep_fine	15.4200320244	15.9751050472
HEATMAP	116	timestep_coarse	15.9443449974	15.9970171452
HEATMAP	116	follower_in_sliding_window	15.3612959385	15.9980700016
HEATMAP	116	iteration_pint	15.3612909317	15.9981250763
HEATMAP	117	get_simulation_data	15.9976511002	15.9982049465
HEATMAP	117	get_comm_data	15.9651319981	15.9982249737
HEATMAP	105	timestep_coarse	15.945868969	15.9993181229
HEATMAP	95	timestep_fine	15.4484131336	15.9989511967
HEATMAP	105	follower_in_sliding_window	15.375015974	16.0004189014
HEATMAP	105	iteration_pint	15.3750119209	16.0004761219
HEATMAP	13	timestep_coarse	15.9494459629	16.0023889542
HEATMAP	13	follower_in_sliding_window	15.3656039238	16.0026199818
HEATMAP	14	get_simulation_data	16.0025880337	16.0027270317
HEATMAP	14	get_comm_data	15.9751441479	16.0027480125HEATMAP	13	iteration_pint	15.365598917	16.0027279854

HEATMAP	94	timestep_coarse	15.9594628811	16.0137820244
HEATMAP	94	converged	16.014756918	16.0147588253
HEATMAP	94	follower_in_sliding_window	15.3943469524	16.0148839951
HEATMAP	94	iteration_pint	15.394340992	16.0149359703
Rank: 94, Status: 0, time: 17.2446908951, iteration 0, starting time frame id: 222, timeframe: [22.200000000000045, 22.300000000000047]
HEATMAP	95	get_simulation_data	16.0142982006	16.0144441128
HEATMAP	95	get_comm_data	15.9989950657	16.014467001
HEATMAP	25	timestep_coarse	15.9628109932	16.016422987
HEATMAP	25	idle	12.2053129673	16.0166158676
HEATMAP	25	iteration_pint	12.2053089142	16.0166940689
HEATMAP	26	get_simulation_data	16.0163581371	16.016463995
HEATMAP	26	get_comm_data	12.2596681118	16.0164921284
HEATMAP	3	timestep_fine	15.462788105	16.0172450542
HEATMAP	0	timestep_coarse	15.9648919106	16.0190210342
HEATMAP	0	follower_in_sliding_window	15.3023738861	16.0201349258
HEATMAP	0	iteration_pint	15.302369833	16.0202999115
HEATMAP	1	get_simulation_data	16.0203578472	16.020460844
HEATMAP	1	get_comm_data	15.902848959	16.0204868317
HEATMAP	15	timestep_fine	15.4732561111	16.0220131874
HEATMAP	106	timestep_fine	15.4462070465	16.0269072056
HEATMAP	106	get_simulation_data	16.0269789696	16.0271229744
HEATMAP	106	get_comm_data	16.0269520283	16.0271492004
HEATMAP	118	timestep_fine	15.4718251228	16.0341699123
HEATMAP	117	timestep_coarse	15.9982590675	16.051363945
HEATMAP	117	follower_in_sliding_window	15.4155650139	16.0524430275
HEATMAP	117	iteration_pint	15.4155590534	16.0524981022
HEATMAP	118	get_simulation_data	16.0525369644	16.0527219772
HEATMAP	118	get_comm_data	16.0342049599	16.0527429581
HEATMAP	107	timestep_fine	15.5010309219	16.0534908772
HEATMAP	14	timestep_coarse	16.0027821064	16.0562500954
HEATMAP	14	follower_in_sliding_window	15.4200310707	16.0564050674
HEATMAP	14	iteration_pint	15.4200270176	16.0564601421
HEATMAP	15	get_simulation_data	16.0558431149	16.0564172268
HEATMAP	15	get_comm_data	16.0220470428	16.0564391613
HEATMAP	96	timestep_fine	15.5039989948	16.0614519119
HEATMAP	95	timestep_coarse	16.0145220757	16.06777215
HEATMAP	95	converged	16.0687541962	16.0687570572
HEATMAP	95	follower_in_sliding_window	15.4484112263	16.068901062
HEATMAP	96	get_simulation_data	16.0694758892	16.0695798397
HEATMAP	96	get_comm_data	16.0614929199	16.0695970058
HEATMAP	95	iteration_pint	15.4484071732	16.0690121651
Rank: 95, Status: 0, time: 17.3017659187, iteration 0, starting time frame id: 223, timeframe: [22.300000000000047, 22.40000000000005]
HEATMAP	26	timestep_coarse	16.016559124	16.0699059963
HEATMAP	26	idle	12.2596650124	16.0700991154
HEATMAP	26	iteration_pint	12.2596609592	16.0701510906
HEATMAP	27	get_simulation_data	16.0702750683	16.070827961
HEATMAP	27	get_comm_data	12.3151609898	16.0708529949
HEATMAP	1	timestep_coarse	16.0205409527	16.073212862
HEATMAP	1	follower_in_sliding_window	15.3555529118	16.0743219852
HEATMAP	1	iteration_pint	15.3555488586	16.0744428635
HEATMAP	2	get_simulation_data	16.0741000175	16.074215889
HEATMAP	2	get_comm_data	15.956166029	16.0742380619
HEATMAP	4	timestep_fine	15.5168728828	16.0751049519
HEATMAP	119	timestep_fine	15.525687933	16.0768990517
HEATMAP	106	timestep_coarse	16.0272040367	16.083081007
HEATMAP	106	follower_in_sliding_window	15.4462060928	16.0842499733
HEATMAP	106	iteration_pint	15.4462029934	16.0843501091HEATMAP	107	get_simulation_data	16.0844969749	16.0846049786
HEATMAP	107	get_comm_data	16.0535478592	16.0846269131

HEATMAP	16	timestep_fine	15.5284790993	16.0851831436
HEATMAP	118	timestep_coarse	16.0527770519	16.1070511341
HEATMAP	108	timestep_fine	15.5566968918	16.107626915
HEATMAP	118	follower_in_sliding_window	15.4718229771	16.1081421375
HEATMAP	118	iteration_pint	15.4718160629	16.1081969738
HEATMAP	119	get_simulation_data	16.1075408459	16.1080899239
HEATMAP	119	get_comm_data	16.0769388676	16.1081109047
HEATMAP	15	timestep_coarse	16.0564730167	16.1096172333
HEATMAP	15	follower_in_sliding_window	15.4732551575	16.1098370552
HEATMAP	15	iteration_pint	15.4732511044	16.1098840237
HEATMAP	16	get_simulation_data	16.1102700233	16.1104300022
HEATMAP	16	get_comm_data	16.0852181911	16.1104521751
HEATMAP	97	timestep_fine	15.5594520569	16.1148650646
HEATMAP	96	timestep_coarse	16.0696299076	16.1235289574
HEATMAP	96	converged	16.1245288849	16.1245310307
HEATMAP	96	follower_in_sliding_window	15.5039958954	16.1246609688
HEATMAP	96	iteration_pint	15.5039930344	16.1247138977
Rank: 96, Status: 0, time: 17.3713378906, iteration 0, starting time frame id: 224, timeframe: [22.40000000000005, 22.50000000000005]
HEATMAP	27	timestep_coarse	16.0709049702	16.1247289181
HEATMAP	97	get_simulation_data	16.1249139309	16.1250460148
HEATMAP	97	get_comm_data	16.1149139404	16.1250629425HEATMAP	27	idle	12.3151569366	16.1249170303

HEATMAP	27	iteration_pint	12.3151531219	16.1249699593
HEATMAP	28	get_simulation_data	16.1255500317	16.1257021427
HEATMAP	28	get_comm_data	12.3707361221	16.1257300377
HEATMAP	2	timestep_coarse	16.0742759705	16.1271290779
HEATMAP	2	follower_in_sliding_window	15.4089429379	16.1282329559
HEATMAP	2	iteration_pint	15.4089388847	16.1282889843
HEATMAP	3	get_simulation_data	16.1284940243	16.1290500164
HEATMAP	3	get_comm_data	16.017288208	16.1290771961
HEATMAP	5	timestep_fine	15.5705769062	16.1302428246
HEATMAP	120	timestep_fine	15.5811240673	16.1332421303
HEATMAP	17	timestep_fine	15.5828800201	16.1365640163
HEATMAP	107	timestep_coarse	16.0846610069	16.1380138397
HEATMAP	107	follower_in_sliding_window	15.5010299683	16.1390838623
HEATMAP	107	iteration_pint	15.5010259151	16.1391379833
HEATMAP	108	get_simulation_data	16.139747858	16.1398978233
HEATMAP	108	get_comm_data	16.1076619625	16.1399199963
HEATMAP	119	timestep_coarse	16.1081449986	16.1614348888
HEATMAP	119	follower_in_sliding_window	15.5256860256	16.1625239849
HEATMAP	119	iteration_pint	15.5256800652	16.1625809669
HEATMAP	109	timestep_fine	15.6113989353	16.1636359692
HEATMAP	120	get_simulation_data	16.1631109715	16.1636919975
HEATMAP	120	get_comm_data	16.1332759857	16.1637129784
HEATMAP	16	timestep_coarse	16.1104860306	16.1643550396
HEATMAP	16	follower_in_sliding_window	15.5284771919	16.1645011902
HEATMAP	16	iteration_pint	15.5284721851	16.1645541191
HEATMAP	17	get_simulation_data	16.1647369862	16.1653060913
HEATMAP	17	get_comm_data	16.1365981102	16.165348053
HEATMAP	98	timestep_fine	15.6138129234	16.1653740406
HEATMAP	6	timestep_fine	15.6245861053	16.1746530533
HEATMAP	97	timestep_coarse	16.1250960827	16.1785030365
HEATMAP	28	timestep_coarse	16.125795126	16.1796929836
HEATMAP	28	idle	12.3707330227	16.1798410416
HEATMAP	28	iteration_pint	12.3707280159	16.179899931
HEATMAP	97	converged	16.1794679165	16.1794700623
HEATMAP	97	follower_in_sliding_window	15.5594508648	16.1796009541
HEATMAP	97	iteration_pint	15.559445858	16.1796529293
Rank: 97, Status: 0, time: 17.3976881504, iteration 0, starting time frame id: 225, timeframe: [22.50000000000005, 22.60000000000005]
HEATMAP	98	get_simulation_data	16.1793599129	16.1795089245
HEATMAP	98	get_comm_data	16.1654140949	16.1795248985
HEATMAP	29	get_simulation_data	16.1794228554	16.1799998283
HEATMAP	29	get_comm_data	12.4253590107	16.1800239086
HEATMAP	3	timestep_coarse	16.1291332245	16.1825311184
HEATMAP	121	timestep_fine	15.6354939938	16.1832900047
HEATMAP	3	follower_in_sliding_window	15.4627861977	16.183642149
HEATMAP	3	iteration_pint	15.4627811909	16.1837701797
HEATMAP	4	get_simulation_data	16.1842820644	16.1843950748
HEATMAP	4	get_comm_data	16.0751550198	16.1844229698
HEATMAP	108	timestep_coarse	16.1399538517	16.1932618618
HEATMAP	108	follower_in_sliding_window	15.5566949844	16.1943399906
HEATMAP	108	iteration_pint	15.5566899776	16.194396019
HEATMAP	109	get_simulation_data	16.193915844	16.194478035
HEATMAP	109	get_comm_data	16.1636769772	16.1944990158
HEATMAP	18	timestep_fine	15.6374349594	16.1961300373
HEATMAP	120	timestep_coarse	16.1637461185	16.2169470787
HEATMAP	120	follower_in_sliding_window	15.5811231136	16.2180190086
HEATMAP	120	iteration_pint	15.5811200142	16.2181191444
HEATMAP	121	get_simulation_data	16.2182459831	16.2184171677
HEATMAP	121	get_comm_data	16.1833310127	16.2184391022
HEATMAP	17	timestep_coarse	16.1653921604	16.2186839581
HEATMAP	17	follower_in_sliding_window	15.5828790665	16.2188391685
HEATMAP	17	iteration_pint	15.5828750134	16.2189021111
HEATMAP	18	get_simulation_data	16.2186288834	16.2187800407
HEATMAP	18	get_comm_data	16.1961638927	16.2188010216
HEATMAP	110	timestep_fine	15.6662960052	16.2221360207
HEATMAP	7	timestep_fine	15.677560091	16.227312088
HEATMAP	99	timestep_fine	15.6694960594	16.2309958935
HEATMAP	98	timestep_coarse	16.1795580387	16.2328538895
HEATMAP	29	timestep_coarse	16.1800818443	16.2337579727
HEATMAP	29	idle	12.4253568649	16.2339398861
HEATMAP	29	iteration_pint	12.4253518581	16.233989954
HEATMAP	98	converged	16.2338030338	16.2338049412
HEATMAP	30	get_simulation_data	16.2339799404	16.2341439724
HEATMAP	30	get_comm_data	12.4796578884	16.2341678143
HEATMAP	98	follower_in_sliding_window	15.6138110161	16.233932972
HEATMAP	98	iteration_pint	15.613806963	16.2339839935
Rank: 98, Status: 0, time: 16.2346789837, iteration 0, starting time frame id: 226, timeframe: [22.60000000000005, 22.700000000000053]
HEATMAP	99	get_simulation_data	16.23416996	16.2343199253
HEATMAP	99	get_comm_data	16.2310481071	16.2343380451
HEATMAP	4	timestep_coarse	16.1844780445	16.2378208637
HEATMAP	122	timestep_fine	15.6898670197	16.2381038666
HEATMAP	4	follower_in_sliding_window	15.5168719292	16.2389609814
HEATMAP	5	get_simulation_data	16.2384560108	16.2385687828
HEATMAP	5	get_comm_data	16.1302838326	16.2385909557HEATMAP	4	iteration_pint	15.5168669224	16.2390780449

HEATMAP	19	timestep_fine	15.6911239624	16.2409260273
HEATMAP	109	timestep_coarse	16.1945328712	16.247907877
HEATMAP	109	follower_in_sliding_window	15.611397028	16.2489888668
HEATMAP	109	iteration_pint	15.6113920212	16.2490448952
HEATMAP	110	get_simulation_data	16.2490820885	16.2492320538
HEATMAP	110	get_comm_data	16.2221710682	16.2492539883
HEATMAP	121	timestep_coarse	16.2184729576	16.2714231014
HEATMAP	121	follower_in_sliding_window	15.6354920864	16.2724909782
HEATMAP	121	iteration_pint	15.6354861259	16.2725460529
HEATMAP	18	timestep_coarse	16.2188360691	16.2726979256
HEATMAP	18	follower_in_sliding_window	15.6374340057	16.2728490829HEATMAP	122	get_simulation_data	16.2722508907	16.2728309631
HEATMAP	122	get_comm_data	16.2381370068	16.2728528976

HEATMAP	18	iteration_pint	15.6374299526	16.2729039192
HEATMAP	19	get_simulation_data	16.273088932	16.2736589909
HEATMAP	19	get_comm_data	16.2409670353	16.2736809254
HEATMAP	100	timestep_fine	15.7248079777	16.281334877
HEATMAP	111	timestep_fine	15.7214360237	16.2802119255
HEATMAP	8	timestep_fine	15.7320199013	16.2844879627
HEATMAP	30	timestep_coarse	16.2342169285	16.287157774
HEATMAP	30	idle	12.4796559811	16.2872998714
HEATMAP	30	iteration_pint	12.4796509743	16.2873528004
HEATMAP	31	get_simulation_data	16.2867479324	16.2872960567
HEATMAP	31	get_comm_data	12.5343689919	16.2873239517
HEATMAP	99	timestep_coarse	16.2343919277	16.2883820534
HEATMAP	99	converged	16.2893900871	16.2893929482
HEATMAP	99	follower_in_sliding_window	15.6694951057	16.2895429134
HEATMAP	99	iteration_pint	15.6694920063	16.289634943
HEATMAP	100	get_simulation_data	16.2902169228	16.2903199196
HEATMAP	100	get_comm_data	16.2813739777	16.2903358936
Rank: 99, Status: 0, time: 17.5316159725, iteration 0, starting time frame id: 227, timeframe: [22.700000000000053, 22.800000000000054]
HEATMAP	5	timestep_coarse	16.2386279106	16.2925708294
HEATMAP	5	follower_in_sliding_window	15.5705759525	16.2936789989
HEATMAP	5	iteration_pint	15.5705728531	16.2937338352
HEATMAP	6	get_simulation_data	16.2937750816	16.2943990231
HEATMAP	6	get_comm_data	16.174695015	16.2944259644
HEATMAP	123	timestep_fine	15.7450518608	16.2970569134
HEATMAP	20	timestep_fine	15.7460229397	16.3003458977
HEATMAP	110	timestep_coarse	16.2492880821	16.3027739525
HEATMAP	110	follower_in_sliding_window	15.6662950516	16.3038511276
HEATMAP	110	iteration_pint	15.6662900448	16.3039069176
HEATMAP	111	get_simulation_data	16.3032479286	16.3033969402
HEATMAP	111	get_comm_data	16.2802519798	16.3034191132
HEATMAP	122	timestep_coarse	16.2728860378	16.3258090019
HEATMAP	19	timestep_coarse	16.2737138271	16.3268909454
HEATMAP	19	follower_in_sliding_window	15.6911230087	16.327039957HEATMAP	122	follower_in_sliding_window	15.6898648739	16.3268828392

HEATMAP	19	iteration_pint	15.6911189556	16.3270950317HEATMAP	122	iteration_pint	15.6898570061	16.3269350529

HEATMAP	112	timestep_fine	15.777173996	16.3273830414
HEATMAP	20	get_simulation_data	16.3277099133	16.3282380104
HEATMAP	20	get_comm_data	16.3003799915	16.3282589912
HEATMAP	123	get_simulation_data	16.327121973	16.3276870251
HEATMAP	123	get_comm_data	16.2970910072	16.3277089596
HEATMAP	9	timestep_fine	15.7862670422	16.33720994
HEATMAP	101	timestep_fine	15.7796750069	16.3371949196
HEATMAP	31	timestep_coarse	16.2873899937	16.3410880566
HEATMAP	31	idle	12.5343661308	16.341285944
HEATMAP	32	get_simulation_data	16.3418180943	16.3419091702
HEATMAP	32	get_comm_data	12.5899221897	16.3419380188
HEATMAP	31	iteration_pint	12.534361124	16.3413279057
HEATMAP	100	timestep_coarse	16.2903687954	16.3439548016
HEATMAP	100	converged	16.34491992	16.3449218273
HEATMAP	100	follower_in_sliding_window	15.7248067856	16.3450489044
HEATMAP	100	iteration_pint	15.7248029709	16.3451008797
Rank: 100, Status: 0, time: 17.5957920551, iteration 0, starting time frame id: 228, timeframe: [22.800000000000054, 22.900000000000055]
HEATMAP	101	get_simulation_data	16.3446118832	16.344755888
HEATMAP	101	get_comm_data	16.3372428417	16.344771862
HEATMAP	21	timestep_fine	15.7991991043	16.3472480774
HEATMAP	6	timestep_coarse	16.294481039	16.3476839066
HEATMAP	124	timestep_fine	15.8004817963	16.349039793
HEATMAP	6	follower_in_sliding_window	15.6245839596	16.3488030434
HEATMAP	6	iteration_pint	15.6245799065	16.3489100933
HEATMAP	7	get_simulation_data	16.3482241631	16.3483741283
HEATMAP	7	get_comm_data	16.2273550034	16.3484010696
HEATMAP	111	timestep_coarse	16.3034529686	16.3573451042
HEATMAP	111	follower_in_sliding_window	15.72143507	16.3584311008
HEATMAP	111	iteration_pint	15.7214329243	16.3585369587
HEATMAP	112	get_simulation_data	16.359069109	16.359650135
HEATMAP	112	get_comm_data	16.3274180889	16.3596720695
HEATMAP	123	timestep_coarse	16.3277430534	16.3809919357
HEATMAP	20	timestep_coarse	16.3282928467	16.3817059994
HEATMAP	20	follower_in_sliding_window	15.746021986	16.3818678856
HEATMAP	20	iteration_pint	15.7460179329	16.3819310665
HEATMAP	21	get_simulation_data	16.3814301491	16.3819990158
HEATMAP	21	get_comm_data	16.3472819328	16.3820199966
HEATMAP	123	follower_in_sliding_window	15.7450499535	16.3820710182
HEATMAP	123	iteration_pint	15.745043993	16.3821289539
HEATMAP	124	get_simulation_data	16.3827419281	16.3833220005
HEATMAP	124	get_comm_data	16.3490798473	16.383343935
HEATMAP	102	timestep_fine	15.8349239826	16.3895468712
HEATMAP	113	timestep_fine	15.8329100609	16.3898870945
HEATMAP	10	timestep_fine	15.8402991295	16.3926670551
HEATMAP	32	timestep_coarse	16.3420040607	16.3957490921
HEATMAP	32	idle	12.5899200439	16.3959021568
HEATMAP	32	iteration_pint	12.5899150372	16.3959691525
HEATMAP	33	get_simulation_data	16.3961510658	16.3967289925
HEATMAP	33	get_comm_data	12.6454191208	16.3967521191
HEATMAP	101	timestep_coarse	16.3448059559	16.3984949589
HEATMAP	101	converged	16.3994579315	16.3994598389
HEATMAP	101	follower_in_sliding_window	15.7796740532	16.3995888233
HEATMAP	101	iteration_pint	15.7796719074	16.399641037
Rank: 101, Status: 0, time: 17.6183071136, iteration 0, starting time frame id: 229, timeframe: [22.900000000000055, 23.000000000000057]
HEATMAP	102	get_simulation_data	16.3996899128	16.3998260498
HEATMAP	102	get_comm_data	16.3895819187	16.3998420238
HEATMAP	7	timestep_coarse	16.3484561443	16.4014151096
HEATMAP	7	follower_in_sliding_window	15.6775581837	16.4025530815
HEATMAP	7	iteration_pint	15.6775541306	16.4026501179
HEATMAP	8	get_simulation_data	16.4031188488	16.4032599926
HEATMAP	8	get_comm_data	16.2845208645	16.4032859802
HEATMAP	125	timestep_fine	15.8549971581	16.408780098
HEATMAP	22	timestep_fine	15.8539090157	16.4110269547
HEATMAP	112	timestep_coarse	16.3597049713	16.4129869938
HEATMAP	112	follower_in_sliding_window	15.7771720886	16.4140560627
HEATMAP	112	iteration_pint	15.7771670818	16.4141149521
HEATMAP	113	get_simulation_data	16.4142870903	16.4148669243
HEATMAP	113	get_comm_data	16.3899219036	16.4148890972
HEATMAP	21	timestep_coarse	16.3820540905	16.434787035
HEATMAP	21	follower_in_sliding_window	15.7991969585	16.4349410534
HEATMAP	21	iteration_pint	15.7991931438	16.4349961281
HEATMAP	22	get_simulation_data	16.4350440502	16.4356119633
HEATMAP	22	get_comm_data	16.4110600948	16.4356319904
HEATMAP	124	timestep_coarse	16.3833777905	16.4363889694
HEATMAP	124	follower_in_sliding_window	15.8004798889	16.4374489784
HEATMAP	124	iteration_pint	15.8004748821	16.4375047684
HEATMAP	114	timestep_fine	15.8876461983	16.4369540215
HEATMAP	125	get_simulation_data	16.4370090961	16.4375281334
HEATMAP	125	get_comm_data	16.4088160992	16.4375500679
HEATMAP	103	timestep_fine	15.8899970055	16.4422340393
HEATMAP	11	timestep_fine	15.8946299553	16.4437799454
HEATMAP	33	timestep_coarse	16.3968019485	16.4506511688
HEATMAP	33	idle	12.645416975	16.450797081
HEATMAP	33	iteration_pint	12.6454131603	16.4508440495
HEATMAP	34	get_simulation_data	16.4505929947	16.4511580467
HEATMAP	34	get_comm_data	12.7001080513	16.4511909485
HEATMAP	102	timestep_coarse	16.3998739719	16.4533200264
HEATMAP	23	timestep_fine	15.9071369171	16.4536380768
HEATMAP	102	converged	16.4542779922	16.4542808533
HEATMAP	102	follower_in_sliding_window	15.8349230289	16.454408884
HEATMAP	102	iteration_pint	15.8349180222	16.4544599056
Rank: 102, Status: 0, time: 17.6840310097, iteration 0, starting time frame id: 230, timeframe: [23.000000000000057, 23.10000000000006]
HEATMAP	103	get_simulation_data	16.4537920952	16.4539480209
HEATMAP	103	get_comm_data	16.442276001	16.453963995
HEATMAP	8	timestep_coarse	16.4033420086	16.4568169117
HEATMAP	8	follower_in_sliding_window	15.7320189476	16.4579250813
HEATMAP	8	iteration_pint	15.7320158482	16.4579889774
HEATMAP	9	get_simulation_data	16.4581580162	16.4586999416
HEATMAP	9	get_comm_data	16.3372440338	16.4587218761
HEATMAP	126	timestep_fine	15.9098460674	16.4602560997
HEATMAP	113	timestep_coarse	16.4149229527	16.4686419964
HEATMAP	113	follower_in_sliding_window	15.8329079151	16.4697299004
HEATMAP	113	iteration_pint	15.8329029083	16.4697880745
HEATMAP	114	get_simulation_data	16.4694910049	16.469645977
HEATMAP	114	get_comm_data	16.4369881153	16.4696671963
HEATMAP	22	timestep_coarse	16.4356660843	16.4896230698
HEATMAP	22	follower_in_sliding_window	15.853908062	16.4897689819
HEATMAP	22	iteration_pint	15.8539009094	16.4898579121
HEATMAP	23	get_simulation_data	16.4891889095	16.4897620678
HEATMAP	23	get_comm_data	16.4536719322	16.4897840023
HEATMAP	125	timestep_coarse	16.4375851154	16.4909551144
HEATMAP	125	follower_in_sliding_window	15.8549940586	16.4920260906
HEATMAP	125	iteration_pint	15.8549880981	16.492082119
HEATMAP	126	get_simulation_data	16.4921300411	16.4923040867
HEATMAP	126	get_comm_data	16.460296154	16.4923250675
HEATMAP	104	timestep_fine	15.9455740452	16.5010180473
HEATMAP	115	timestep_fine	15.9436218739	16.5016188622
HEATMAP	34	timestep_coarse	16.4512810707	16.5047369003
HEATMAP	34	idle	12.7001049519	16.5049080849
HEATMAP	34	iteration_pint	12.7000999451	16.5050110817HEATMAP	35	get_simulation_data	16.5051519871	16.5052490234
HEATMAP	35	get_comm_data	12.7554450035	16.5052719116

HEATMAP	12	timestep_fine	15.9498598576	16.507671833
HEATMAP	103	timestep_coarse	16.4539968967	16.5079131126
HEATMAP	103	converged	16.5089020729	16.5089039803
HEATMAP	103	follower_in_sliding_window	15.8899950981	16.509032011
HEATMAP	103	iteration_pint	15.889991045	16.5090839863
Rank: 103, Status: 0, time: 17.7413890362, iteration 0, starting time frame id: 231, timeframe: [23.10000000000006, 23.20000000000006]
HEATMAP	127	timestep_fine	15.963727951	16.5091121197
HEATMAP	104	get_simulation_data	16.5096230507	16.509773016
HEATMAP	104	get_comm_data	16.5010540485	16.50978899
HEATMAP	9	timestep_coarse	16.4587619305	16.5121810436
HEATMAP	9	follower_in_sliding_window	15.7862658501	16.5132448673
HEATMAP	9	iteration_pint	15.786262989	16.5132989883
HEATMAP	10	get_simulation_data	16.5130081177	16.5134170055
HEATMAP	10	get_comm_data	16.3927021027	16.5134391785
HEATMAP	24	timestep_fine	15.962045908	16.5188369751
HEATMAP	114	timestep_coarse	16.4697010517	16.5227911472
HEATMAP	114	follower_in_sliding_window	15.8876440525	16.5238490105
HEATMAP	114	iteration_pint	15.887638092	16.5239050388
HEATMAP	115	get_simulation_data	16.5241048336	16.5246469975
HEATMAP	115	get_comm_data	16.5016539097	16.5246698856
HEATMAP	23	timestep_coarse	16.4898178577	16.5426390171
HEATMAP	116	timestep_fine	15.9981520176	16.5438330173
HEATMAP	23	follower_in_sliding_window	15.9071350098	16.5427899361
HEATMAP	23	iteration_pint	15.907130003	16.5428450108
HEATMAP	24	get_simulation_data	16.5433599949	16.5438849926
HEATMAP	24	get_comm_data	16.5188701153	16.5439059734
HEATMAP	126	timestep_coarse	16.4923591614	16.5454120636
HEATMAP	126	follower_in_sliding_window	15.9098441601	16.5464730263
HEATMAP	126	iteration_pint	15.9098379612	16.5465271473
HEATMAP	127	get_simulation_data	16.5458619595	16.5460350513
HEATMAP	127	get_comm_data	16.5091450214	16.5460560322
HEATMAP	13	timestep_fine	16.0027599335	16.5497498512
HEATMAP	105	timestep_fine	16.0005030632	16.5588989258
HEATMAP	35	timestep_coarse	16.5053210258	16.5593121052
HEATMAP	35	idle	12.7554430962	16.5594499111
HEATMAP	35	iteration_pint	12.755439043	16.5595030785
HEATMAP	36	get_simulation_data	16.5601499081	16.5606679916
HEATMAP	36	get_comm_data	12.8105268478	16.5606958866
HEATMAP	104	timestep_coarse	16.5098240376	16.5636150837
HEATMAP	104	converged	16.5645990372	16.5646009445
HEATMAP	104	follower_in_sliding_window	15.9455709457	16.5647320747
HEATMAP	104	iteration_pint	15.9455668926	16.56478405
Rank: 104, Status: 0, time: 17.811371088, iteration 0, starting time frame id: 232, timeframe: [23.20000000000006, 23.30000000000006]
HEATMAP	105	get_simulation_data	16.5649878979	16.5651259422
HEATMAP	105	get_comm_data	16.5589389801	16.5651419163
HEATMAP	10	timestep_coarse	16.5134739876	16.5669770241
HEATMAP	10	follower_in_sliding_window	15.8402969837	16.5680601597
HEATMAP	10	iteration_pint	15.840293169	16.5681340694
HEATMAP	11	get_simulation_data	16.5683398247	16.5689249039
HEATMAP	11	get_comm_data	16.4438199997	16.5689458847
HEATMAP	25	timestep_fine	16.0167639256	16.5745329857
HEATMAP	115	timestep_coarse	16.5247030258	16.5786437988
HEATMAP	115	follower_in_sliding_window	15.9436209202	16.579720974
HEATMAP	115	iteration_pint	15.9436178207	16.579777956
HEATMAP	116	get_simulation_data	16.5803999901	16.5805540085
HEATMAP	116	get_comm_data	16.5438680649	16.580575943
HEATMAP	0	timestep_fine	16.0204160213	16.5802369118
HEATMAP	24	timestep_coarse	16.5439400673	16.5978190899
HEATMAP	24	follower_in_sliding_window	15.9620449543	16.5979781151
HEATMAP	24	iteration_pint	15.9620420933	16.598033905
HEATMAP	25	get_simulation_data	16.5982029438	16.5983529091
HEATMAP	25	get_comm_data	16.5745670795	16.598375082
HEATMAP	127	timestep_coarse	16.5460891724	16.5988919735
HEATMAP	127	follower_in_sliding_window	15.9637269974	16.5999541283
HEATMAP	127	iteration_pint	15.9637241364	16.6000111103
HEATMAP	0	get_simulation_data	16.600579977	16.6011238098
HEATMAP	0	get_comm_data	16.5802819729	16.6011519432
HEATMAP	117	timestep_fine	16.052562952	16.6022150517
HEATMAP	14	timestep_fine	16.0565199852	16.6120769978
HEATMAP	36	timestep_coarse	16.5607619286	16.6141610146
HEATMAP	36	idle	12.8105239868	16.6143069267
HEATMAP	36	iteration_pint	12.8105199337	16.6143670082
HEATMAP	37	get_simulation_data	16.6138820648	16.6144571304
HEATMAP	37	get_comm_data	12.8683919907	16.6144800186
HEATMAP	105	timestep_coarse	16.5651750565	16.6186249256
HEATMAP	105	converged	16.619601965	16.6196050644
HEATMAP	105	follower_in_sliding_window	16.0005009174	16.6197359562
HEATMAP	105	iteration_pint	16.0004980564	16.6197879314
Rank: 105, Status: 0, time: 17.8375208378, iteration 0, starting time frame id: 233, timeframe: [23.30000000000006, 23.400000000000063]
HEATMAP	1	timestep_fine	16.0745408535	16.6206719875
HEATMAP	26	timestep_fine	16.0702180862	16.6215071678
HEATMAP	11	timestep_coarse	16.5689799786	16.6222259998
HEATMAP	11	follower_in_sliding_window	15.8946290016	16.6232919693
HEATMAP	11	iteration_pint	15.8946249485	16.6233408451
HEATMAP	12	get_simulation_data	16.6239349842	16.6241128445
HEATMAP	12	get_comm_data	16.5077178478	16.6241400242
HEATMAP	116	timestep_coarse	16.5806100368	16.6333010197
HEATMAP	116	follower_in_sliding_window	15.9981501102	16.6343550682
HEATMAP	116	iteration_pint	15.9981460571	16.6344120502
HEATMAP	117	get_simulation_data	16.6339161396	16.63448596
HEATMAP	117	get_comm_data	16.6022539139	16.6345081329
HEATMAP	25	timestep_coarse	16.5984089375	16.6521339417
HEATMAP	25	follower_in_sliding_window	16.0167610645	16.6522839069
HEATMAP	25	iteration_pint	16.0167579651	16.6523399353
HEATMAP	26	get_simulation_data	16.6520490646	16.6522080898
HEATMAP	26	get_comm_data	16.6215410233	16.652228117
HEATMAP	0	timestep_coarse	16.6012089252	16.6554329395
HEATMAP	0	follower_in_sliding_window	16.0204138756	16.6565828323
HEATMAP	1	get_simulation_data	16.6567089558	16.6568558216
HEATMAP	15	timestep_fine	16.1099431515	16.6568660736
HEATMAP	0	iteration_pint	16.0204098225	16.6567299366
HEATMAP	1	get_comm_data	16.6207149029	16.6568889618
HEATMAP	106	timestep_fine	16.0844709873	16.6633000374
HEATMAP	106	get_simulation_data	16.6633780003	16.6634941101
HEATMAP	106	get_comm_data	16.663351059	16.6635131836
HEATMAP	37	timestep_coarse	16.6145329475	16.6688520908
HEATMAP	37	idle	12.8683879375	16.6690270901
HEATMAP	37	iteration_pint	12.8683841228	16.6690781116
HEATMAP	38	get_simulation_data	16.6690709591	16.6696228981
HEATMAP	38	get_comm_data	12.9230129719	16.6696460247
HEATMAP	118	timestep_fine	16.1082599163	16.6707079411
HEATMAP	2	timestep_fine	16.1283679008	16.6763100624
HEATMAP	12	timestep_coarse	16.6241939068	16.6778800488
HEATMAP	12	follower_in_sliding_window	15.9498579502	16.6790559292HEATMAP	13	get_simulation_data	16.6784999371	16.6786220074

HEATMAP	13	get_comm_data	16.5498008728	16.6786489487
HEATMAP	12	iteration_pint	15.9498538971	16.6791648865
HEATMAP	27	timestep_fine	16.1250391006	16.6836481094
HEATMAP	117	timestep_coarse	16.6345419884	16.6875851154
HEATMAP	117	follower_in_sliding_window	16.052560091	16.68866992
HEATMAP	117	iteration_pint	16.0525550842	16.6887259483
HEATMAP	118	get_simulation_data	16.688781023	16.689314127
HEATMAP	118	get_comm_data	16.6707429886	16.6893339157
HEATMAP	107	timestep_fine	16.1391990185	16.6917347908
HEATMAP	26	timestep_coarse	16.6522631645	16.7055239677
HEATMAP	26	follower_in_sliding_window	16.0702171326	16.7056760788
HEATMAP	26	iteration_pint	16.0702121258	16.7057311535
HEATMAP	27	get_simulation_data	16.7059109211	16.7060649395
HEATMAP	27	get_comm_data	16.6836819649	16.7060880661
HEATMAP	1	timestep_coarse	16.6569449902	16.7096199989
HEATMAP	1	follower_in_sliding_window	16.0745389462	16.7107129097
HEATMAP	1	iteration_pint	16.074534893	16.7108139992
HEATMAP	2	get_simulation_data	16.7104809284	16.7106189728
HEATMAP	2	get_comm_data	16.6763448715	16.7106389999
HEATMAP	119	timestep_fine	16.1626460552	16.7122578621
HEATMAP	106	timestep_coarse	16.6635642052	16.7192599773
HEATMAP	106	converged	16.7203030586	16.7203052044
HEATMAP	106	follower_in_sliding_window	16.0844700336	16.7204489708
HEATMAP	16	timestep_fine	16.1645820141	16.7207670212
HEATMAP	106	iteration_pint	16.0844671726	16.7205569744HEATMAP	107	get_simulation_data	16.7207078934	16.7208240032
HEATMAP	107	get_comm_data	16.6917698383	16.7208409309

Rank: 106, Status: 0, time: 16.7210328579, iteration 0, starting time frame id: 234, timeframe: [23.400000000000063, 23.500000000000064]
HEATMAP	38	timestep_coarse	16.669698	16.7230050564
HEATMAP	38	idle	12.9230098724	16.7231419086
HEATMAP	38	iteration_pint	12.9230048656	16.7232010365
HEATMAP	39	get_simulation_data	16.7225630283	16.723085165
HEATMAP	39	get_comm_data	12.9772992134	16.72311306
HEATMAP	13	timestep_coarse	16.6787037849	16.7316529751
HEATMAP	13	follower_in_sliding_window	16.0027577877	16.7327508926
HEATMAP	13	iteration_pint	16.002753973	16.7328438759
HEATMAP	14	get_simulation_data	16.7328519821	16.7329621315
HEATMAP	14	get_comm_data	16.6121180058	16.7329831123
HEATMAP	3	timestep_fine	16.1838750839	16.7372910976
HEATMAP	118	timestep_coarse	16.6893689632	16.7434821129
HEATMAP	28	timestep_fine	16.1799380779	16.7440509796
HEATMAP	118	follower_in_sliding_window	16.108258009	16.7445800304
HEATMAP	118	iteration_pint	16.1082520485	16.7446370125
HEATMAP	119	get_simulation_data	16.7439620495	16.744560957
HEATMAP	119	get_comm_data	16.7122969627	16.7445838451
HEATMAP	108	timestep_fine	16.194423914	16.7457449436
HEATMAP	27	timestep_coarse	16.7061219215	16.7601389885
HEATMAP	27	follower_in_sliding_window	16.1250369549	16.7602880001
HEATMAP	27	iteration_pint	16.1250329018	16.7603440285
HEATMAP	28	get_simulation_data	16.7609820366	16.7615480423
HEATMAP	28	get_comm_data	16.7440841198	16.7615709305
HEATMAP	2	timestep_coarse	16.7106769085	16.7636048794
HEATMAP	2	follower_in_sliding_window	16.1283669472	16.7647058964
HEATMAP	2	iteration_pint	16.1283640862	16.7647559643
HEATMAP	3	get_simulation_data	16.7649710178	16.7655611038
HEATMAP	3	get_comm_data	16.737334013	16.7655870914
HEATMAP	120	timestep_fine	16.2181770802	16.7693710327
HEATMAP	17	timestep_fine	16.218968153	16.7706930637
HEATMAP	107	timestep_coarse	16.7208750248	16.7742760181
HEATMAP	107	converged	16.7752349377	16.775236845
HEATMAP	107	follower_in_sliding_window	16.1391968727	16.7753620148
HEATMAP	107	iteration_pint	16.1391918659	16.7754209042
Rank: 107, Status: 0, time: 18.0173530579, iteration 0, starting time frame id: 235, timeframe: [23.500000000000064, 23.600000000000065]
HEATMAP	108	get_simulation_data	16.7760510445	16.7762179375
HEATMAP	108	get_comm_data	16.7457840443	16.7762348652
HEATMAP	39	timestep_coarse	16.7231800556	16.77663517
HEATMAP	39	idle	12.9772970676	16.7767961025
HEATMAP	39	iteration_pint	12.9772920609	16.7768571377
HEATMAP	40	get_simulation_data	16.777408123	16.7780590057
HEATMAP	40	get_comm_data	13.0327188969	16.7780869007
HEATMAP	14	timestep_coarse	16.7330181599	16.7865850925
HEATMAP	14	follower_in_sliding_window	16.0565190315	16.7876570225
HEATMAP	14	iteration_pint	16.0565149784	16.7877261639
HEATMAP	15	get_simulation_data	16.7870681286	16.7876200676
HEATMAP	15	get_comm_data	16.6569170952	16.7876460552
HEATMAP	29	timestep_fine	16.2340538502	16.7903499603
HEATMAP	119	timestep_coarse	16.744617939	16.7978088856
HEATMAP	119	follower_in_sliding_window	16.1626429558	16.7989079952
HEATMAP	119	iteration_pint	16.162637949	16.7989659309
HEATMAP	120	get_simulation_data	16.799516201	16.7996730804
HEATMAP	120	get_comm_data	16.7694060802	16.799695015
HEATMAP	109	timestep_fine	16.2491078377	16.8008010387
HEATMAP	28	timestep_coarse	16.7616050243	16.8156070709
HEATMAP	28	follower_in_sliding_window	16.1799359322	16.815762043
HEATMAP	28	iteration_pint	16.1799311638	16.815816164
HEATMAP	29	get_simulation_data	16.8153128624	16.8158710003
HEATMAP	29	get_comm_data	16.7903840542	16.8158929348
HEATMAP	3	timestep_coarse	16.7656450272	16.8190050125
HEATMAP	121	timestep_fine	16.2726089954	16.819286108
HEATMAP	3	follower_in_sliding_window	16.1838741302	16.8201491833
HEATMAP	3	iteration_pint	16.1838710308	16.8202331066
HEATMAP	4	timestep_fine	16.239151001	16.8209600449
HEATMAP	4	get_simulation_data	16.8210179806	16.8215038776
HEATMAP	4	get_comm_data	16.820994854	16.8215248585
HEATMAP	108	timestep_coarse	16.7762680054	16.829556942
HEATMAP	108	follower_in_sliding_window	16.1944229603	16.8306250572
HEATMAP	108	iteration_pint	16.1944179535	16.8306789398
HEATMAP	109	get_simulation_data	16.8301708698	16.8306899071
HEATMAP	109	get_comm_data	16.8008499146	16.8307118416
HEATMAP	40	timestep_coarse	16.7781538963	16.831692934
HEATMAP	40	idle	13.0327169895	16.8318359852
HEATMAP	40	iteration_pint	13.0327129364	16.8319048882
HEATMAP	41	get_simulation_data	16.8320739269	16.8326840401
HEATMAP	41	get_comm_data	13.0875349045	16.8327069283
HEATMAP	18	timestep_fine	16.2729299068	16.8338918686
HEATMAP	30	timestep_fine	16.2874078751	16.8350338936
HEATMAP	15	timestep_coarse	16.7877020836	16.8405880928
HEATMAP	15	follower_in_sliding_window	16.1099410057	16.8417260647HEATMAP	16	get_simulation_data	16.8421990871	16.8423490524

HEATMAP	16	get_comm_data	16.720801115	16.8423709869
HEATMAP	15	iteration_pint	16.109937191	16.8418362141
HEATMAP	120	timestep_coarse	16.7997281551	16.8528130054
HEATMAP	5	timestep_fine	16.2938058376	16.8535349369
HEATMAP	120	follower_in_sliding_window	16.2181761265	16.8538880348
HEATMAP	120	iteration_pint	16.2181720734	16.8539891243
HEATMAP	121	get_simulation_data	16.8541221619	16.8542461395
HEATMAP	121	get_comm_data	16.8193199635	16.854268074
HEATMAP	110	timestep_fine	16.3039689064	16.8578901291
HEATMAP	29	timestep_coarse	16.8159270287	16.8696079254
HEATMAP	29	follower_in_sliding_window	16.2340528965	16.8697600365
HEATMAP	29	iteration_pint	16.2340488434	16.8698148727
HEATMAP	30	get_simulation_data	16.8698549271	16.8704359531
HEATMAP	30	get_comm_data	16.8350667953	16.870456934
HEATMAP	4	timestep_coarse	16.821559906	16.8747138977
HEATMAP	122	timestep_fine	16.3270180225	16.874724865
HEATMAP	4	follower_in_sliding_window	16.2391500473	16.8758249283
HEATMAP	4	iteration_pint	16.2391450405	16.8758928776
HEATMAP	5	get_simulation_data	16.875374794	16.8759708405
HEATMAP	5	get_comm_data	16.8535759449	16.8759918213
HEATMAP	19	timestep_fine	16.3271589279	16.8771238327
HEATMAP	109	timestep_coarse	16.8307459354	16.8841300011
HEATMAP	109	follower_in_sliding_window	16.249106884	16.8851969242
HEATMAP	109	iteration_pint	16.2491018772	16.8852498531
HEATMAP	110	get_simulation_data	16.8852899075	16.8854739666
HEATMAP	110	get_comm_data	16.8579239845	16.8854949474
HEATMAP	41	timestep_coarse	16.8327569962	16.8860170841
HEATMAP	41	idle	13.0875308514	16.8861620426
HEATMAP	41	iteration_pint	13.0875239372	16.8862230778
HEATMAP	42	get_simulation_data	16.8859319687	16.886464119
HEATMAP	42	get_comm_data	13.1421780586	16.8864891529
HEATMAP	16	timestep_coarse	16.8424050808	16.8961410522
HEATMAP	16	follower_in_sliding_window	16.1645781994	16.8972251415
HEATMAP	16	iteration_pint	16.1645750999	16.8972790241
HEATMAP	17	get_simulation_data	16.897452116	16.8980271816
HEATMAP	17	get_comm_data	16.7707259655	16.8980481625
HEATMAP	31	timestep_fine	16.3414199352	16.8988509178
HEATMAP	6	timestep_fine	16.3490250111	16.8996539116
HEATMAP	121	timestep_coarse	16.8543009758	16.9072480202
HEATMAP	121	follower_in_sliding_window	16.2726070881	16.9083120823
HEATMAP	121	iteration_pint	16.2726020813	16.9083681107
HEATMAP	122	get_simulation_data	16.9080679417	16.9086370468
HEATMAP	122	get_comm_data	16.8747580051	16.9086580276
HEATMAP	111	timestep_fine	16.3585999012	16.917181015
HEATMAP	30	timestep_coarse	16.8704907894	16.9235098362
HEATMAP	30	follower_in_sliding_window	16.2874069214	16.9236578941
HEATMAP	30	iteration_pint	16.2874009609	16.9237139225
HEATMAP	31	get_simulation_data	16.9230630398	16.9236309528
HEATMAP	31	get_comm_data	16.898884058	16.9236519337
HEATMAP	5	timestep_coarse	16.8760299683	16.9299459457
HEATMAP	5	follower_in_sliding_window	16.2938029766	16.9310488701
HEATMAP	5	iteration_pint	16.2937970161	16.9311008453
HEATMAP	6	get_simulation_data	16.9311630726	16.9317550659
HEATMAP	6	get_comm_data	16.8996970654	16.9317820072
HEATMAP	123	timestep_fine	16.3821949959	16.9337749481
HEATMAP	20	timestep_fine	16.3819980621	16.9362030029
HEATMAP	110	timestep_coarse	16.8855280876	16.9389741421
HEATMAP	110	follower_in_sliding_window	16.3039679527	16.9400539398
HEATMAP	110	iteration_pint	16.3039629459	16.9401071072
HEATMAP	42	timestep_coarse	16.8865420818	16.9399850368
HEATMAP	42	idle	13.1421761513	16.9401769638
HEATMAP	42	iteration_pint	13.1421720982	16.9402179718
HEATMAP	111	get_simulation_data	16.9394221306	16.9399960041
HEATMAP	111	get_comm_data	16.9172289371	16.9400179386
HEATMAP	43	get_simulation_data	16.9403669834	16.9409110546
HEATMAP	43	get_comm_data	13.1972620487	16.9409341812
HEATMAP	17	timestep_coarse	16.8980820179	16.9514870644
HEATMAP	7	timestep_fine	16.4027631283	16.9517321587
HEATMAP	17	follower_in_sliding_window	16.2189660072	16.9525470734
HEATMAP	17	iteration_pint	16.2189610004	16.9525980949
HEATMAP	18	get_simulation_data	16.9523079395	16.9528319836
HEATMAP	18	get_comm_data	16.8339328766	16.9528598785
HEATMAP	32	timestep_fine	16.3960011005	16.9583032131
HEATMAP	122	timestep_coarse	16.9086899757	16.9616038799
HEATMAP	122	follower_in_sliding_window	16.3270168304	16.9626698494
HEATMAP	122	iteration_pint	16.3270139694	16.9627258778
HEATMAP	123	get_simulation_data	16.9629290104	16.9635138512
HEATMAP	123	get_comm_data	16.9338150024	16.9635360241
HEATMAP	112	timestep_fine	16.4142119884	16.9642119408
HEATMAP	31	timestep_coarse	16.9236869812	16.9775929451
HEATMAP	31	follower_in_sliding_window	16.3414170742	16.9777450562
HEATMAP	31	iteration_pint	16.3414130211	16.9778001308
HEATMAP	32	get_simulation_data	16.9783329964	16.9788951874
HEATMAP	32	get_comm_data	16.958343029	16.9789171219
HEATMAP	21	timestep_fine	16.4350221157	16.9831659794
HEATMAP	6	timestep_coarse	16.9318370819	16.9848899841
HEATMAP	124	timestep_fine	16.4375607967	16.9859528542
HEATMAP	6	follower_in_sliding_window	16.3490231037	16.9860460758
HEATMAP	7	get_simulation_data	16.985394001	16.9854900837
HEATMAP	7	get_comm_data	16.9517660141	16.9855110645
HEATMAP	6	iteration_pint	16.3490190506	16.9861550331
HEATMAP	111	timestep_coarse	16.9400520325	16.9939980507
HEATMAP	43	timestep_coarse	16.9409840107	16.9946739674
HEATMAP	43	idle	13.1972589493	16.9948191643
HEATMAP	43	iteration_pint	13.1972551346	16.9948821068
HEATMAP	44	get_simulation_data	16.9955248833	16.9960420132
HEATMAP	44	get_comm_data	13.2603189945	16.9960689545
HEATMAP	111	follower_in_sliding_window	16.3585979939	16.9950790405
HEATMAP	111	iteration_pint	16.3585939407	16.9951319695
HEATMAP	112	get_simulation_data	16.9956870079	16.9962589741
HEATMAP	112	get_comm_data	16.9642460346	16.996281147
HEATMAP	18	timestep_coarse	16.9529159069	17.0067830086
HEATMAP	18	follower_in_sliding_window	16.2729289532	17.007972002
HEATMAP	19	get_simulation_data	17.0080859661	17.0082378387
HEATMAP	19	get_comm_data	16.8771648407	17.0082588196HEATMAP	18	iteration_pint	16.2729258537	17.0081069469

HEATMAP	8	timestep_fine	16.4580218792	17.0114560127
HEATMAP	33	timestep_fine	16.4508740902	17.0128660202
HEATMAP	123	timestep_coarse	16.9635689259	17.0167889595
HEATMAP	123	follower_in_sliding_window	16.3821918964	17.0178780556
HEATMAP	123	iteration_pint	16.3821868896	17.0179328918
HEATMAP	124	get_simulation_data	17.0185689926	17.0189838409
HEATMAP	124	get_comm_data	16.985986948	17.0190048218
HEATMAP	113	timestep_fine	16.4698500633	17.026006937
HEATMAP	32	timestep_coarse	16.9789512157	17.0327341557
HEATMAP	32	follower_in_sliding_window	16.3960001469	17.0328872204
HEATMAP	32	iteration_pint	16.3959951401	17.0329420567
HEATMAP	33	get_simulation_data	17.0331220627	17.0336921215
HEATMAP	33	get_comm_data	17.0128991604	17.0337131023
HEATMAP	7	timestep_coarse	16.9855489731	17.0385351181
HEATMAP	7	follower_in_sliding_window	16.4027621746	17.0396540165
HEATMAP	7	iteration_pint	16.4027571678	17.0397410393HEATMAP	8	get_simulation_data	17.0401859283	17.0403208733

HEATMAP	8	get_comm_data	17.0115029812	17.0403468609
HEATMAP	125	timestep_fine	16.4921400547	17.0452082157
HEATMAP	22	timestep_fine	16.489921093	17.0489430428
HEATMAP	112	timestep_coarse	16.9963150024	17.0495750904
HEATMAP	44	timestep_coarse	16.9961359501	17.0508439541
HEATMAP	44	idle	13.2603158951	17.0509960651
HEATMAP	44	iteration_pint	13.2603108883	17.0510590076
HEATMAP	112	follower_in_sliding_window	16.4142091274	17.0506379604
HEATMAP	112	iteration_pint	16.4142050743	17.0506920815
HEATMAP	45	get_simulation_data	17.0505459309	17.051076889
HEATMAP	45	get_comm_data	13.3147580624	17.0511000156
HEATMAP	113	get_simulation_data	17.0508849621	17.0514500141
HEATMAP	113	get_comm_data	17.0260419846	17.0514709949
HEATMAP	34	timestep_fine	16.5051240921	17.0601289272
HEATMAP	19	timestep_coarse	17.0082929134	17.0615060329
HEATMAP	19	follower_in_sliding_window	16.3271570206	17.0625970364
HEATMAP	19	iteration_pint	16.3271508217	17.0626499653
HEATMAP	20	get_simulation_data	17.0632939339	17.0637059212
HEATMAP	20	get_comm_data	16.9362368584	17.063726902
HEATMAP	9	timestep_fine	16.5133600235	17.0651488304
HEATMAP	124	timestep_coarse	17.0190389156	17.0719559193
HEATMAP	124	follower_in_sliding_window	16.4375588894	17.0730109215
HEATMAP	124	iteration_pint	16.4375519753	17.0730688572
HEATMAP	125	get_simulation_data	17.072548151	17.0726950169
HEATMAP	125	get_comm_data	17.0452470779	17.0727181435
HEATMAP	114	timestep_fine	16.5239319801	17.0726761818
HEATMAP	33	timestep_coarse	17.0337469578	17.0876481533
HEATMAP	33	follower_in_sliding_window	16.4508721828	17.087790966
HEATMAP	33	iteration_pint	16.450865984	17.0878469944
HEATMAP	34	get_simulation_data	17.0875759125	17.0881409645
HEATMAP	34	get_comm_data	17.0601630211	17.088162899
HEATMAP	23	timestep_fine	16.5429039001	17.0899209976
HEATMAP	8	timestep_coarse	17.0404009819	17.0938868523
HEATMAP	8	follower_in_sliding_window	16.4580209255	17.0949828625
HEATMAP	8	iteration_pint	16.4580168724	17.0950410366
HEATMAP	9	get_simulation_data	17.0952289104	17.0957539082
HEATMAP	9	get_comm_data	17.0651829243	17.095774889
HEATMAP	126	timestep_fine	16.5465891361	17.0963830948
HEATMAP	45	timestep_coarse	17.0511510372	17.1047320366
HEATMAP	45	idle	13.3147540092	17.1048800945
HEATMAP	45	iteration_pint	13.3147480488	17.1049389839
HEATMAP	113	timestep_coarse	17.0515050888	17.1052410603
HEATMAP	46	get_simulation_data	17.1049752235	17.1055400372
HEATMAP	46	get_comm_data	13.36936903	17.1055631638
HEATMAP	113	follower_in_sliding_window	16.4698491096	17.1063280106
HEATMAP	113	iteration_pint	16.4698450565	17.1063818932
HEATMAP	114	get_simulation_data	17.1060731411	17.1066360474
HEATMAP	114	get_comm_data	17.0727109909	17.1066570282
HEATMAP	20	timestep_coarse	17.0637619495	17.1172158718
HEATMAP	20	follower_in_sliding_window	16.38199687	17.1182849407
HEATMAP	20	iteration_pint	16.3819918633	17.1183469296
HEATMAP	21	get_simulation_data	17.1178290844	17.1179740429
HEATMAP	21	get_comm_data	16.9831991196	17.1179950237
HEATMAP	35	timestep_fine	16.5595331192	17.1188430786
HEATMAP	10	timestep_fine	16.5681991577	17.1211781502
HEATMAP	125	timestep_coarse	17.0727522373	17.1261980534
HEATMAP	125	follower_in_sliding_window	16.4921371937	17.1272602081
HEATMAP	125	iteration_pint	16.4921321869	17.127322197
HEATMAP	126	get_simulation_data	17.1273710728	17.1275269985
HEATMAP	126	get_comm_data	17.0964250565	17.1275479794
HEATMAP	115	timestep_fine	16.5798399448	17.1375558376
HEATMAP	34	timestep_coarse	17.0881969929	17.1415660381
HEATMAP	34	follower_in_sliding_window	16.5051229	17.1417560577
HEATMAP	34	iteration_pint	16.5051190853	17.141810894
HEATMAP	35	get_simulation_data	17.14189291	17.1423389912
HEATMAP	35	get_comm_data	17.1188759804	17.1423609257
HEATMAP	127	timestep_fine	16.6000790596	17.1450941563
HEATMAP	9	timestep_coarse	17.0958108902	17.1492829323
HEATMAP	9	follower_in_sliding_window	16.5133578777	17.1504209042
HEATMAP	9	iteration_pint	16.5133538246	17.1504719257
HEATMAP	10	get_simulation_data	17.1501231194	17.1506950855
HEATMAP	10	get_comm_data	17.1212210655	17.1507210732
HEATMAP	24	timestep_fine	16.5981190205	17.1554660797
HEATMAP	46	timestep_coarse	17.1056110859	17.1586880684
HEATMAP	46	idle	13.3693652153	17.1588311195
HEATMAP	46	iteration_pint	13.3693602085	17.1588931084
HEATMAP	47	get_simulation_data	17.1582260132	17.1587848663
HEATMAP	47	get_comm_data	13.4239850044	17.1588099003
HEATMAP	114	timestep_coarse	17.1066920757	17.1599299908
HEATMAP	114	follower_in_sliding_window	16.5239310265	17.1610000134
HEATMAP	114	iteration_pint	16.5239269733	17.1610541344
HEATMAP	115	get_simulation_data	17.1612439156	17.1613988876
HEATMAP	115	get_comm_data	17.1375968456	17.1614208221
HEATMAP	36	timestep_fine	16.6144030094	17.1672289371
HEATMAP	21	timestep_coarse	17.1180291176	17.170814991
HEATMAP	21	follower_in_sliding_window	16.4350209236	17.1718759537
HEATMAP	21	iteration_pint	16.4350180626	17.1719279289
HEATMAP	22	get_simulation_data	17.1719839573	17.1725709438
HEATMAP	22	get_comm_data	17.0489759445	17.1725919247
HEATMAP	11	timestep_fine	16.6234018803	17.1734058857
HEATMAP	116	timestep_fine	16.6344389915	17.1791551113
HEATMAP	126	timestep_coarse	17.1275811195	17.1806340218
HEATMAP	126	follower_in_sliding_window	16.5465869904	17.1817100048
HEATMAP	126	iteration_pint	16.5465810299	17.1817650795
HEATMAP	127	get_simulation_data	17.1810650826	17.1816160679
HEATMAP	127	get_comm_data	17.1451339722	17.1816380024
HEATMAP	35	timestep_coarse	17.1423950195	17.1963789463
HEATMAP	35	follower_in_sliding_window	16.5595309734	17.1965200901
HEATMAP	35	iteration_pint	16.5595259666	17.196586132
HEATMAP	36	get_simulation_data	17.1972229481	17.197412014
HEATMAP	36	get_comm_data	17.1672608852	17.1974329948
HEATMAP	10	timestep_coarse	17.1507761478	17.204349041
HEATMAP	10	follower_in_sliding_window	16.5681970119	17.2054851055
HEATMAP	11	get_simulation_data	17.205698967	17.2058010101
HEATMAP	10	iteration_pint	16.5681929588	17.2055931091HEATMAP	11	get_comm_data	17.1734390259	17.205821991

HEATMAP	25	timestep_fine	16.6524069309	17.2104940414
HEATMAP	47	timestep_coarse	17.1588640213	17.2125399113
HEATMAP	47	idle	13.4239809513	17.2126848698
HEATMAP	47	iteration_pint	13.4239740372	17.2127459049
HEATMAP	48	get_simulation_data	17.2133080959	17.2138309479
HEATMAP	48	get_comm_data	13.4787039757	17.2138590813
HEATMAP	115	timestep_coarse	17.1614539623	17.2153048515
HEATMAP	115	follower_in_sliding_window	16.5798377991	17.2163789272
HEATMAP	115	iteration_pint	16.5798339844	17.2164299488
HEATMAP	116	get_simulation_data	17.2170879841	17.2176270485
HEATMAP	116	get_comm_data	17.1791949272	17.2176480293
HEATMAP	0	timestep_fine	16.6567618847	17.21752882
HEATMAP	22	timestep_coarse	17.1726269722	17.2268550396
HEATMAP	22	follower_in_sliding_window	16.4899179935	17.2279260159
HEATMAP	22	iteration_pint	16.4899148941	17.2279770374
HEATMAP	23	get_simulation_data	17.2273139954	17.2278828621
HEATMAP	23	get_comm_data	17.0899610519	17.227905035
HEATMAP	37	timestep_fine	16.6691420078	17.2321209908
HEATMAP	127	timestep_coarse	17.1816711426	17.2343511581
HEATMAP	12	timestep_fine	16.6791968346	17.2362039089
HEATMAP	127	follower_in_sliding_window	16.6000771523	17.2354300022
HEATMAP	127	iteration_pint	16.600069046	17.2354850769
HEATMAP	0	get_simulation_data	17.2360739708	17.2365999222
HEATMAP	0	get_comm_data	17.2175738811	17.2366268635
HEATMAP	117	timestep_fine	16.6887540817	17.2382121086
HEATMAP	36	timestep_coarse	17.197467804	17.2508058548
HEATMAP	36	follower_in_sliding_window	16.6144008636	17.2510228157
HEATMAP	36	iteration_pint	16.6143929958	17.2510738373
HEATMAP	37	get_simulation_data	17.2504210472	17.2505891323
HEATMAP	37	get_comm_data	17.2321541309	17.2506101131
HEATMAP	26	timestep_fine	16.7057950497	17.2574810982
HEATMAP	1	timestep_fine	16.7109549046	17.2579319477
HEATMAP	11	timestep_coarse	17.2058558464	17.259002924
HEATMAP	11	follower_in_sliding_window	16.6234009266	17.2600779533
HEATMAP	11	iteration_pint	16.6233978271	17.2601268291
HEATMAP	12	get_simulation_data	17.2607429028	17.2612729073
HEATMAP	12	get_comm_data	17.2362480164	17.2612988949
HEATMAP	48	timestep_coarse	17.2139260769	17.2670550346
HEATMAP	48	idle	13.4787020683	17.2672049999
HEATMAP	48	iteration_pint	13.4786961079	17.2672729492
HEATMAP	49	get_simulation_data	17.2674469948	17.2678790092
HEATMAP	49	get_comm_data	13.533905983	17.2679018974
HEATMAP	116	timestep_coarse	17.2176821232	17.2703330517
HEATMAP	116	follower_in_sliding_window	16.6344380379	17.2714071274
HEATMAP	116	iteration_pint	16.6344330311	17.27146101
HEATMAP	117	get_simulation_data	17.2709429264	17.2715101242
HEATMAP	117	get_comm_data	17.2382590771	17.2715320587
HEATMAP	38	timestep_fine	16.7232608795	17.2761759758
HEATMAP	13	timestep_fine	16.7329449654	17.2807798386
HEATMAP	23	timestep_coarse	17.2279400826	17.2807898521
HEATMAP	23	follower_in_sliding_window	16.5429029465	17.2818498611
HEATMAP	23	iteration_pint	16.5428988934	17.2819030285
HEATMAP	24	get_simulation_data	17.2824420929	17.2830219269
HEATMAP	24	get_comm_data	17.1555058956	17.283041954
HEATMAP	0	timestep_coarse	17.2366850376	17.2908990383
HEATMAP	0	follower_in_sliding_window	16.6567599773	17.292001009
HEATMAP	0	iteration_pint	16.6567559242	17.2921509743HEATMAP	1	get_simulation_data	17.2922258377	17.2923228741

HEATMAP	1	get_comm_data	17.2579758167	17.2923488617
HEATMAP	37	timestep_coarse	17.2506439686	17.3048989773
HEATMAP	37	follower_in_sliding_window	16.6691401005	17.3050460815
HEATMAP	37	iteration_pint	16.6691350937	17.305109024
HEATMAP	38	get_simulation_data	17.3051450253	17.3053019047
HEATMAP	38	get_comm_data	17.2762088776	17.3053219318
HEATMAP	118	timestep_fine	16.74467206	17.3061790466
HEATMAP	2	timestep_fine	16.7647929192	17.3131270409
HEATMAP	12	timestep_coarse	17.2613530159	17.3150370121
HEATMAP	12	follower_in_sliding_window	16.6791949272	17.3161609173
HEATMAP	12	iteration_pint	16.6791899204	17.3162548542HEATMAP	13	get_simulation_data	17.315694809	17.3158078194
HEATMAP	13	get_comm_data	17.2808148861	17.3158288002

HEATMAP	27	timestep_fine	16.76040411	17.3206319809
HEATMAP	49	timestep_coarse	17.267952919	17.3215968609
HEATMAP	49	idle	13.5339019299	17.3217439651
HEATMAP	49	iteration_pint	13.5338959694	17.3218069077
HEATMAP	50	get_simulation_data	17.3215250969	17.3221070766
HEATMAP	50	get_comm_data	13.5889120102	17.3221299648
HEATMAP	117	timestep_coarse	17.2715649605	17.3247101307
HEATMAP	117	follower_in_sliding_window	16.6887531281	17.3257639408
HEATMAP	117	iteration_pint	16.6887469292	17.3258171082
HEATMAP	118	get_simulation_data	17.3258600235	17.326406002
HEATMAP	118	get_comm_data	17.3062140942	17.3264279366
HEATMAP	39	timestep_fine	16.7768890858	17.331662178
HEATMAP	24	timestep_coarse	17.2830760479	17.3369379044
HEATMAP	24	follower_in_sliding_window	16.5981171131	17.3380310535
HEATMAP	24	iteration_pint	16.59811306	17.3380799294
HEATMAP	25	get_simulation_data	17.3382558823	17.3388278484
HEATMAP	25	get_comm_data	17.2105278969	17.3388490677
HEATMAP	14	timestep_fine	16.7877850533	17.3430521488
HEATMAP	1	timestep_coarse	17.2924039364	17.3453600407
HEATMAP	1	follower_in_sliding_window	16.7109539509	17.346449852
HEATMAP	1	iteration_pint	16.7109508514	17.346544981
HEATMAP	2	get_simulation_data	17.3462059498	17.3463308811
HEATMAP	2	get_comm_data	17.3131608963	17.3463509083
HEATMAP	119	timestep_fine	16.7990338802	17.3488378525
HEATMAP	38	timestep_coarse	17.3053569794	17.3588440418
HEATMAP	38	follower_in_sliding_window	16.7232589722	17.3589868546
HEATMAP	38	iteration_pint	16.7232549191	17.3590419292
HEATMAP	39	get_simulation_data	17.3583621979	17.3589351177
HEATMAP	39	get_comm_data	17.3316950798	17.3589570522
HEATMAP	13	timestep_coarse	17.3158619404	17.3688189983
HEATMAP	13	follower_in_sliding_window	16.7329440117	17.3698790073
HEATMAP	13	iteration_pint	16.7329399586	17.3699328899
HEATMAP	14	get_simulation_data	17.3699741364	17.370511055
HEATMAP	14	get_comm_data	17.3430860043	17.3705310822
HEATMAP	3	timestep_fine	16.8203370571	17.3742032051
HEATMAP	50	timestep_coarse	17.3221850395	17.3762180805
HEATMAP	50	idle	13.5889089108	17.3763620853
HEATMAP	50	iteration_pint	13.5889029503	17.3764209747
HEATMAP	51	get_simulation_data	17.3766210079	17.3772580624
HEATMAP	51	get_comm_data	13.6432380676	17.3772799969
HEATMAP	28	timestep_fine	16.8158421516	17.3805630207
HEATMAP	118	timestep_coarse	17.3264620304	17.3806860447
HEATMAP	108	timestep_fine	16.8307349682	17.3815310001
HEATMAP	108	converged	17.381677866	17.3816800117
HEATMAP	108	first_in_sliding_window	16.8307340145	17.381734848
HEATMAP	118	follower_in_sliding_window	16.7446711063	17.3818049431
HEATMAP	118	iteration_pint	16.7446680069	17.3818581104
HEATMAP	119	get_simulation_data	17.3811700344	17.3817329407
HEATMAP	119	get_comm_data	17.3488788605	17.3817548752
HEATMAP	40	timestep_fine	16.8319740295	17.386275053
HEATMAP	15	timestep_fine	16.841905117	17.3899381161
HEATMAP	25	timestep_coarse	17.3388829231	17.3926110268
HEATMAP	25	follower_in_sliding_window	16.6524050236	17.3936948776
HEATMAP	25	iteration_pint	16.6524009705	17.393748045
HEATMAP	26	get_simulation_data	17.3934481144	17.3936021328
HEATMAP	26	get_comm_data	17.2575149536	17.3936231136
HEATMAP	2	timestep_coarse	17.3463850021	17.3992459774
HEATMAP	2	follower_in_sliding_window	16.7647900581	17.4003300667
HEATMAP	2	iteration_pint	16.7647850513	17.4003829956
HEATMAP	3	get_simulation_data	17.4006011486	17.401181221
HEATMAP	3	get_comm_data	17.3742480278	17.4012072086
HEATMAP	120	timestep_fine	16.8540840149	17.4058141708
HEATMAP	39	timestep_coarse	17.3589911461	17.412566185
HEATMAP	39	follower_in_sliding_window	16.7768871784	17.412717104
HEATMAP	39	iteration_pint	16.776881218	17.4127690792
HEATMAP	40	get_simulation_data	17.4133200645	17.4135010242
HEATMAP	40	get_comm_data	17.3863079548	17.4135229588
HEATMAP	14	timestep_coarse	17.370565176	17.4241662025
HEATMAP	14	follower_in_sliding_window	16.7877840996	17.4252550602
HEATMAP	14	iteration_pint	16.7877810001	17.4253079891
HEATMAP	15	get_simulation_data	17.4246361256	17.4251739979
HEATMAP	15	get_comm_data	17.3899810314	17.4252011776
HEATMAP	29	timestep_fine	16.8698468208	17.4269690514
HEATMAP	51	timestep_coarse	17.3773288727	17.4299280643
HEATMAP	51	idle	13.6432359219	17.4300699234
HEATMAP	51	iteration_pint	13.6432318687	17.4301309586
HEATMAP	52	get_simulation_data	17.4307990074	17.4313411713
HEATMAP	52	get_comm_data	13.6988091469	17.4313690662
HEATMAP	4	timestep_fine	16.8759269714	17.4320950508
HEATMAP	119	timestep_coarse	17.381788969	17.4349529743
HEATMAP	119	follower_in_sliding_window	16.7990329266	17.4360249043
HEATMAP	109	timestep_fine	16.8853089809	17.4367859364
HEATMAP	119	iteration_pint	16.7990288734	17.4360780716
HEATMAP	41	timestep_fine	16.8862788677	17.4368698597
HEATMAP	120	get_simulation_data	17.4366500378	17.4368309975
HEATMAP	120	get_comm_data	17.4058551788	17.4368531704
HEATMAP	109	get_simulation_data	17.4368479252	17.4369628429
HEATMAP	109	get_comm_data	17.436827898	17.436978817
HEATMAP	26	timestep_coarse	17.3936581612	17.4469461441
HEATMAP	26	follower_in_sliding_window	16.705794096	17.4480149746
HEATMAP	27	get_simulation_data	17.4482710361	17.4483380318
HEATMAP	26	iteration_pint	16.7057900429	17.4480831623
HEATMAP	27	get_comm_data	17.3206660748	17.4483599663
HEATMAP	16	timestep_fine	16.8973391056	17.4534921646
HEATMAP	3	timestep_coarse	17.4012651443	17.4546570778
HEATMAP	121	timestep_fine	16.9084300995	17.4554951191
HEATMAP	3	follower_in_sliding_window	16.8203351498	17.455769062
HEATMAP	3	iteration_pint	16.8203310966	17.4558730125
HEATMAP	4	get_simulation_data	17.4564468861	17.4565758705
HEATMAP	4	get_comm_data	17.4321279526	17.4565968513
HEATMAP	40	timestep_coarse	17.4135570526	17.4672410488
HEATMAP	40	follower_in_sliding_window	16.8319730759	17.467425108
HEATMAP	40	iteration_pint	16.8319690228	17.4674749374
HEATMAP	41	get_simulation_data	17.4675760269	17.4680190086
HEATMAP	41	get_comm_data	17.4369029999	17.4680409431
HEATMAP	30	timestep_fine	16.9237778187	17.4726979733
HEATMAP	15	timestep_coarse	17.4252550602	17.4781742096
HEATMAP	15	follower_in_sliding_window	16.8419032097	17.4792881012
HEATMAP	16	get_simulation_data	17.4798820019	17.4799730778
HEATMAP	16	get_comm_data	17.4535272121	17.4799940586
HEATMAP	15	iteration_pint	16.8418982029	17.4794280529
HEATMAP	52	timestep_coarse	17.4314360619	17.4851679802
HEATMAP	52	idle	13.6988070011	17.4853181839
HEATMAP	52	iteration_pint	13.6988031864	17.4853801727
HEATMAP	53	get_simulation_data	17.4848480225	17.4855120182
HEATMAP	53	get_comm_data	13.7535998821	17.4855349064
HEATMAP	120	timestep_coarse	17.4368870258	17.4900381565
HEATMAP	109	timestep_coarse	17.4370110035	17.4903290272
HEATMAP	120	follower_in_sliding_window	16.8540821075	17.4911000729
HEATMAP	120	iteration_pint	16.8540780544	17.4911801815
HEATMAP	109	converged	17.4912838936	17.4912860394
HEATMAP	109	follower_in_sliding_window	16.8853068352	17.491412878
HEATMAP	109	iteration_pint	16.8853030205	17.4914669991
Rank: 109, Status: 0, time: 18.710103035, iteration 0, starting time frame id: 237, timeframe: [23.700000000000067, 23.800000000000068]
HEATMAP	5	timestep_fine	16.9311358929	17.4917190075
HEATMAP	121	get_simulation_data	17.4913549423	17.4919481277
HEATMAP	121	get_comm_data	17.4555339813	17.4919700623
HEATMAP	110	timestep_fine	16.9401650429	17.4949030876
HEATMAP	42	timestep_fine	16.940279007	17.4946551323
HEATMAP	110	get_simulation_data	17.4949569702	17.4950771332
HEATMAP	110	get_comm_data	17.4949369431	17.4950931072
HEATMAP	27	timestep_coarse	17.4483950138	17.5024580956
HEATMAP	27	follower_in_sliding_window	16.7604029179	17.5035409927
HEATMAP	27	iteration_pint	16.7603979111	17.503592968
HEATMAP	28	get_simulation_data	17.5042550564	17.5048339367
HEATMAP	28	get_comm_data	17.3806040287	17.5048561096
HEATMAP	17	timestep_fine	16.9526569843	17.5049290657
HEATMAP	4	timestep_coarse	17.4566318989	17.5098159313
HEATMAP	4	follower_in_sliding_window	16.875923872	17.5109078884
HEATMAP	4	iteration_pint	16.8759200573	17.5109579563
HEATMAP	5	get_simulation_data	17.5104308128	17.5110449791
HEATMAP	5	get_comm_data	17.4917619228	17.5110709667
HEATMAP	122	timestep_fine	16.9627530575	17.5109829903
HEATMAP	41	timestep_coarse	17.468075037	17.5213809013
HEATMAP	41	follower_in_sliding_window	16.886277914	17.5215289593
HEATMAP	41	iteration_pint	16.8862738609	17.5215780735
HEATMAP	42	get_simulation_data	17.521281004	17.5216760635
HEATMAP	42	get_comm_data	17.4946880341	17.521697998
HEATMAP	16	timestep_coarse	17.4800281525	17.5338521004
HEATMAP	16	follower_in_sliding_window	16.8973381519	17.5349280834
HEATMAP	16	iteration_pint	16.8973350525	17.534979105
HEATMAP	17	get_simulation_data	17.5351631641	17.5357329845
HEATMAP	17	get_comm_data	17.5049619675	17.5357530117
HEATMAP	6	timestep_fine	16.9862279892	17.5367538929
HEATMAP	31	timestep_fine	16.9778320789	17.5364620686
HEATMAP	53	timestep_coarse	17.4855868816	17.5396339893
HEATMAP	53	idle	13.7535979748	17.5397779942
HEATMAP	53	iteration_pint	13.753592968	17.5398390293
HEATMAP	54	get_simulation_data	17.5398910046	17.5404701233
HEATMAP	54	get_comm_data	13.8094689846	17.5404920578
HEATMAP	121	timestep_coarse	17.492002964	17.5449981689
HEATMAP	121	follower_in_sliding_window	16.9084279537	17.5460889339
HEATMAP	121	iteration_pint	16.908424139	17.546143055
HEATMAP	122	get_simulation_data	17.5458219051	17.5463609695
HEATMAP	122	get_comm_data	17.5110180378	17.5463819504
HEATMAP	110	timestep_coarse	17.4951250553	17.5485899448
HEATMAP	43	timestep_fine	16.9949400425	17.5486869812
HEATMAP	110	converged	17.549585104	17.5495870113
HEATMAP	110	follower_in_sliding_window	16.9401640892	17.5497181416
HEATMAP	110	iteration_pint	16.9401600361	17.5497689247
Rank: 110, Status: 0, time: 18.7789039612, iteration 0, starting time frame id: 238, timeframe: [23.800000000000068, 23.90000000000007]
HEATMAP	111	timestep_fine	16.9951899052	17.5536289215
HEATMAP	111	get_simulation_data	17.5536909103	17.5538089275
HEATMAP	111	get_comm_data	17.5536699295	17.5538239479
HEATMAP	28	timestep_coarse	17.5048921108	17.5589740276
HEATMAP	28	follower_in_sliding_window	16.8158409595	17.5601561069
HEATMAP	28	iteration_pint	16.8158380985	17.5602049828
HEATMAP	29	get_simulation_data	17.5595569611	17.5597069263
HEATMAP	29	get_comm_data	17.4270098209	17.5597288609
HEATMAP	5	timestep_coarse	17.5111248493	17.5651779175
HEATMAP	5	follower_in_sliding_window	16.9311349392	17.5662949085
HEATMAP	5	iteration_pint	16.9311318398	17.566398859
HEATMAP	6	get_simulation_data	17.5664069653	17.5665450096
HEATMAP	6	get_comm_data	17.536796093	17.5665709972
HEATMAP	18	timestep_fine	17.0081448555	17.5676109791
HEATMAP	123	timestep_fine	17.018009901	17.5691668987
HEATMAP	42	timestep_coarse	17.5217320919	17.5753901005
HEATMAP	42	follower_in_sliding_window	16.9402770996	17.5755410194
HEATMAP	42	iteration_pint	16.9402720928	17.5755901337
HEATMAP	43	get_simulation_data	17.575783968	17.5763809681
HEATMAP	43	get_comm_data	17.5487201214	17.576403141
HEATMAP	17	timestep_coarse	17.5357871056	17.5891649723
HEATMAP	7	timestep_fine	17.0398111343	17.5885500908
HEATMAP	17	follower_in_sliding_window	16.9526560307	17.5902481079
HEATMAP	17	iteration_pint	16.9526519775	17.5902981758
HEATMAP	18	get_simulation_data	17.589993	17.5904068947
HEATMAP	18	get_comm_data	17.5676670074	17.5904278755
HEATMAP	54	timestep_coarse	17.540541172	17.5950050354
HEATMAP	54	idle	13.8094651699	17.5951490402
HEATMAP	54	iteration_pint	13.809458971	17.5952091217
HEATMAP	32	timestep_fine	17.0329670906	17.5952191353
HEATMAP	55	get_simulation_data	17.5945188999	17.5950489044
HEATMAP	55	get_comm_data	13.8632848263	17.5950717926
HEATMAP	122	timestep_coarse	17.5464148521	17.599326849
HEATMAP	112	timestep_fine	17.0507221222	17.6004090309
HEATMAP	122	follower_in_sliding_window	16.9627518654	17.6004159451
HEATMAP	122	iteration_pint	16.9627480507	17.600468874
HEATMAP	123	get_simulation_data	17.600664854	17.6011998653
HEATMAP	123	get_comm_data	17.5692138672	17.6012220383
HEATMAP	111	timestep_coarse	17.553855896	17.6077010632
HEATMAP	111	converged	17.6086740494	17.6086759567
HEATMAP	111	follower_in_sliding_window	16.9951889515	17.6088049412
HEATMAP	111	iteration_pint	16.9951848984	17.6088600159
Rank: 111, Status: 0, time: 18.8415648937, iteration 0, starting time frame id: 239, timeframe: [23.90000000000007, 24.00000000000007]
HEATMAP	112	get_simulation_data	17.6094329357	17.6095941067
HEATMAP	112	get_comm_data	17.6004440784	17.6096100807
HEATMAP	19	timestep_fine	17.0627110004	17.6130878925
HEATMAP	29	timestep_coarse	17.5597639084	17.6135308743
HEATMAP	29	follower_in_sliding_window	16.8698458672	17.6146140099
HEATMAP	29	iteration_pint	16.8698439598	17.614661932
HEATMAP	30	get_simulation_data	17.6147048473	17.6152839661
HEATMAP	30	get_comm_data	17.472730875	17.6153049469
HEATMAP	44	timestep_fine	17.051115036	17.6176021099
HEATMAP	6	timestep_coarse	17.5666229725	17.6197240353
HEATMAP	124	timestep_fine	17.0731289387	17.6208868027
HEATMAP	6	follower_in_sliding_window	16.9862260818	17.6208338737
HEATMAP	6	iteration_pint	16.9862210751	17.6209499836
HEATMAP	7	get_simulation_data	17.6202011108	17.6203491688
HEATMAP	7	get_comm_data	17.5885841846	17.6203770638
HEATMAP	43	timestep_coarse	17.5764379501	17.6301939487
HEATMAP	43	follower_in_sliding_window	16.9949390888	17.630341053
HEATMAP	43	iteration_pint	16.9949359894	17.6303901672
HEATMAP	44	get_simulation_data	17.6310451031	17.6315889359
HEATMAP	44	get_comm_data	17.6176350117	17.6316111088
HEATMAP	18	timestep_coarse	17.5904619694	17.6443638802
HEATMAP	18	follower_in_sliding_window	17.0081429482	17.6454520226
HEATMAP	18	iteration_pint	17.008138895	17.6455059052
HEATMAP	19	get_simulation_data	17.6456940174	17.6462309361
HEATMAP	19	get_comm_data	17.6131229401	17.6462519169
HEATMAP	8	timestep_fine	17.0950679779	17.6474058628
HEATMAP	55	timestep_coarse	17.5951240063	17.6482598782
HEATMAP	55	idle	13.8632819653	17.6484129429
HEATMAP	55	iteration_pint	13.8632748127	17.6484649181
HEATMAP	56	get_simulation_data	17.6490290165	17.6495740414
HEATMAP	56	get_comm_data	13.9189620018	17.6495978832
HEATMAP	33	timestep_fine	17.0878751278	17.6498801708
HEATMAP	123	timestep_coarse	17.6012558937	17.6545200348
HEATMAP	123	follower_in_sliding_window	17.0180089474	17.6555809975
HEATMAP	123	iteration_pint	17.0180058479	17.6556348801
HEATMAP	124	get_simulation_data	17.656293869	17.6568758488
HEATMAP	124	get_comm_data	17.6209249496	17.6568968296
HEATMAP	45	timestep_fine	17.1049969196	17.6580030918
HEATMAP	113	timestep_fine	17.1064391136	17.6629359722
HEATMAP	112	timestep_coarse	17.6096420288	17.6628770828
HEATMAP	112	converged	17.6638460159	17.6638479233
HEATMAP	112	follower_in_sliding_window	17.0507180691	17.6639771461
HEATMAP	112	iteration_pint	17.050714016	17.6640729904
Rank: 112, Status: 0, time: 18.9108631611, iteration 0, starting time frame id: 240, timeframe: [24.00000000000007, 24.100000000000072]
HEATMAP	113	get_simulation_data	17.6642119884	17.6643850803
HEATMAP	113	get_comm_data	17.6629760265	17.6644001007
HEATMAP	30	timestep_coarse	17.6153388023	17.6683959961
HEATMAP	30	follower_in_sliding_window	16.9237759113	17.669470787
HEATMAP	30	iteration_pint	16.9237718582	17.6695239544
HEATMAP	31	get_simulation_data	17.6688580513	17.6694159508
HEATMAP	31	get_comm_data	17.536495924	17.6694369316
HEATMAP	20	timestep_fine	17.1184060574	17.67263484
HEATMAP	7	timestep_coarse	17.6204149723	17.6736431122
HEATMAP	7	follower_in_sliding_window	17.0398101807	17.674749136
HEATMAP	7	iteration_pint	17.0398070812	17.6748030186
HEATMAP	8	get_simulation_data	17.675358057	17.6759150028
HEATMAP	8	get_comm_data	17.6474399567	17.6759369373
HEATMAP	125	timestep_fine	17.1273870468	17.6804242134
HEATMAP	44	timestep_coarse	17.6316449642	17.6862959862
HEATMAP	44	follower_in_sliding_window	17.0511128902	17.6864430904
HEATMAP	44	iteration_pint	17.0511090755	17.6864929199
HEATMAP	45	get_simulation_data	17.6859579086	17.686522007
HEATMAP	45	get_comm_data	17.6580359936	17.6865429878
HEATMAP	34	timestep_fine	17.1418728828	17.6963059902
HEATMAP	19	timestep_coarse	17.6462869644	17.6995069981
HEATMAP	19	follower_in_sliding_window	17.0627098083	17.7006130219
HEATMAP	19	iteration_pint	17.06270504	17.700660944
HEATMAP	9	timestep_fine	17.1505358219	17.7010259628
HEATMAP	20	get_simulation_data	17.7012760639	17.7018299103
HEATMAP	20	get_comm_data	17.6726698875	17.7018508911
HEATMAP	56	timestep_coarse	17.6496529579	17.7036428452
HEATMAP	56	idle	13.9189589024	17.7037930489
HEATMAP	56	iteration_pint	13.9189519882	17.7038609982
HEATMAP	57	get_simulation_data	17.7040519714	17.7047309875
HEATMAP	57	get_comm_data	13.9741010666	17.7047531605
HEATMAP	46	timestep_fine	17.1589481831	17.7089362144
HEATMAP	124	timestep_coarse	17.6569309235	17.7098429203
HEATMAP	114	timestep_fine	17.1611130238	17.7098641396
HEATMAP	124	follower_in_sliding_window	17.0731267929	17.7108948231
HEATMAP	124	iteration_pint	17.0731229782	17.7109479904
HEATMAP	125	get_simulation_data	17.7104201317	17.7110011578
HEATMAP	125	get_comm_data	17.6804702282	17.7110230923
HEATMAP	113	timestep_coarse	17.6644330025	17.7180659771
HEATMAP	113	converged	17.7190260887	17.7190279961
HEATMAP	113	follower_in_sliding_window	17.1064379215	17.7191541195
HEATMAP	113	iteration_pint	17.1064341068	17.7192070484
Rank: 113, Status: 0, time: 18.9369828701, iteration 0, starting time frame id: 241, timeframe: [24.100000000000072, 24.200000000000074]
HEATMAP	114	get_simulation_data	17.7188951969	17.7190380096
HEATMAP	114	get_comm_data	17.709897995	17.7190539837
HEATMAP	21	timestep_fine	17.1719560623	17.7207820415
HEATMAP	31	timestep_coarse	17.6694710255	17.7231929302
HEATMAP	31	follower_in_sliding_window	16.9778311253	17.7243349552
HEATMAP	31	iteration_pint	16.9778280258	17.7243890762
HEATMAP	32	get_simulation_data	17.7248430252	17.7253410816
HEATMAP	32	get_comm_data	17.595252037	17.7253630161
HEATMAP	8	timestep_coarse	17.6759700775	17.7294919491
HEATMAP	8	follower_in_sliding_window	17.0950670242	17.730588913
HEATMAP	8	iteration_pint	17.0950629711	17.7306449413
HEATMAP	9	get_simulation_data	17.730825901	17.731400013
HEATMAP	9	get_comm_data	17.7010698318	17.7314269543
HEATMAP	126	timestep_fine	17.1817979813	17.7319791317
HEATMAP	45	timestep_coarse	17.6865770817	17.740128994
HEATMAP	45	follower_in_sliding_window	17.104995966	17.7402770519
HEATMAP	45	iteration_pint	17.1049919128	17.740334034
HEATMAP	46	get_simulation_data	17.7403781414	17.7409520149
HEATMAP	46	get_comm_data	17.7089681625	17.7409732342
HEATMAP	20	timestep_coarse	17.701884985	17.7553770542
HEATMAP	35	timestep_fine	17.1966490746	17.7552399635
HEATMAP	20	follower_in_sliding_window	17.1184039116	17.7564499378
HEATMAP	20	iteration_pint	17.1183998585	17.756513834
HEATMAP	21	get_simulation_data	17.7559659481	17.7565059662
HEATMAP	21	get_comm_data	17.7208161354	17.756526947
HEATMAP	57	timestep_coarse	17.70480299	17.758507967
HEATMAP	57	idle	13.9740979671	17.7586500645
HEATMAP	57	iteration_pint	13.9740920067	17.7587110996
HEATMAP	58	get_simulation_data	17.7584221363	17.7588222027
HEATMAP	58	get_comm_data	14.0286610126	17.7588450909
HEATMAP	10	timestep_fine	17.2056641579	17.7596969604
HEATMAP	125	timestep_coarse	17.7110571861	17.7644882202
HEATMAP	125	follower_in_sliding_window	17.1273851395	17.7655880451
HEATMAP	125	iteration_pint	17.1273810863	17.7656371593
HEATMAP	126	get_simulation_data	17.7655870914	17.766064167
HEATMAP	126	get_comm_data	17.732019186	17.7660851479
HEATMAP	47	timestep_fine	17.2128050327	17.7661819458
HEATMAP	114	timestep_coarse	17.7190871239	17.7723031044
HEATMAP	114	converged	17.7732532024	17.7732560635
HEATMAP	114	follower_in_sliding_window	17.1611120701	17.7733840942
HEATMAP	114	iteration_pint	17.161108017	17.77344203
Rank: 114, Status: 0, time: 17.7740769386, iteration 0, starting time frame id: 242, timeframe: [24.200000000000074, 24.300000000000075]
HEATMAP	115	timestep_fine	17.2164587975	17.7746708393
HEATMAP	115	get_simulation_data	17.774725914	17.7748279572
HEATMAP	115	get_comm_data	17.7747058868	17.7748429775
HEATMAP	32	timestep_coarse	17.7253980637	17.7792150974
HEATMAP	32	follower_in_sliding_window	17.0329661369	17.7803301811
HEATMAP	32	iteration_pint	17.0329630375	17.78038311
HEATMAP	127	timestep_fine	17.2355439663	17.7803881168
HEATMAP	33	get_simulation_data	17.7805771828	17.7812311649
HEATMAP	33	get_comm_data	17.6499140263	17.7812530994
HEATMAP	9	timestep_coarse	17.7314789295	17.7848749161
HEATMAP	22	timestep_fine	17.2280349731	17.7854070663
HEATMAP	9	follower_in_sliding_window	17.1505329609	17.7859950066
HEATMAP	9	iteration_pint	17.1505270004	17.7861309052HEATMAP	10	get_simulation_data	17.7857291698	17.7858159542
HEATMAP	10	get_comm_data	17.7597429752	17.7858421803

HEATMAP	46	timestep_coarse	17.7410070896	17.7941350937
HEATMAP	46	follower_in_sliding_window	17.1589472294	17.7943451405
HEATMAP	46	iteration_pint	17.1589431763	17.7943911552
HEATMAP	47	get_simulation_data	17.7936589718	17.7938280106
HEATMAP	47	get_comm_data	17.7662148476	17.7938499451
HEATMAP	36	timestep_fine	17.2511348724	17.8040239811
HEATMAP	21	timestep_coarse	17.7565619946	17.8094289303
HEATMAP	11	timestep_fine	17.2601850033	17.8096117973
HEATMAP	21	follower_in_sliding_window	17.1719529629	17.8104929924
HEATMAP	21	iteration_pint	17.1719501019	17.8105559349
HEATMAP	22	get_simulation_data	17.8106138706	17.8111810684
HEATMAP	22	get_comm_data	17.7854580879	17.8112039566
HEATMAP	58	timestep_coarse	17.7588970661	17.8124341965
HEATMAP	58	idle	14.0286591053	17.8125782013
HEATMAP	58	iteration_pint	14.0286550522	17.8126380444
HEATMAP	59	get_simulation_data	17.8128430843	17.813503027
HEATMAP	59	get_comm_data	14.0838279724	17.8135309219
HEATMAP	116	timestep_fine	17.271490097	17.8168590069
HEATMAP	48	timestep_fine	17.2673389912	17.8163490295
HEATMAP	126	timestep_coarse	17.7661190033	17.8190920353
HEATMAP	126	follower_in_sliding_window	17.1817970276	17.8201451302
HEATMAP	126	iteration_pint	17.1817941666	17.8201980591
HEATMAP	127	get_simulation_data	17.8194701672	17.8200361729
HEATMAP	127	get_comm_data	17.7804291248	17.8200581074
HEATMAP	115	timestep_coarse	17.7748749256	17.8287408352
HEATMAP	115	converged	17.8297297955	17.8297319412
HEATMAP	115	follower_in_sliding_window	17.2164559364	17.8298618793
HEATMAP	115	iteration_pint	17.2164518833	17.8299148083
Rank: 115, Status: 0, time: 19.071860075, iteration 0, starting time frame id: 243, timeframe: [24.300000000000075, 24.400000000000077]
HEATMAP	23	timestep_fine	17.2819368839	17.8294789791
HEATMAP	116	get_simulation_data	17.8305850029	17.8307380676
HEATMAP	116	get_comm_data	17.8168931007	17.8307540417
HEATMAP	33	timestep_coarse	17.7812869549	17.8352820873
HEATMAP	33	follower_in_sliding_window	17.0878720284	17.8363599777
HEATMAP	33	iteration_pint	17.0878691673	17.8364140987
HEATMAP	34	get_simulation_data	17.8361098766	17.836263895
HEATMAP	34	get_comm_data	17.6963400841	17.8362848759
HEATMAP	10	timestep_coarse	17.7858960629	17.8395690918
HEATMAP	10	follower_in_sliding_window	17.2056620121	17.840692997
HEATMAP	10	iteration_pint	17.205657959	17.8407821655
HEATMAP	11	get_simulation_data	17.8409729004	17.8410818577
HEATMAP	11	get_comm_data	17.8096458912	17.8411028385
HEATMAP	47	timestep_coarse	17.7938840389	17.8475799561
HEATMAP	47	follower_in_sliding_window	17.2128038406	17.8477339745
HEATMAP	47	iteration_pint	17.2128000259	17.8477840424
HEATMAP	48	get_simulation_data	17.8483500481	17.848747015
HEATMAP	48	get_comm_data	17.8163821697	17.8487679958
HEATMAP	0	timestep_fine	17.2922279835	17.8553068638
HEATMAP	22	timestep_coarse	17.8112421036	17.8652498722
HEATMAP	22	follower_in_sliding_window	17.2280340195	17.8663649559
HEATMAP	22	iteration_pint	17.2280299664	17.8664178848
HEATMAP	23	get_simulation_data	17.8657288551	17.8662769794
HEATMAP	23	get_comm_data	17.829513073	17.8662979603
HEATMAP	59	timestep_coarse	17.8135809898	17.8673419952
HEATMAP	59	idle	14.0838260651	17.8674860001
HEATMAP	59	iteration_pint	14.0838210583	17.8675460815
HEATMAP	60	get_simulation_data	17.868229866	17.8687508106
HEATMAP	60	get_comm_data	14.1380147934	17.8687798977
HEATMAP	37	timestep_fine	17.3051941395	17.8695459366
HEATMAP	12	timestep_fine	17.3163809776	17.8735949993
HEATMAP	127	timestep_coarse	17.8200910091	17.8728470802
HEATMAP	127	follower_in_sliding_window	17.2355430126	17.8739111423
HEATMAP	127	iteration_pint	17.2355380058	17.8739700317
HEATMAP	117	timestep_fine	17.3258750439	17.8751330376
HEATMAP	0	get_simulation_data	17.8745818138	17.8751029968
HEATMAP	0	get_comm_data	17.8553519249	17.8752179146
HEATMAP	49	timestep_fine	17.3218388557	17.8785219193
HEATMAP	116	timestep_coarse	17.8307869434	17.8834791183
HEATMAP	116	converged	17.8844230175	17.8844261169
HEATMAP	116	follower_in_sliding_window	17.2714869976	17.884552002
HEATMAP	116	iteration_pint	17.2714829445	17.8846049309
Rank: 116, Status: 0, time: 19.135461092, iteration 0, starting time frame id: 244, timeframe: [24.400000000000077, 24.500000000000078]
HEATMAP	117	get_simulation_data	17.8840711117	17.8842070103
HEATMAP	117	get_comm_data	17.875180006	17.8842229843
HEATMAP	34	timestep_coarse	17.8363199234	17.8896999359
HEATMAP	34	follower_in_sliding_window	17.1418719292	17.8908369541
HEATMAP	34	iteration_pint	17.1418690681	17.8908829689
HEATMAP	35	get_simulation_data	17.8909630775	17.8911180496
HEATMAP	35	get_comm_data	17.7552731037	17.8911390305
HEATMAP	1	timestep_fine	17.3466768265	17.8930518627
HEATMAP	11	timestep_coarse	17.8411369324	17.8943798542
HEATMAP	11	follower_in_sliding_window	17.2601838112	17.8954339027
HEATMAP	11	iteration_pint	17.2601799965	17.8954880238
HEATMAP	24	timestep_fine	17.3381381035	17.8956410885
HEATMAP	12	get_simulation_data	17.8961260319	17.8966999054
HEATMAP	12	get_comm_data	17.8736400604	17.896725893
HEATMAP	48	timestep_coarse	17.8488020897	17.9018480778
HEATMAP	48	follower_in_sliding_window	17.2673380375	17.9019961357
HEATMAP	48	iteration_pint	17.2673339844	17.9020440578
HEATMAP	49	get_simulation_data	17.9022269249	17.9027950764
HEATMAP	49	get_comm_data	17.8785550594	17.9028160572
HEATMAP	38	timestep_fine	17.3591058254	17.9113419056
HEATMAP	13	timestep_fine	17.3699948788	17.9169700146
HEATMAP	23	timestep_coarse	17.8663349152	17.919205904
HEATMAP	60	timestep_coarse	17.8688459396	17.9213719368
HEATMAP	23	follower_in_sliding_window	17.2819340229	17.9202740192HEATMAP	60	idle	14.138012886	17.9215219021
HEATMAP	23	iteration_pint	17.2819309235	17.9203240871

HEATMAP	60	iteration_pint	14.1380078793	17.9215807915
HEATMAP	24	get_simulation_data	17.920883894	17.9214251041
HEATMAP	61	get_simulation_data	17.9210300446	17.9215431213
HEATMAP	61	get_comm_data	14.1912829876	17.9215650558HEATMAP	24	get_comm_data	17.8956749439	17.921446085

HEATMAP	0	timestep_coarse	17.8752748966	17.9297099113
HEATMAP	0	follower_in_sliding_window	17.2922258377	17.9308569431
HEATMAP	0	iteration_pint	17.2922208309	17.9309668541HEATMAP	1	get_simulation_data	17.9309959412	17.9311330318
HEATMAP	1	get_comm_data	17.8930850029	17.9311540127

HEATMAP	50	timestep_fine	17.3764510155	17.9363689423
HEATMAP	117	timestep_coarse	17.8842561245	17.9373049736
HEATMAP	117	converged	17.938256979	17.9382591248
HEATMAP	117	follower_in_sliding_window	17.3258740902	17.9383890629
HEATMAP	117	iteration_pint	17.3258700371	17.9384419918
Rank: 117, Status: 0, time: 19.1573250294, iteration 0, starting time frame id: 245, timeframe: [24.500000000000078, 24.60000000000008]
HEATMAP	118	timestep_fine	17.3818879128	17.942759037
HEATMAP	118	get_simulation_data	17.9428200722	17.9429450035
HEATMAP	118	get_comm_data	17.942800045	17.9429609776
HEATMAP	35	timestep_coarse	17.8911731243	17.945109129
HEATMAP	35	follower_in_sliding_window	17.1966469288	17.9461929798
HEATMAP	35	iteration_pint	17.1966409683	17.9462459087
HEATMAP	36	get_simulation_data	17.9469189644	17.947070837
HEATMAP	36	get_comm_data	17.8040578365	17.9470908642
HEATMAP	2	timestep_fine	17.4004449844	17.9494929314
HEATMAP	12	timestep_coarse	17.8967790604	17.9506268501
HEATMAP	12	follower_in_sliding_window	17.316380024	17.9517378807
HEATMAP	12	iteration_pint	17.3163769245	17.9518289566
HEATMAP	13	get_simulation_data	17.9512488842	17.951363802
HEATMAP	13	get_comm_data	17.91700387	17.9513847828
HEATMAP	25	timestep_fine	17.3938100338	17.9519610405
HEATMAP	49	timestep_coarse	17.9028508663	17.9566240311
HEATMAP	49	follower_in_sliding_window	17.3218359947	17.9567739964
HEATMAP	49	iteration_pint	17.3218290806	17.9568340778
HEATMAP	50	get_simulation_data	17.9565150738	17.9571020603
HEATMAP	50	get_comm_data	17.9364020824	17.9571230412
HEATMAP	39	timestep_fine	17.4128332138	17.9678502083
HEATMAP	61	timestep_coarse	17.9216179848	17.9741609097
HEATMAP	61	idle	14.1912801266	17.9743061066
HEATMAP	61	iteration_pint	14.1912739277	17.9743630886
HEATMAP	62	get_simulation_data	17.9744288921	17.9749660492
HEATMAP	62	get_comm_data	14.2456009388	17.9749929905
HEATMAP	24	timestep_coarse	17.9214799404	17.9753830433
HEATMAP	51	timestep_fine	17.4301879406	17.9763228893
HEATMAP	24	follower_in_sliding_window	17.3381369114	17.976473093
HEATMAP	24	iteration_pint	17.3381330967	17.9765269756
HEATMAP	25	get_simulation_data	17.9767079353	17.9773070812
HEATMAP	25	get_comm_data	17.9520020485	17.9773280621
HEATMAP	1	timestep_coarse	17.9311928749	17.9839498997
HEATMAP	14	timestep_fine	17.4253680706	17.9838941097
HEATMAP	1	follower_in_sliding_window	17.3466758728	17.9850239754
HEATMAP	1	iteration_pint	17.3466730118	17.9850878716
HEATMAP	2	get_simulation_data	17.9847819805	17.9852368832
HEATMAP	2	get_comm_data	17.9495270252	17.9852590561
HEATMAP	119	timestep_fine	17.436136961	17.9854259491
HEATMAP	118	timestep_coarse	17.9429929256	17.9971001148
HEATMAP	118	converged	17.9980740547	17.9980759621
HEATMAP	118	follower_in_sliding_window	17.3818850517	17.9982039928
HEATMAP	118	iteration_pint	17.3818800449	17.9982581139
Rank: 118, Status: 0, time: 19.2274968624, iteration 0, starting time frame id: 246, timeframe: [24.60000000000008, 24.70000000000008]
HEATMAP	119	get_simulation_data	17.9975440502	17.9976730347
HEATMAP	119	get_comm_data	17.9854729176	17.9976899624
HEATMAP	36	timestep_coarse	17.9471259117	18.0005779266
HEATMAP	26	timestep_fine	17.4481899738	18.0000360012
HEATMAP	36	follower_in_sliding_window	17.2511329651	18.0017108917
HEATMAP	36	iteration_pint	17.251128912	18.0017578602
HEATMAP	37	get_simulation_data	18.0010991096	18.0012490749
HEATMAP	37	get_comm_data	17.8695800304	18.0012700558
HEATMAP	13	timestep_coarse	17.9514188766	18.0044047832
HEATMAP	13	follower_in_sliding_window	17.3699939251	18.0054609776
HEATMAP	13	iteration_pint	17.369989872	18.0055270195
HEATMAP	14	get_simulation_data	18.005573988	18.0059990883
HEATMAP	14	get_comm_data	17.9839360714	18.0060219765
HEATMAP	50	timestep_coarse	17.9571559429	18.0111749172
HEATMAP	50	follower_in_sliding_window	17.376447916	18.0113229752
HEATMAP	50	iteration_pint	17.3764429092	18.0113730431
HEATMAP	3	timestep_fine	17.4560041428	18.0117411613
HEATMAP	51	get_simulation_data	18.0115759373	18.0121278763
HEATMAP	51	get_comm_data	17.97636199	18.0121488571
HEATMAP	40	timestep_fine	17.4675340652	18.0221290588
HEATMAP	62	timestep_coarse	17.9750580788	18.0279679298
HEATMAP	62	idle	14.2455990314	18.0281319618
HEATMAP	62	iteration_pint	14.2455949783	18.028192997
HEATMAP	15	timestep_fine	17.4795000553	18.0278720856
HEATMAP	63	get_simulation_data	18.0274939537	18.0280618668
HEATMAP	63	get_comm_data	14.2993199825	18.0280849934
HEATMAP	25	timestep_coarse	17.9773750305	18.0311498642
HEATMAP	25	follower_in_sliding_window	17.3938090801	18.0322358608
HEATMAP	25	iteration_pint	17.393805027	18.0323040485
HEATMAP	26	get_simulation_data	18.0320019722	18.0325880051
HEATMAP	26	get_comm_data	18.0000710487	18.0326089859
HEATMAP	2	timestep_coarse	17.9852938652	18.0383820534
HEATMAP	2	follower_in_sliding_window	17.400441885	18.0394620895
HEATMAP	2	iteration_pint	17.4004380703	18.0395150185
HEATMAP	3	get_simulation_data	18.0397341251	18.0403490067
HEATMAP	3	get_comm_data	18.0117959976	18.0403761864
HEATMAP	52	timestep_fine	17.4854121208	18.0410370827
HEATMAP	120	timestep_fine	17.4912769794	18.042235136
HEATMAP	119	timestep_coarse	17.9977219105	18.0509128571
HEATMAP	119	converged	18.0518629551	18.0518648624
HEATMAP	119	follower_in_sliding_window	17.4361360073	18.051995039
HEATMAP	119	iteration_pint	17.4361319542	18.0520479679
Rank: 119, Status: 0, time: 19.2843058109, iteration 0, starting time frame id: 247, timeframe: [24.70000000000008, 24.800000000000082]
HEATMAP	120	get_simulation_data	18.0526390076	18.0527989864
HEATMAP	120	get_comm_data	18.0422751904	18.0528151989
HEATMAP	37	timestep_coarse	18.0013051033	18.0556080341
HEATMAP	37	follower_in_sliding_window	17.3051929474	18.0567290783
HEATMAP	37	iteration_pint	17.3051900864	18.0567820072
HEATMAP	38	get_simulation_data	18.0568389893	18.0573649406
HEATMAP	38	get_comm_data	17.9113988876	18.0573868752
HEATMAP	14	timestep_coarse	18.0060601234	18.0597469807
HEATMAP	14	follower_in_sliding_window	17.4253671169	18.0608420372
HEATMAP	14	iteration_pint	17.4253630638	18.0609211922
HEATMAP	15	get_simulation_data	18.0602271557	18.0607481003
HEATMAP	15	get_comm_data	18.027916193	18.0607750416
HEATMAP	27	timestep_fine	17.5036530495	18.0621709824
HEATMAP	51	timestep_coarse	18.0121819973	18.0648748875
HEATMAP	51	follower_in_sliding_window	17.4301869869	18.0650219917
HEATMAP	51	iteration_pint	17.4301838875	18.0650708675
HEATMAP	52	get_simulation_data	18.0657479763	18.0663211346
HEATMAP	52	get_comm_data	18.0410699844	18.0663411617
HEATMAP	4	timestep_fine	17.5110218525	18.0668299198
HEATMAP	41	timestep_fine	17.5216419697	18.073677063
HEATMAP	63	timestep_coarse	18.0281369686	18.0809988976
HEATMAP	63	idle	14.2993180752	18.0811350346
HEATMAP	63	iteration_pint	14.2993130684	18.0811889172
HEATMAP	64	get_simulation_data	18.0817651749	18.0819320679
HEATMAP	64	get_comm_data	14.3548510075	18.0819580555
HEATMAP	26	timestep_coarse	18.0326440334	18.0859639645
HEATMAP	26	follower_in_sliding_window	17.4481880665	18.0870351791
HEATMAP	26	iteration_pint	17.4481861591	18.0870890617
HEATMAP	27	get_simulation_data	18.0872890949	18.0878190994
HEATMAP	27	get_comm_data	18.0622050762	18.0878410339
HEATMAP	16	timestep_fine	17.5350081921	18.0909781456
HEATMAP	121	timestep_fine	17.546200037	18.0926010609
HEATMAP	3	timestep_coarse	18.0404341221	18.093968153
HEATMAP	3	follower_in_sliding_window	17.4560031891	18.0950741768
HEATMAP	3	iteration_pint	17.4560000896	18.0951821804
HEATMAP	4	get_simulation_data	18.0957758427	18.0958869457
HEATMAP	4	get_comm_data	18.06686306	18.0959079266
HEATMAP	53	timestep_fine	17.539896965	18.1016569138
HEATMAP	120	timestep_coarse	18.0528481007	18.1059710979
HEATMAP	120	converged	18.1069340706	18.1069359779
HEATMAP	120	follower_in_sliding_window	17.4912750721	18.1070652008
HEATMAP	120	iteration_pint	17.4912691116	18.1071591377
Rank: 120, Status: 0, time: 19.3537681103, iteration 0, starting time frame id: 248, timeframe: [24.800000000000082, 24.900000000000084]
HEATMAP	121	get_simulation_data	18.1073040962	18.1074230671
HEATMAP	121	get_comm_data	18.0926361084	18.1074399948
HEATMAP	38	timestep_coarse	18.05742383	18.1106920242
HEATMAP	38	follower_in_sliding_window	17.3591039181	18.1117789745
HEATMAP	38	iteration_pint	17.3590970039	18.1118450165
HEATMAP	39	get_simulation_data	18.1111271381	18.1117081642
HEATMAP	39	get_comm_data	17.9678840637	18.1117291451
HEATMAP	15	timestep_coarse	18.0608260632	18.1138651371
HEATMAP	15	follower_in_sliding_window	17.479498148	18.1149690151
HEATMAP	16	get_simulation_data	18.1155841351	18.1156730652
HEATMAP	16	get_comm_data	18.0910131931	18.115694046
HEATMAP	15	iteration_pint	17.4794931412	18.1151080132
HEATMAP	52	timestep_coarse	18.0663762093	18.120028019
HEATMAP	52	follower_in_sliding_window	17.4854099751	18.1201791763
HEATMAP	52	iteration_pint	17.4854040146	18.1202301979
HEATMAP	53	get_simulation_data	18.1196739674	18.1202249527
HEATMAP	53	get_comm_data	18.1016898155	18.1202459335
HEATMAP	28	timestep_fine	17.5602719784	18.1259040833
HEATMAP	5	timestep_fine	17.5665187836	18.1278607845
HEATMAP	42	timestep_fine	17.5756189823	18.1299710274
HEATMAP	64	timestep_coarse	18.082034111	18.1356070042
HEATMAP	64	idle	14.3548471928	18.1357550621
HEATMAP	64	iteration_pint	14.3548431396	18.1358761787
HEATMAP	65	get_simulation_data	18.1360039711	18.1361119747
HEATMAP	65	get_comm_data	14.4092719555	18.1361379623
HEATMAP	27	timestep_coarse	18.0878751278	18.1418139935
HEATMAP	27	follower_in_sliding_window	17.5036520958	18.1429040432
HEATMAP	27	iteration_pint	17.5036480427	18.1429579258
HEATMAP	28	get_simulation_data	18.1436419487	18.1442191601
HEATMAP	28	get_comm_data	18.1259379387	18.1442410946
HEATMAP	17	timestep_fine	17.5903561115	18.1439809799
HEATMAP	4	timestep_coarse	18.0959429741	18.14920187
HEATMAP	122	timestep_fine	17.6005270481	18.1487400532
HEATMAP	4	follower_in_sliding_window	17.5110189915	18.1502859592
HEATMAP	4	iteration_pint	17.5109829903	18.1503498554
HEATMAP	5	get_simulation_data	18.1497988701	18.1504077911
HEATMAP	5	get_comm_data	18.1279118061	18.1504340172
HEATMAP	54	timestep_fine	17.5952651501	18.159183979
HEATMAP	121	timestep_coarse	18.1074719429	18.1603500843
HEATMAP	121	converged	18.1612961292	18.1612980366
HEATMAP	121	follower_in_sliding_window	17.5461990833	18.1614339352
HEATMAP	121	iteration_pint	17.5461950302	18.1614861488
Rank: 121, Status: 0, time: 19.3794531822, iteration 0, starting time frame id: 249, timeframe: [24.900000000000084, 25.000000000000085]HEATMAP	122	get_simulation_data	18.1611609459	18.1612980366
HEATMAP	122	get_comm_data	18.1487729549	18.1613140106

HEATMAP	39	timestep_coarse	18.1117630005	18.1653251648
HEATMAP	39	follower_in_sliding_window	17.4128301144	18.1664090157
HEATMAP	39	iteration_pint	17.4128241539	18.1664671898
HEATMAP	40	get_simulation_data	18.1670439243	18.167650938
HEATMAP	40	get_comm_data	18.0221700668	18.167673111
HEATMAP	16	timestep_coarse	18.1157281399	18.1694891453
HEATMAP	16	follower_in_sliding_window	17.5350060463	18.170566082
HEATMAP	16	iteration_pint	17.5350000858	18.170620203
HEATMAP	17	get_simulation_data	18.1708321571	18.1713910103
HEATMAP	17	get_comm_data	18.1440341473	18.1714150906
HEATMAP	29	timestep_fine	17.6147229671	18.1714289188
HEATMAP	6	timestep_fine	17.6210839748	18.1740500927
HEATMAP	53	timestep_coarse	18.1202809811	18.1742939949
HEATMAP	53	follower_in_sliding_window	17.5398960114	18.1744439602
HEATMAP	53	iteration_pint	17.5398919582	18.174492836
HEATMAP	54	get_simulation_data	18.1745481491	18.175121069
HEATMAP	54	get_comm_data	18.1592271328	18.1751420498
HEATMAP	43	timestep_fine	17.6304531097	18.1861550808
HEATMAP	65	timestep_coarse	18.1362111568	18.1892380714
HEATMAP	65	idle	14.4092681408	18.1894359589
HEATMAP	65	iteration_pint	14.409263134	18.1895470619HEATMAP	66	get_simulation_data	18.1890628338	18.1892127991

HEATMAP	66	get_comm_data	14.4634628296	18.189234972
HEATMAP	28	timestep_coarse	18.1442761421	18.1983511448
HEATMAP	28	follower_in_sliding_window	17.5602710247	18.1994409561
HEATMAP	28	iteration_pint	17.5602681637	18.199504137
HEATMAP	29	get_simulation_data	18.1989450455	18.1995508671
HEATMAP	29	get_comm_data	18.1714630127	18.1995718479
HEATMAP	55	timestep_fine	17.6485228539	18.2006268501
HEATMAP	5	timestep_coarse	18.1504898071	18.2046048641
HEATMAP	5	follower_in_sliding_window	17.5665168762	18.2057259083
HEATMAP	5	iteration_pint	17.5665118694	18.2058179379
HEATMAP	6	get_simulation_data	18.2058300972	18.2059669495
HEATMAP	6	get_comm_data	18.1741058826	18.2059950829
HEATMAP	18	timestep_fine	17.645567894	18.2057750225
HEATMAP	123	timestep_fine	17.6556940079	18.2076249123
HEATMAP	122	timestep_coarse	18.1613469124	18.2142858505
HEATMAP	122	converged	18.2152409554	18.2152428627
HEATMAP	122	follower_in_sliding_window	17.600525856	18.2153708935
HEATMAP	122	iteration_pint	17.6005220413	18.2154240608
Rank: 122, Status: 0, time: 18.215929985, iteration 0, starting time frame id: 250, timeframe: [25.000000000000085, 25.100000000000087]
HEATMAP	123	get_simulation_data	18.2156400681	18.215775013
HEATMAP	123	get_comm_data	18.2076659203	18.215790987
HEATMAP	30	timestep_fine	17.669552803	18.2175269127
HEATMAP	40	timestep_coarse	18.1677079201	18.2214300632
HEATMAP	40	follower_in_sliding_window	17.4675331116	18.2225039005
HEATMAP	40	iteration_pint	17.4675300121	18.2225599289
HEATMAP	41	get_simulation_data	18.2227609158	18.2233390808
HEATMAP	41	get_comm_data	18.0737109184	18.2233660221
HEATMAP	17	timestep_coarse	18.1714560986	18.2248020172
HEATMAP	17	follower_in_sliding_window	17.5903551579	18.2259070873
HEATMAP	17	iteration_pint	17.5903511047	18.2259731293
HEATMAP	7	timestep_fine	17.6748631001	18.2257859707
HEATMAP	18	get_simulation_data	18.2256629467	18.2261888981
HEATMAP	18	get_comm_data	18.2058229446	18.2262098789
HEATMAP	54	timestep_coarse	18.1751790047	18.2296671867
HEATMAP	54	follower_in_sliding_window	17.5952641964	18.229829073
HEATMAP	54	iteration_pint	17.5952601433	18.2298910618
HEATMAP	55	get_simulation_data	18.2291779518	18.2293639183
HEATMAP	55	get_comm_data	18.2006587982	18.2293839455
HEATMAP	66	timestep_coarse	18.1892848015	18.2425408363
HEATMAP	66	idle	14.4634599686	18.2427170277
HEATMAP	66	iteration_pint	14.4634549618	18.2427639961
HEATMAP	67	get_simulation_data	18.2428278923	18.243491888
HEATMAP	67	get_comm_data	14.5191349983	18.2435150146
HEATMAP	19	timestep_fine	17.7006950378	18.2511198521
HEATMAP	29	timestep_coarse	18.1996059418	18.2532629967
HEATMAP	44	timestep_fine	17.6865460873	18.2539410591
HEATMAP	29	follower_in_sliding_window	17.6147220135	18.254349947
HEATMAP	29	iteration_pint	17.6147179604	18.2544119358
HEATMAP	30	get_simulation_data	18.2544620037	18.2549979687
HEATMAP	30	get_comm_data	18.2175688744	18.2550208569
HEATMAP	124	timestep_fine	17.7109768391	18.2597458363
HEATMAP	6	timestep_coarse	18.2060530186	18.2593851089
HEATMAP	6	follower_in_sliding_window	17.6210820675	18.2605390549
HEATMAP	7	get_simulation_data	18.259814024	18.2599291801
HEATMAP	7	get_comm_data	18.2258200645	18.259950161
HEATMAP	6	iteration_pint	17.6210780144	18.2606449127
HEATMAP	56	timestep_fine	17.7038919926	18.2630059719
HEATMAP	123	timestep_coarse	18.2158238888	18.2689709663
HEATMAP	123	converged	18.2699379921	18.2699408531
HEATMAP	123	follower_in_sliding_window	17.6556930542	18.2700738907
HEATMAP	123	iteration_pint	17.6556890011	18.2701308727
Rank: 123, Status: 0, time: 19.51177001, iteration 0, starting time frame id: 251, timeframe: [25.100000000000087, 25.200000000000088]
HEATMAP	124	get_simulation_data	18.2708117962	18.2709667683
HEATMAP	124	get_comm_data	18.2597789764	18.2709829807
HEATMAP	41	timestep_coarse	18.2234148979	18.2768979073
HEATMAP	41	follower_in_sliding_window	17.5216400623	18.2780139446
HEATMAP	41	iteration_pint	17.5216338634	18.2780828476
HEATMAP	42	get_simulation_data	18.2777769566	18.2779591084
HEATMAP	42	get_comm_data	18.1300120354	18.2779800892
HEATMAP	18	timestep_coarse	18.2262458801	18.2801258564
HEATMAP	18	follower_in_sliding_window	17.6455669403	18.2812099457
HEATMAP	18	iteration_pint	17.6455628872	18.2812728882
HEATMAP	31	timestep_fine	17.7244539261	18.2812569141
HEATMAP	19	get_simulation_data	18.2814729214	18.2820458412
HEATMAP	19	get_comm_data	18.2511548996	18.2820668221
HEATMAP	55	timestep_coarse	18.2294168472	18.2825469971
HEATMAP	8	timestep_fine	17.7307069302	18.2833149433
HEATMAP	55	follower_in_sliding_window	17.6485219002	18.2826938629
HEATMAP	55	iteration_pint	17.6485178471	18.2827429771
HEATMAP	56	get_simulation_data	18.2833218575	18.2838840485
HEATMAP	56	get_comm_data	18.2630388737	18.2839050293
HEATMAP	45	timestep_fine	17.7403879166	18.2937240601
HEATMAP	67	timestep_coarse	18.2435638905	18.2974720001
HEATMAP	67	idle	14.5191309452	18.29763484
HEATMAP	67	iteration_pint	14.5191268921	18.2976939678
HEATMAP	68	get_simulation_data	18.298404932	18.2989618778
HEATMAP	68	get_comm_data	14.5739150047	18.2989850044
HEATMAP	30	timestep_coarse	18.2550599575	18.3080909252
HEATMAP	30	follower_in_sliding_window	17.6695489883	18.3091747761
HEATMAP	30	iteration_pint	17.6695449352	18.3092398643
HEATMAP	31	get_simulation_data	18.3085339069	18.3090729713
HEATMAP	31	get_comm_data	18.2812979221	18.3090939522
HEATMAP	20	timestep_fine	17.7565739155	18.311537981
HEATMAP	57	timestep_fine	17.7587411404	18.3136501312
HEATMAP	7	timestep_coarse	18.2599840164	18.3132600784
HEATMAP	7	follower_in_sliding_window	17.6748621464	18.3143751621
HEATMAP	7	iteration_pint	17.6748580933	18.3144230843
HEATMAP	8	get_simulation_data	18.3149468899	18.3151659966
HEATMAP	8	get_comm_data	18.2833480835	18.3151860237
HEATMAP	125	timestep_fine	17.7656950951	18.3182771206
HEATMAP	124	timestep_coarse	18.2710149288	18.3239979744
HEATMAP	124	converged	18.3249437809	18.3249459267
HEATMAP	124	follower_in_sliding_window	17.710973978	18.3250749111
HEATMAP	124	iteration_pint	17.7109699249	18.3251287937
Rank: 124, Status: 0, time: 19.5759630203, iteration 0, starting time frame id: 252, timeframe: [25.200000000000088, 25.30000000000009]
HEATMAP	125	get_simulation_data	18.3245742321	18.3247141838
HEATMAP	125	get_comm_data	18.3183240891	18.3247301579
HEATMAP	42	timestep_coarse	18.2780160904	18.3317661285
HEATMAP	42	follower_in_sliding_window	17.5756180286	18.3329460621
HEATMAP	42	iteration_pint	17.5756151676	18.3329889774HEATMAP	43	get_simulation_data	18.3330671787	18.3332271576
HEATMAP	43	get_comm_data	18.1861891747	18.3332490921

HEATMAP	19	timestep_coarse	18.2821018696	18.335351944
HEATMAP	19	follower_in_sliding_window	17.7006938457	18.3364169598
HEATMAP	19	iteration_pint	17.7006909847	18.3364708424
HEATMAP	20	get_simulation_data	18.3371708393	18.3377008438
HEATMAP	20	get_comm_data	18.3115718365	18.3377220631
HEATMAP	56	timestep_coarse	18.2839388847	18.3382458687
HEATMAP	56	follower_in_sliding_window	17.7038898468	18.3383970261
HEATMAP	56	iteration_pint	17.7038829327	18.3384480476
HEATMAP	57	get_simulation_data	18.3386390209	18.3388121128
HEATMAP	57	get_comm_data	18.3136930466	18.3388330936
HEATMAP	9	timestep_fine	17.7862029076	18.3394520283
HEATMAP	32	timestep_fine	17.7804121971	18.3419060707
HEATMAP	46	timestep_fine	17.7944521904	18.3441271782
HEATMAP	68	timestep_coarse	18.2990348339	18.3519618511
HEATMAP	68	idle	14.5739099979	18.3520979881
HEATMAP	68	iteration_pint	14.5739040375	18.3521509171
HEATMAP	69	get_simulation_data	18.3516030312	18.3521461487
HEATMAP	69	get_comm_data	14.6280500889	18.3521690369
HEATMAP	21	timestep_fine	17.810585022	18.359194994
HEATMAP	31	timestep_coarse	18.309128046	18.3628540039
HEATMAP	31	follower_in_sliding_window	17.7244520187	18.363945961
HEATMAP	31	iteration_pint	17.7244460583	18.364000082
HEATMAP	32	get_simulation_data	18.3645780087	18.3651120663
HEATMAP	32	get_comm_data	18.3419392109	18.3651330471
HEATMAP	58	timestep_fine	17.8126671314	18.3677270412
HEATMAP	8	timestep_coarse	18.3152198792	18.3686499596
HEATMAP	126	timestep_fine	17.8202559948	18.3689069748
HEATMAP	8	follower_in_sliding_window	17.7307059765	18.3697469234
HEATMAP	8	iteration_pint	17.730700016	18.3697988987
HEATMAP	9	get_simulation_data	18.369987011	18.3705608845
HEATMAP	9	get_comm_data	18.3395090103	18.3705890179
HEATMAP	125	timestep_coarse	18.3247630596	18.3781731129
HEATMAP	125	converged	18.3791310787	18.3791341782
HEATMAP	125	follower_in_sliding_window	17.7656931877	18.3792641163
HEATMAP	125	iteration_pint	17.7656872272	18.3793170452
Rank: 125, Status: 0, time: 19.5981628895, iteration 0, starting time frame id: 253, timeframe: [25.30000000000009, 25.40000000000009]
HEATMAP	126	get_simulation_data	18.3793780804	18.379513979
HEATMAP	126	get_comm_data	18.3689410686	18.379529953
HEATMAP	43	timestep_coarse	18.333283186	18.3870790005
HEATMAP	43	follower_in_sliding_window	17.630450964	18.3881499767
HEATMAP	43	iteration_pint	17.6304450035	18.3882069588
HEATMAP	44	get_simulation_data	18.388890028	18.3894250393
HEATMAP	44	get_comm_data	18.2539749146	18.3894479275
HEATMAP	20	timestep_coarse	18.3377559185	18.391283989
HEATMAP	20	follower_in_sliding_window	17.7565720081	18.3923568726
HEATMAP	20	iteration_pint	17.756567955	18.3924100399
HEATMAP	21	get_simulation_data	18.3918631077	18.3924160004
HEATMAP	21	get_comm_data	18.3592290878	18.3924379349
HEATMAP	57	timestep_coarse	18.3388710022	18.3926551342
HEATMAP	57	follower_in_sliding_window	17.7587380409	18.3928229809
HEATMAP	57	iteration_pint	17.7587320805	18.3928861618
HEATMAP	58	get_simulation_data	18.3925640583	18.3927481174
HEATMAP	58	get_comm_data	18.3677740097	18.3927681446
HEATMAP	10	timestep_fine	17.8408789635	18.3945989609
HEATMAP	33	timestep_fine	17.8364770412	18.3985710144
HEATMAP	47	timestep_fine	17.8478479385	18.4015638828
HEATMAP	69	timestep_coarse	18.3522181511	18.4053909779
HEATMAP	69	idle	14.6280469894	18.4055330753
HEATMAP	69	iteration_pint	14.6280429363	18.4055850506
HEATMAP	70	get_simulation_data	18.4056348801	18.406195879
HEATMAP	70	get_comm_data	14.6832528114	18.4062228203
HEATMAP	32	timestep_coarse	18.3651661873	18.4189741611
HEATMAP	127	timestep_fine	17.8740329742	18.418667078
HEATMAP	32	follower_in_sliding_window	17.780408144	18.4200651646
HEATMAP	32	iteration_pint	17.7804040909	18.4201180935
HEATMAP	33	get_simulation_data	18.4203710556	18.4209079742
HEATMAP	33	get_comm_data	18.3986141682	18.4209301472
HEATMAP	22	timestep_fine	17.8664829731	18.4234240055
HEATMAP	9	timestep_coarse	18.3706469536	18.4241089821
HEATMAP	9	follower_in_sliding_window	17.7862010002	18.4252178669
HEATMAP	9	iteration_pint	17.7861959934	18.4253120422
HEATMAP	10	get_simulation_data	18.4249501228	18.4250669479
HEATMAP	10	get_comm_data	18.394644022	18.4250941277
HEATMAP	59	timestep_fine	17.8676099777	18.4278428555
HEATMAP	126	timestep_coarse	18.3795630932	18.4325771332
HEATMAP	126	converged	18.4335329533	18.433535099
HEATMAP	126	follower_in_sliding_window	17.8202550411	18.4336631298
HEATMAP	126	iteration_pint	17.820250988	18.4337129593
Rank: 126, Status: 0, time: 19.6628911495, iteration 0, starting time frame id: 254, timeframe: [25.40000000000009, 25.500000000000092]
HEATMAP	127	get_simulation_data	18.4329891205	18.4331250191
HEATMAP	127	get_comm_data	18.4187011719	18.4331409931
HEATMAP	44	timestep_coarse	18.3894820213	18.4442050457
HEATMAP	44	follower_in_sliding_window	17.6865439415	18.4453659058
HEATMAP	44	iteration_pint	17.6865398884	18.4454128742
HEATMAP	45	get_simulation_data	18.4447340965	18.4448959827
HEATMAP	45	get_comm_data	18.2937579155	18.4449169636
HEATMAP	21	timestep_coarse	18.3924710751	18.4452991486
HEATMAP	34	timestep_fine	17.8909440041	18.4456539154
HEATMAP	11	timestep_fine	17.8955478668	18.4462590218
HEATMAP	21	follower_in_sliding_window	17.8105831146	18.4463551044
HEATMAP	21	iteration_pint	17.8105781078	18.4464080334
HEATMAP	58	timestep_coarse	18.392802	18.4463090897
HEATMAP	58	follower_in_sliding_window	17.8126652241	18.4464581013
HEATMAP	58	iteration_pint	17.8126602173	18.4465169907
HEATMAP	22	get_simulation_data	18.4464590549	18.4470250607
HEATMAP	22	get_comm_data	18.4234569073	18.4470469952
HEATMAP	59	get_simulation_data	18.4467079639	18.4472858906
HEATMAP	59	get_comm_data	18.4278829098	18.4473080635
HEATMAP	48	timestep_fine	17.902105093	18.4509420395
HEATMAP	70	timestep_coarse	18.4062957764	18.4598309994
HEATMAP	70	idle	14.6832489967	18.460080862HEATMAP	71	get_simulation_data	18.459223032	18.4594399929

HEATMAP	71	get_comm_data	14.7376000881	18.4594631195
HEATMAP	70	iteration_pint	14.6832449436	18.4601938725
HEATMAP	60	timestep_fine	17.92166996	18.4683139324
HEATMAP	23	timestep_fine	17.9203829765	18.4682490826
HEATMAP	33	timestep_coarse	18.4209690094	18.4750039577
HEATMAP	33	follower_in_sliding_window	17.8364760876	18.4761061668
HEATMAP	33	iteration_pint	17.8364720345	18.4761719704
HEATMAP	34	get_simulation_data	18.475851059	18.4764459133
HEATMAP	34	get_comm_data	18.4456880093	18.4764680862
HEATMAP	10	timestep_coarse	18.4251480103	18.4788510799
HEATMAP	10	follower_in_sliding_window	17.8408780098	18.4799439907
HEATMAP	10	iteration_pint	17.8408751488	18.4800431728
HEATMAP	11	get_simulation_data	18.4802370071	18.480358839
HEATMAP	11	get_comm_data	18.4462928772	18.4803798199
HEATMAP	127	timestep_coarse	18.4331719875	18.4858469963
HEATMAP	127	converged	18.4868121147	18.4868140221
HEATMAP	127	follower_in_sliding_window	17.8740320206	18.4869439602
HEATMAP	127	iteration_pint	17.8740279675	18.4870009422
Rank: 127, Status: 0, time: 19.7192621231, iteration 0, starting time frame id: 255, timeframe: [25.500000000000092, 25.600000000000094]
HEATMAP	0	timestep_fine	17.931073904	18.4939730167
HEATMAP	0	get_simulation_data	18.4940500259	18.4941649437
HEATMAP	0	get_comm_data	18.4940209389	18.4941840172
HEATMAP	45	timestep_coarse	18.4449520111	18.4985630512
HEATMAP	45	follower_in_sliding_window	17.7403860092	18.4996259212
HEATMAP	45	iteration_pint	17.7403819561	18.4996829033
HEATMAP	46	get_simulation_data	18.4997341633	18.5003311634
HEATMAP	46	get_comm_data	18.3441610336	18.5003540516
HEATMAP	22	timestep_coarse	18.4470798969	18.5010540485
HEATMAP	59	timestep_coarse	18.4473419189	18.5013170242
HEATMAP	59	follower_in_sliding_window	17.867609024	18.5014669895
HEATMAP	59	iteration_pint	17.8676059246	18.5015258789
HEATMAP	22	follower_in_sliding_window	17.8664820194	18.5021300316
HEATMAP	22	iteration_pint	17.8664779663	18.5021848679
HEATMAP	60	get_simulation_data	18.5022568703	18.502797842
HEATMAP	60	get_comm_data	18.4683468342	18.5028188229
HEATMAP	23	get_simulation_data	18.5014669895	18.5019989014
HEATMAP	23	get_comm_data	18.4682888985	18.5020210743
HEATMAP	35	timestep_fine	17.9463069439	18.5055019855
HEATMAP	12	timestep_fine	17.9519329071	18.5099668503
HEATMAP	49	timestep_fine	17.9568920135	18.5121889114
HEATMAP	71	timestep_coarse	18.4595119953	18.5131340027
HEATMAP	71	idle	14.7375969887	18.5132699013
HEATMAP	71	iteration_pint	14.7375929356	18.5133221149
HEATMAP	72	get_simulation_data	18.513903141	18.5144619942
HEATMAP	72	get_comm_data	14.7935271263	18.5144860744
HEATMAP	61	timestep_fine	17.9744150639	18.5181570053
HEATMAP	34	timestep_coarse	18.4765019417	18.5299780369
HEATMAP	34	follower_in_sliding_window	17.8909418583	18.53104496
HEATMAP	34	iteration_pint	17.8909380436	18.5311069489
HEATMAP	35	get_simulation_data	18.5313010216	18.5318789482
HEATMAP	35	get_comm_data	18.5055420399	18.531899929
HEATMAP	11	timestep_coarse	18.4804139137	18.533602953
HEATMAP	24	timestep_fine	17.9765870571	18.5346488953
HEATMAP	11	follower_in_sliding_window	17.8955450058	18.5346620083
HEATMAP	11	iteration_pint	17.8955419064	18.5347139835
HEATMAP	12	get_simulation_data	18.5353748798	18.5359580517
HEATMAP	12	get_comm_data	18.5100009441	18.5359778404
HEATMAP	1	timestep_fine	17.9851648808	18.5357480049
HEATMAP	0	timestep_coarse	18.4942378998	18.5484728813
HEATMAP	0	converged	18.5494618416	18.5494639874
HEATMAP	0	follower_in_sliding_window	17.9310719967	18.5497119427
HEATMAP	0	iteration_pint	17.9310679436	18.5498249531HEATMAP	1	get_simulation_data	18.5497720242	18.5499668121
HEATMAP	1	get_comm_data	18.5357978344	18.5499839783

Rank: 0, Status: 0, time: 19.7964761257, iteration 2, starting time frame id: 256, timeframe: [25.600000000000094, 25.700000000000095]
HEATMAP	13	timestep_fine	18.0055758953	18.5527849197
HEATMAP	46	timestep_coarse	18.5003881454	18.5534930229
HEATMAP	36	timestep_fine	18.0018179417	18.5545868874
HEATMAP	46	follower_in_sliding_window	17.7944509983	18.554557085
HEATMAP	46	iteration_pint	17.7944471836	18.5546131134
HEATMAP	60	timestep_coarse	18.5028529167	18.5552728176
HEATMAP	47	get_simulation_data	18.5538918972	18.5540728569
HEATMAP	47	get_comm_data	18.4015979767	18.5540950298
HEATMAP	60	follower_in_sliding_window	17.9216678143	18.5554389954
HEATMAP	60	iteration_pint	17.9216609001	18.5554888248
HEATMAP	61	get_simulation_data	18.5549111366	18.5554509163
HEATMAP	61	get_comm_data	18.5182039738	18.5554709435
HEATMAP	23	timestep_coarse	18.5020549297	18.554890871
HEATMAP	23	follower_in_sliding_window	17.9203820229	18.5559508801
HEATMAP	23	iteration_pint	17.9203789234	18.5560040474
HEATMAP	24	get_simulation_data	18.5565850735	18.557115078
HEATMAP	24	get_comm_data	18.5346829891	18.5571360588
HEATMAP	72	timestep_coarse	18.5145471096	18.5684380531
HEATMAP	72	idle	14.7935240269	18.5685791969
HEATMAP	72	iteration_pint	14.7935190201	18.5686821938
HEATMAP	73	get_simulation_data	18.568832159	18.5689451694
HEATMAP	73	get_comm_data	14.8484652042	18.5689690113
HEATMAP	50	timestep_fine	18.0113990307	18.5707781315
HEATMAP	62	timestep_fine	18.0282559395	18.5757660866
HEATMAP	35	timestep_coarse	18.5319340229	18.5859339237
HEATMAP	35	follower_in_sliding_window	17.9463050365	18.587045908
HEATMAP	35	iteration_pint	17.9463009834	18.5870950222
HEATMAP	36	get_simulation_data	18.5877389908	18.5883438587
HEATMAP	36	get_comm_data	18.5546209812	18.5883648396
HEATMAP	2	timestep_fine	18.039577961	18.5887579918
HEATMAP	12	timestep_coarse	18.5360138416	18.58968997
HEATMAP	12	follower_in_sliding_window	17.951928854	18.5907719135HEATMAP	25	timestep_fine	18.0323338509	18.5902810097

HEATMAP	12	iteration_pint	17.951925993	18.5908339024
HEATMAP	13	get_simulation_data	18.5902729034	18.5908308029
HEATMAP	13	get_comm_data	18.5528178215	18.5908508301
HEATMAP	1	timestep_coarse	18.5500240326	18.6028039455
HEATMAP	1	converged	18.6037929058	18.6037948132
HEATMAP	1	follower_in_sliding_window	17.9851629734	18.6039559841
HEATMAP	1	iteration_pint	17.9851579666	18.6040430069
Rank: 1, Status: 0, time: 19.8221931458, iteration 1, starting time frame id: 257, timeframe: [25.700000000000095, 25.800000000000097]HEATMAP	2	get_simulation_data	18.6036970615	18.6038279533
HEATMAP	2	get_comm_data	18.5887920856	18.6038429737

HEATMAP	61	timestep_coarse	18.5555040836	18.6080200672
HEATMAP	61	follower_in_sliding_window	17.9744141102	18.6081850529
HEATMAP	61	iteration_pint	17.9744100571	18.6082351208
HEATMAP	47	timestep_coarse	18.5541288853	18.6078310013
HEATMAP	62	get_simulation_data	18.6082890034	18.6088519096
HEATMAP	62	get_comm_data	18.5757989883	18.6088719368
HEATMAP	47	follower_in_sliding_window	17.8478460312	18.6088988781
HEATMAP	47	iteration_pint	17.8478400707	18.6089549065
HEATMAP	48	get_simulation_data	18.6095471382	18.6097300053
HEATMAP	48	get_comm_data	18.4509761333	18.6097519398
HEATMAP	51	timestep_fine	18.0651328564	18.6108429432
HEATMAP	24	timestep_coarse	18.5571689606	18.6111121178
HEATMAP	24	follower_in_sliding_window	17.9765861034	18.6121869087
HEATMAP	24	iteration_pint	17.9765820503	18.6122438908
HEATMAP	25	get_simulation_data	18.6124329567	18.6129770279
HEATMAP	25	get_comm_data	18.5903248787	18.6129989624
HEATMAP	14	timestep_fine	18.0610079765	18.616754055
HEATMAP	37	timestep_fine	18.0568101406	18.6213459969
HEATMAP	73	timestep_coarse	18.5690181255	18.6224880219
HEATMAP	73	idle	14.8484630585	18.6226341724
HEATMAP	73	iteration_pint	14.8484590054	18.6226940155
HEATMAP	74	get_simulation_data	18.6223740578	18.6229469776
HEATMAP	74	get_comm_data	14.9114501476	18.6229701042
HEATMAP	63	timestep_fine	18.0812458992	18.6294748783
HEATMAP	26	timestep_fine	18.0871450901	18.6398460865
HEATMAP	36	timestep_coarse	18.5883979797	18.6418168545
HEATMAP	36	follower_in_sliding_window	18.0018157959	18.6429150105
HEATMAP	36	iteration_pint	18.0018107891	18.6429598331
HEATMAP	37	get_simulation_data	18.6423580647	18.6429030895
HEATMAP	37	get_comm_data	18.6213870049	18.6429240704
HEATMAP	13	timestep_coarse	18.5908849239	18.6438229084
HEATMAP	13	follower_in_sliding_window	18.0055749416	18.6449098587
HEATMAP	13	iteration_pint	18.0055718422	18.644961834
HEATMAP	14	get_simulation_data	18.6450071335	18.6451830864
HEATMAP	14	get_comm_data	18.6167871952	18.6452040672
HEATMAP	3	timestep_fine	18.0952970982	18.6496891975
HEATMAP	2	timestep_coarse	18.6038758755	18.656801939
HEATMAP	2	converged	18.6577658653	18.6577680111
HEATMAP	2	follower_in_sliding_window	18.0395750999	18.657957077
HEATMAP	2	iteration_pint	18.0395689011	18.6580059528
HEATMAP	3	get_simulation_data	18.6581370831	18.658301115
Rank: 2, Status: 0, time: 18.6590628624, iteration 1, starting time frame id: 258, timeframe: [25.800000000000097, 25.900000000000098]HEATMAP	3	get_comm_data	18.6497340202	18.6583201885

HEATMAP	62	timestep_coarse	18.6089100838	18.6617839336
HEATMAP	62	follower_in_sliding_window	18.0282549858	18.6619310379
HEATMAP	62	iteration_pint	18.0282518864	18.6619799137
HEATMAP	63	get_simulation_data	18.661249876	18.6616430283
HEATMAP	63	get_comm_data	18.6295089722	18.6616630554
HEATMAP	48	timestep_coarse	18.6097860336	18.6627960205
HEATMAP	48	follower_in_sliding_window	17.9021029472	18.6638700962
HEATMAP	48	iteration_pint	17.9020969868	18.6639299393
HEATMAP	38	timestep_fine	18.1119098663	18.6641938686
HEATMAP	49	get_simulation_data	18.6641209126	18.6643140316
HEATMAP	49	get_comm_data	18.512253046	18.6643369198
HEATMAP	15	timestep_fine	18.1151800156	18.6642301083
HEATMAP	25	timestep_coarse	18.613036871	18.6667630672
HEATMAP	25	follower_in_sliding_window	18.0323319435	18.6678550243
HEATMAP	25	iteration_pint	18.032325983	18.6679160595
HEATMAP	26	get_simulation_data	18.6675930023	18.6681821346
HEATMAP	26	get_comm_data	18.639881134	18.6682031155
HEATMAP	52	timestep_fine	18.1202549934	18.6755440235
HEATMAP	74	timestep_coarse	18.6230270863	18.6778230667
HEATMAP	74	idle	14.9114460945	18.6779592037
HEATMAP	74	iteration_pint	14.9114391804	18.6780130863
HEATMAP	75	get_simulation_data	18.6782209873	18.6788229942
HEATMAP	75	get_comm_data	14.9660739899	18.6788458824
HEATMAP	64	timestep_fine	18.1359841824	18.686781168
HEATMAP	37	timestep_coarse	18.6429591179	18.697355032
HEATMAP	37	follower_in_sliding_window	18.0568070412	18.698485136
HEATMAP	37	iteration_pint	18.0568039417	18.6985349655
HEATMAP	14	timestep_coarse	18.6452381611	18.698772192
HEATMAP	38	get_simulation_data	18.6985290051	18.6991250515
HEATMAP	38	get_comm_data	18.6642348766	18.6991460323
HEATMAP	14	follower_in_sliding_window	18.0610070229	18.699848175
HEATMAP	14	iteration_pint	18.0610029697	18.6999001503
HEATMAP	15	get_simulation_data	18.6991751194	18.6997230053
HEATMAP	15	get_comm_data	18.6642751694	18.699750185
HEATMAP	27	timestep_fine	18.143018961	18.701818943
HEATMAP	4	timestep_fine	18.1503829956	18.7086510658
HEATMAP	3	timestep_coarse	18.6583762169	18.711755991
HEATMAP	3	converged	18.7127511501	18.7127530575
HEATMAP	3	follower_in_sliding_window	18.0952961445	18.7129402161
HEATMAP	3	iteration_pint	18.095293045	18.7130730152HEATMAP	4	get_simulation_data	18.7135779858	18.7137160301
HEATMAP	4	get_comm_data	18.7086958885	18.7137348652

Rank: 3, Status: 0, time: 19.9547028542, iteration 1, starting time frame id: 259, timeframe: [25.900000000000098, 26.0000000000001]
HEATMAP	63	timestep_coarse	18.6616969109	18.7148199081
HEATMAP	63	follower_in_sliding_window	18.0812439919	18.7149629593
HEATMAP	63	iteration_pint	18.0812389851	18.7150149345
HEATMAP	64	get_simulation_data	18.71560812	18.7161509991
HEATMAP	64	get_comm_data	18.6868290901	18.7161769867
HEATMAP	49	timestep_coarse	18.6643760204	18.7179219723
HEATMAP	49	follower_in_sliding_window	17.9568898678	18.7190079689
HEATMAP	49	iteration_pint	17.9568839073	18.7190718651
HEATMAP	50	get_simulation_data	18.7187530994	18.7189359665
HEATMAP	50	get_comm_data	18.5708189011	18.7189569473
HEATMAP	26	timestep_coarse	18.668238163	18.7215180397
HEATMAP	39	timestep_fine	18.1665081978	18.721309185
HEATMAP	26	follower_in_sliding_window	18.0871429443	18.7225780487
HEATMAP	26	iteration_pint	18.0871391296	18.7226331234
HEATMAP	27	get_simulation_data	18.7228319645	18.7233741283
HEATMAP	27	get_comm_data	18.7018539906	18.7233951092
HEATMAP	16	timestep_fine	18.170648098	18.7265660763
HEATMAP	75	timestep_coarse	18.6788949966	18.7320120335
HEATMAP	75	idle	14.9660699368	18.7321538925
HEATMAP	75	iteration_pint	14.9660639763	18.7322049141
HEATMAP	76	get_simulation_data	18.7329261303	18.7334880829
HEATMAP	76	get_comm_data	15.0214469433	18.7335190773
HEATMAP	65	timestep_fine	18.1896240711	18.7352440357
HEATMAP	53	timestep_fine	18.1745538712	18.7372128963
HEATMAP	38	timestep_coarse	18.6991798878	18.7525458336
HEATMAP	15	timestep_coarse	18.6998071671	18.7529129982
HEATMAP	38	follower_in_sliding_window	18.1119089127	18.7536568642
HEATMAP	38	iteration_pint	18.1119048595	18.7537059784
HEATMAP	39	get_simulation_data	18.7529160976	18.7530930042
HEATMAP	39	get_comm_data	18.7213490009	18.7531130314
HEATMAP	15	follower_in_sliding_window	18.1151781082	18.7540440559
HEATMAP	16	get_simulation_data	18.7546801567	18.7547950745
HEATMAP	16	get_comm_data	18.7266011238	18.7548151016
HEATMAP	15	iteration_pint	18.1151740551	18.7541642189
HEATMAP	28	timestep_fine	18.1995389462	18.7630629539
HEATMAP	4	timestep_coarse	18.7137858868	18.7670440674
HEATMAP	5	timestep_fine	18.2059378624	18.7666378021
HEATMAP	4	converged	18.7680459023	18.7680490017
HEATMAP	4	follower_in_sliding_window	18.1503789425	18.7682180405
HEATMAP	4	iteration_pint	18.1503748894	18.7683110237
HEATMAP	5	get_simulation_data	18.7676858902	18.7678248882
Rank: 4, Status: 0, time: 20.0193681717, iteration 0, starting time frame id: 260, timeframe: [26.0000000000001, 26.1000000000001]HEATMAP	5	get_comm_data	18.7666900158	18.767843008

HEATMAP	64	timestep_coarse	18.7162311077	18.7696712017
HEATMAP	64	follower_in_sliding_window	18.1359829903	18.7698450089
HEATMAP	64	iteration_pint	18.1359801292	18.7699930668
HEATMAP	65	get_simulation_data	18.7700910568	18.7701890469
HEATMAP	65	get_comm_data	18.7352941036	18.7702140808
HEATMAP	50	timestep_coarse	18.7189910412	18.7730669975
HEATMAP	50	follower_in_sliding_window	18.011398077	18.7741501331
HEATMAP	50	iteration_pint	18.0113949776	18.7742140293
HEATMAP	51	get_simulation_data	18.7744150162	18.7749760151
HEATMAP	51	get_comm_data	18.610877037	18.7749979496
HEATMAP	40	timestep_fine	18.2225859165	18.7754929066
HEATMAP	27	timestep_coarse	18.7234299183	18.7773170471
HEATMAP	17	timestep_fine	18.2260279655	18.7779531479
HEATMAP	27	follower_in_sliding_window	18.1430180073	18.778429985
HEATMAP	27	iteration_pint	18.1430139542	18.7784860134
HEATMAP	28	get_simulation_data	18.7791891098	18.7797291279
HEATMAP	28	get_comm_data	18.7630980015	18.7797501087
HEATMAP	76	timestep_coarse	18.7335970402	18.7868721485
HEATMAP	76	idle	15.0214431286	18.7870349884
HEATMAP	76	iteration_pint	15.0214390755	18.7871251106HEATMAP	77	get_simulation_data	18.7865169048	18.7866208553

HEATMAP	77	get_comm_data	15.0754129887	18.7866489887
HEATMAP	66	timestep_fine	18.2428188324	18.7933599949
HEATMAP	54	timestep_fine	18.2299580574	18.7953801155
HEATMAP	39	timestep_coarse	18.7531480789	18.8067750931
HEATMAP	39	follower_in_sliding_window	18.1665070057	18.8078520298
HEATMAP	39	iteration_pint	18.166503191	18.8079071045
HEATMAP	16	timestep_coarse	18.7548491955	18.8085651398
HEATMAP	40	get_simulation_data	18.8085029125	18.8089160919
HEATMAP	40	get_comm_data	18.7755279541	18.8089370728
HEATMAP	16	follower_in_sliding_window	18.1706461906	18.8096411228
HEATMAP	16	iteration_pint	18.1706421375	18.8097510338
HEATMAP	17	get_simulation_data	18.8098871708	18.8103120327
HEATMAP	17	get_comm_data	18.777987957	18.8103330135
HEATMAP	29	timestep_fine	18.2544720173	18.8111038208
HEATMAP	6	timestep_fine	18.2607200146	18.8112769127
HEATMAP	5	timestep_coarse	18.767895937	18.8218798637
HEATMAP	5	converged	18.8228960037	18.8228979111
HEATMAP	65	timestep_coarse	18.7702670097	18.8229529858
HEATMAP	65	follower_in_sliding_window	18.1896221638	18.8231141567HEATMAP	5	follower_in_sliding_window	18.2059369087	18.8230907917
HEATMAP	65	iteration_pint	18.1896181107	18.8232049942

HEATMAP	5	iteration_pint	18.2059319019	18.8232049942HEATMAP	6	get_simulation_data	18.8230769634	18.8232460022
HEATMAP	66	get_simulation_data	18.8228268623	18.8229420185

HEATMAP	6	get_comm_data	18.8113288879	18.8232638836
HEATMAP	66	get_comm_data	18.7933938503	18.8229629993
Rank: 5, Status: 0, time: 20.0417790413, iteration 0, starting time frame id: 261, timeframe: [26.1000000000001, 26.200000000000102]
HEATMAP	51	timestep_coarse	18.7750329971	18.82782197
HEATMAP	51	follower_in_sliding_window	18.065130949	18.8288710117
HEATMAP	51	iteration_pint	18.0651249886	18.8289270401
HEATMAP	52	get_simulation_data	18.8296301365	18.8302090168
HEATMAP	52	get_comm_data	18.6755781174	18.8302299976
HEATMAP	41	timestep_fine	18.2781479359	18.8301999569
HEATMAP	28	timestep_coarse	18.7797839642	18.8337550163
HEATMAP	28	follower_in_sliding_window	18.1995370388	18.834831953
HEATMAP	28	iteration_pint	18.199532032	18.8348879814
HEATMAP	29	get_simulation_data	18.8343119621	18.8347229958
HEATMAP	29	get_comm_data	18.8111388683	18.8347439766
HEATMAP	55	timestep_fine	18.2828040123	18.83532691
HEATMAP	77	timestep_coarse	18.7867250443	18.8399319649
HEATMAP	77	idle	15.0754089355	18.8401799202
HEATMAP	77	iteration_pint	15.0754020214	18.8402879238
HEATMAP	78	get_simulation_data	18.8400959969	18.8403029442
HEATMAP	78	get_comm_data	15.1311089993	18.8403260708
HEATMAP	18	timestep_fine	18.2813379765	18.8417019844
HEATMAP	67	timestep_fine	18.2977228165	18.8560099602
HEATMAP	30	timestep_fine	18.3093309402	18.857405901
HEATMAP	40	timestep_coarse	18.8089709282	18.8624520302
HEATMAP	40	follower_in_sliding_window	18.2225849628	18.8635220528HEATMAP	17	timestep_coarse	18.8103671074	18.8636779785

HEATMAP	40	iteration_pint	18.2225821018	18.863576889
HEATMAP	41	get_simulation_data	18.8637609482	18.864333868
HEATMAP	41	get_comm_data	18.8302350044	18.864356041
HEATMAP	7	timestep_fine	18.3144831657	18.8638651371
HEATMAP	17	follower_in_sliding_window	18.2260251045	18.8647379875
HEATMAP	17	iteration_pint	18.2260220051	18.8647921085
HEATMAP	18	get_simulation_data	18.8644640446	18.8650488853
HEATMAP	18	get_comm_data	18.8417508602	18.8650689125
HEATMAP	6	timestep_coarse	18.8233160973	18.8763930798
HEATMAP	66	timestep_coarse	18.8229968548	18.8761599064
HEATMAP	66	follower_in_sliding_window	18.2428178787	18.8762998581
HEATMAP	66	iteration_pint	18.2428138256	18.8763518333
HEATMAP	67	get_simulation_data	18.87657094	18.8771429062
HEATMAP	67	get_comm_data	18.8560600281	18.8771688938
HEATMAP	6	converged	18.8774039745	18.8774058819
HEATMAP	6	follower_in_sliding_window	18.2607190609	18.877628088HEATMAP	7	get_simulation_data	18.8768241405	18.8769609928
HEATMAP	7	get_comm_data	18.8639061451	18.8769760132

HEATMAP	6	iteration_pint	18.2607140541	18.8777370453
Rank: 6, Status: 0, time: 20.1068959236, iteration 0, starting time frame id: 262, timeframe: [26.200000000000102, 26.300000000000104]
HEATMAP	52	timestep_coarse	18.8302650452	18.8839139938
HEATMAP	52	follower_in_sliding_window	18.1202549934	18.8849930763
HEATMAP	52	iteration_pint	18.1202521324	18.8850500584
HEATMAP	53	get_simulation_data	18.884469986	18.8850598335
HEATMAP	53	get_comm_data	18.7372460365	18.8850820065
HEATMAP	42	timestep_fine	18.3330559731	18.8857500553
HEATMAP	19	timestep_fine	18.3365299702	18.8878159523
HEATMAP	29	timestep_coarse	18.834777832	18.8885118961
HEATMAP	29	follower_in_sliding_window	18.2544698715	18.8895838261
HEATMAP	29	iteration_pint	18.2544660568	18.8896398544
HEATMAP	30	get_simulation_data	18.8896839619	18.89021492
HEATMAP	30	get_comm_data	18.8574399948	18.8902359009
HEATMAP	78	timestep_coarse	18.8403749466	18.8946671486
HEATMAP	78	idle	15.1311070919	18.8948099613
HEATMAP	78	iteration_pint	15.1311020851	18.8948640823
HEATMAP	79	get_simulation_data	18.8941559792	18.8947160244
HEATMAP	79	get_comm_data	15.1852760315	18.894739151
HEATMAP	56	timestep_fine	18.3385088444	18.8980760574
HEATMAP	68	timestep_fine	18.3521778584	18.9013819695
HEATMAP	41	timestep_coarse	18.8643898964	18.9178259373
HEATMAP	41	follower_in_sliding_window	18.2781460285	18.918900013
HEATMAP	41	iteration_pint	18.2781410217	18.9189529419
HEATMAP	18	timestep_coarse	18.86510396	18.9190199375
HEATMAP	42	get_simulation_data	18.9186329842	18.9192070961
HEATMAP	42	get_comm_data	18.8857841492	18.9192271233
HEATMAP	18	follower_in_sliding_window	18.281334877	18.9201340675
HEATMAP	18	iteration_pint	18.281332016	18.9201860428
HEATMAP	19	get_simulation_data	18.920334816	18.9207708836
HEATMAP	19	get_comm_data	18.8878548145	18.9207918644
HEATMAP	31	timestep_fine	18.3640620708	18.920789957
HEATMAP	8	timestep_fine	18.3698589802	18.9231369495
HEATMAP	7	timestep_coarse	18.8770091534	18.9300601482
HEATMAP	67	timestep_coarse	18.8772230148	18.9310758114
HEATMAP	67	follower_in_sliding_window	18.2977209091	18.9312748909
HEATMAP	67	iteration_pint	18.297716856	18.931385994HEATMAP	68	get_simulation_data	18.9319438934	18.9320909977
HEATMAP	68	get_comm_data	18.9014189243	18.9321110249

HEATMAP	7	converged	18.9310359955	18.9310381413
HEATMAP	7	follower_in_sliding_window	18.31448102	18.9311850071
HEATMAP	7	iteration_pint	18.3144769669	18.9312369823
Rank: 7, Status: 0, time: 20.163659811, iteration 0, starting time frame id: 263, timeframe: [26.300000000000104, 26.400000000000105]
HEATMAP	8	get_simulation_data	18.9318330288	18.9319930077
HEATMAP	8	get_comm_data	18.9231698513	18.9320089817
HEATMAP	53	timestep_coarse	18.8851168156	18.9391460419
HEATMAP	53	follower_in_sliding_window	18.1745519638	18.9403040409
HEATMAP	53	iteration_pint	18.1745460033	18.9403820038HEATMAP	54	get_simulation_data	18.9402940273	18.9404320717
HEATMAP	54	get_comm_data	18.7954139709	18.9404540062

HEATMAP	43	timestep_fine	18.3882701397	18.9430799484
HEATMAP	30	timestep_coarse	18.8902699947	18.9432449341
HEATMAP	30	follower_in_sliding_window	18.3093287945	18.9443039894
HEATMAP	30	iteration_pint	18.309322834	18.944357872
HEATMAP	31	get_simulation_data	18.9436221123	18.9442179203
HEATMAP	31	get_comm_data	18.9208250046	18.9442379475
HEATMAP	57	timestep_fine	18.3929469585	18.9480800629
HEATMAP	20	timestep_fine	18.3924410343	18.9489648342
HEATMAP	79	timestep_coarse	18.8947870731	18.948043108
HEATMAP	79	idle	15.1852731705	18.9482340813
HEATMAP	79	iteration_pint	15.1852691174	18.9482829571
HEATMAP	80	get_simulation_data	18.9487268925	18.9490158558
HEATMAP	80	get_comm_data	15.2413508892	18.9490389824
HEATMAP	69	timestep_fine	18.4056451321	18.958728075
HEATMAP	42	timestep_coarse	18.9192621708	18.9729089737
HEATMAP	19	timestep_coarse	18.9208250046	18.9741208553
HEATMAP	42	follower_in_sliding_window	18.3330550194	18.9739840031
HEATMAP	42	iteration_pint	18.3330500126	18.9740371704
HEATMAP	43	get_simulation_data	18.9742369652	18.9743921757
HEATMAP	43	get_comm_data	18.9431190491	18.9744131565
HEATMAP	9	timestep_fine	18.4254229069	18.9751958847
HEATMAP	19	follower_in_sliding_window	18.3365290165	18.9751858711
HEATMAP	19	iteration_pint	18.3365259171	18.9752409458
HEATMAP	20	get_simulation_data	18.9759528637	18.9765169621
HEATMAP	20	get_comm_data	18.9489989281	18.9765388966
HEATMAP	32	timestep_fine	18.4201459885	18.9818990231
HEATMAP	68	timestep_coarse	18.9321439266	18.9850559235
HEATMAP	68	follower_in_sliding_window	18.3521769047	18.9852030277
HEATMAP	68	iteration_pint	18.3521718979	18.9852528572
HEATMAP	69	get_simulation_data	18.9846830368	18.9852421284
HEATMAP	69	get_comm_data	18.9587740898	18.9852631092
HEATMAP	8	timestep_coarse	18.9320409298	18.9855098724
HEATMAP	8	converged	18.9864969254	18.9864990711
HEATMAP	8	follower_in_sliding_window	18.3698570728	18.9866318703
HEATMAP	8	iteration_pint	18.3698530197	18.9866819382
Rank: 8, Status: 0, time: 20.2332420349, iteration 0, starting time frame id: 264, timeframe: [26.400000000000105, 26.500000000000107]
HEATMAP	9	get_simulation_data	18.9868688583	18.9870259762
HEATMAP	9	get_comm_data	18.9752368927	18.9870419502
HEATMAP	21	timestep_fine	18.4464380741	18.9948530197
HEATMAP	54	timestep_coarse	18.9404881001	18.995139122
HEATMAP	54	follower_in_sliding_window	18.2299561501	18.9962379932
HEATMAP	54	iteration_pint	18.2299501896	18.9962949753
HEATMAP	55	get_simulation_data	18.9955489635	18.9959669113
HEATMAP	55	get_comm_data	18.8353598118	18.9959878922
HEATMAP	31	timestep_coarse	18.9442770481	18.9979710579
HEATMAP	31	follower_in_sliding_window	18.3640611172	18.9990661144
HEATMAP	31	iteration_pint	18.3640570641	18.9991190434
HEATMAP	32	get_simulation_data	18.9997181892	19.0002951622
HEATMAP	32	get_comm_data	18.9819400311	19.000316143
HEATMAP	58	timestep_fine	18.4465751648	19.0025930405
HEATMAP	80	timestep_coarse	18.9490878582	19.003319025
HEATMAP	80	idle	15.2413468361	19.0035190582
HEATMAP	80	iteration_pint	15.2413418293	19.0036029816
HEATMAP	81	get_simulation_data	19.0036170483	19.0038449764
HEATMAP	81	get_comm_data	15.2963531017	19.003868103
HEATMAP	44	timestep_fine	18.4454760551	19.0125739574
HEATMAP	70	timestep_fine	18.4602248669	19.0141129494
HEATMAP	43	timestep_coarse	18.9744470119	19.0281071663
HEATMAP	43	follower_in_sliding_window	18.388269186	19.0291850567
HEATMAP	43	iteration_pint	18.3882641792	19.0292401314
HEATMAP	44	get_simulation_data	19.0299429893	19.0300970078
HEATMAP	44	get_comm_data	19.012609005	19.0301179886
HEATMAP	20	timestep_coarse	18.9765729904	19.0301380157
HEATMAP	20	follower_in_sliding_window	18.3924388885	19.0312008858
HEATMAP	20	iteration_pint	18.3924348354	19.0312550068
HEATMAP	21	get_simulation_data	19.0306880474	19.0312390327
HEATMAP	21	get_comm_data	18.9948880672	19.0312600136
HEATMAP	10	timestep_fine	18.4801559448	19.0341091156
HEATMAP	69	timestep_coarse	18.9852969646	19.0386660099
HEATMAP	69	follower_in_sliding_window	18.4056429863	19.0388081074
HEATMAP	69	iteration_pint	18.4056379795	19.0388600826
HEATMAP	33	timestep_fine	18.4762301445	19.0391631126
HEATMAP	70	get_simulation_data	19.0389199257	19.0394878387
HEATMAP	70	get_comm_data	19.0141558647	19.0395138264
HEATMAP	9	timestep_coarse	18.9870760441	19.040293932
HEATMAP	9	converged	19.0412399769	19.0412418842
HEATMAP	9	follower_in_sliding_window	18.4254188538	19.0414190292
HEATMAP	9	iteration_pint	18.4254150391	19.0414788723
Rank: 9, Status: 0, time: 20.2596151829, iteration 0, starting time frame id: 265, timeframe: [26.500000000000107, 26.600000000000108]
HEATMAP	10	get_simulation_data	19.0410821438	19.0412540436
HEATMAP	10	get_comm_data	19.0341789722	19.0412721634
HEATMAP	55	timestep_coarse	18.996021986	19.0492749214
HEATMAP	55	follower_in_sliding_window	18.2828018665	19.0503540039
HEATMAP	55	iteration_pint	18.2827959061	19.0504088402
HEATMAP	56	get_simulation_data	19.0510108471	19.0515499115
HEATMAP	56	get_comm_data	18.8981170654	19.051571846
HEATMAP	45	timestep_fine	18.4997088909	19.0531060696
HEATMAP	32	timestep_coarse	19.0003499985	19.0541470051
HEATMAP	32	follower_in_sliding_window	18.4201440811	19.0552260876
HEATMAP	32	iteration_pint	18.420140028	19.0552821159
HEATMAP	33	get_simulation_data	19.0554831028	19.0560460091
HEATMAP	33	get_comm_data	19.0392050743	19.0560669899
HEATMAP	81	timestep_coarse	19.0039169788	19.05747509
HEATMAP	81	idle	15.2963500023	19.0576200485
HEATMAP	81	iteration_pint	15.2963440418	19.0576701164
HEATMAP	82	get_simulation_data	19.0573339462	19.0575120449
HEATMAP	82	get_comm_data	15.351143837	19.0575349331
HEATMAP	22	timestep_fine	18.5022449493	19.0593509674
HEATMAP	59	timestep_fine	18.5015559196	19.0603818893
HEATMAP	71	timestep_fine	18.5133829117	19.0698840618
HEATMAP	21	timestep_coarse	19.0312931538	19.0841190815
HEATMAP	44	timestep_coarse	19.0301508904	19.0848200321
HEATMAP	21	follower_in_sliding_window	18.4464359283	19.0851750374
HEATMAP	21	iteration_pint	18.4464321136	19.0852301121
HEATMAP	11	timestep_fine	18.5347809792	19.085244894
HEATMAP	44	follower_in_sliding_window	18.4454739094	19.0859138966
HEATMAP	44	iteration_pint	18.4454700947	19.0859680176
HEATMAP	22	get_simulation_data	19.0852749348	19.0854580402
HEATMAP	22	get_comm_data	19.0593850613	19.0854780674
HEATMAP	45	get_simulation_data	19.0853800774	19.0855360031
HEATMAP	45	get_comm_data	19.053139925	19.0855560303
HEATMAP	34	timestep_fine	18.5311660767	19.0864889622
HEATMAP	70	timestep_coarse	19.0395679474	19.0929927826
HEATMAP	70	follower_in_sliding_window	18.4602229595	19.0931568146
HEATMAP	70	iteration_pint	18.4602179527	19.0932497978HEATMAP	71	get_simulation_data	19.0924808979	19.0925869942

HEATMAP	71	get_comm_data	19.0699310303	19.092607975
HEATMAP	10	timestep_coarse	19.0413241386	19.0948121548
HEATMAP	10	converged	19.095801115	19.0958030224
HEATMAP	10	follower_in_sliding_window	18.4801521301	19.0959661007
HEATMAP	10	iteration_pint	18.480148077	19.0960690975
HEATMAP	11	get_simulation_data	19.096269846	19.0963878632
HEATMAP	11	get_comm_data	19.0852789879	19.0964038372
Rank: 10, Status: 0, time: 19.097178936, iteration 0, starting time frame id: 266, timeframe: [26.600000000000108, 26.70000000000011]
HEATMAP	60	timestep_fine	18.5555539131	19.1021978855
HEATMAP	46	timestep_fine	18.5546751022	19.1043860912
HEATMAP	23	timestep_fine	18.5560629368	19.1037709713
HEATMAP	56	timestep_coarse	19.0516059399	19.1055419445
HEATMAP	56	follower_in_sliding_window	18.338506937	19.106623888
HEATMAP	56	iteration_pint	18.3385009766	19.1066830158
HEATMAP	57	get_simulation_data	19.1068720818	19.1074171066
HEATMAP	57	get_comm_data	18.9481141567	19.1074390411
HEATMAP	33	timestep_coarse	19.0561010838	19.1101021767
HEATMAP	33	follower_in_sliding_window	18.4762289524	19.1111731529
HEATMAP	33	iteration_pint	18.476224184	19.1112251282
HEATMAP	82	timestep_coarse	19.0575840473	19.1114258766
HEATMAP	34	get_simulation_data	19.1109130383	19.1115040779
HEATMAP	34	get_comm_data	19.0865240097	19.1115260124
HEATMAP	82	idle	15.351140976	19.1115629673
HEATMAP	82	iteration_pint	15.3511359692	19.1116149426
HEATMAP	83	get_simulation_data	19.1118440628	19.1124250889
HEATMAP	83	get_comm_data	15.4062600136	19.1124479771
HEATMAP	72	timestep_fine	18.5687851906	19.1249890327
HEATMAP	45	timestep_coarse	19.0855898857	19.1392199993
HEATMAP	22	timestep_coarse	19.0855119228	19.1394479275
HEATMAP	45	follower_in_sliding_window	18.4997079372	19.140296936
HEATMAP	45	iteration_pint	18.4997050762	19.1403520107
HEATMAP	22	follower_in_sliding_window	18.502243042	19.1405251026
HEATMAP	22	iteration_pint	18.5022389889	19.1405789852
HEATMAP	46	get_simulation_data	19.140392065	19.1409711838
HEATMAP	46	get_comm_data	19.1044201851	19.1409931183
HEATMAP	23	get_simulation_data	19.1398398876	19.1404218674
HEATMAP	23	get_comm_data	19.1038079262	19.1404430866
HEATMAP	35	timestep_fine	18.5871551037	19.1463229656
HEATMAP	71	timestep_coarse	19.0926411152	19.1462590694
HEATMAP	71	follower_in_sliding_window	18.5133810043	19.1464760303
HEATMAP	71	iteration_pint	18.5133759975	19.146584034
HEATMAP	72	get_simulation_data	19.1470000744	19.1472220421
HEATMAP	72	get_comm_data	19.1250231266	19.1472439766
HEATMAP	12	timestep_fine	18.5909059048	19.1480970383
HEATMAP	11	timestep_coarse	19.0964369774	19.1495628357
HEATMAP	11	converged	19.1505119801	19.1505138874
HEATMAP	11	follower_in_sliding_window	18.5347778797	19.1506438255
HEATMAP	11	iteration_pint	18.5347728729	19.1506979465
Rank: 11, Status: 0, time: 20.3922481537, iteration 0, starting time frame id: 267, timeframe: [26.70000000000011, 26.80000000000011]
HEATMAP	12	get_simulation_data	19.1513779163	19.1515278816
HEATMAP	12	get_comm_data	19.1481308937	19.151542902
HEATMAP	61	timestep_fine	18.6082971096	19.1511459351
HEATMAP	57	timestep_coarse	19.107473135	19.1611940861
HEATMAP	57	follower_in_sliding_window	18.3929450512	19.1622769833
HEATMAP	57	iteration_pint	18.3929390907	19.1623351574
HEATMAP	58	get_simulation_data	19.1620202065	19.1625552177
HEATMAP	58	get_comm_data	19.0026271343	19.1625771523
HEATMAP	47	timestep_fine	18.6090190411	19.163392067
HEATMAP	34	timestep_coarse	19.1115598679	19.1649720669
HEATMAP	83	timestep_coarse	19.1124970913	19.166093111
HEATMAP	34	follower_in_sliding_window	18.5311629772	19.1660349369HEATMAP	83	idle	15.4062581062	19.1662819386
HEATMAP	34	iteration_pint	18.5311589241	19.1660900116

HEATMAP	83	iteration_pint	15.4062530994	19.1663300991
HEATMAP	84	get_simulation_data	19.1669180393	19.1670999527
HEATMAP	84	get_comm_data	15.461302042	19.1671230793
HEATMAP	35	get_simulation_data	19.1662900448	19.1668851376
HEATMAP	35	get_comm_data	19.1463570595	19.1669070721
HEATMAP	24	timestep_fine	18.6123080254	19.1698749065
HEATMAP	73	timestep_fine	18.6227521896	19.1777460575
HEATMAP	13	timestep_fine	18.6450200081	19.1925029755
HEATMAP	23	timestep_coarse	19.1404769421	19.1932749748
HEATMAP	46	timestep_coarse	19.1410260201	19.194081068
HEATMAP	23	follower_in_sliding_window	18.5560610294	19.1943330765
HEATMAP	23	iteration_pint	18.5560569763	19.1943838596HEATMAP	46	follower_in_sliding_window	18.5546741486	19.1951391697

HEATMAP	46	iteration_pint	18.5546691418	19.195194006
HEATMAP	36	timestep_fine	18.6430230141	19.1957719326
HEATMAP	47	get_simulation_data	19.1944429874	19.1946258545
HEATMAP	47	get_comm_data	19.1634268761	19.1946470737
HEATMAP	24	get_simulation_data	19.194986105	19.1955299377
HEATMAP	24	get_comm_data	19.1699099541	19.1955509186
HEATMAP	72	timestep_coarse	19.1472871304	19.2012381554
HEATMAP	72	follower_in_sliding_window	18.5687830448	19.2013881207
HEATMAP	72	iteration_pint	18.5687770844	19.2014870644
HEATMAP	73	get_simulation_data	19.201633215	19.2022240162
HEATMAP	73	get_comm_data	19.1777830124	19.202244997
HEATMAP	12	timestep_coarse	19.1515760422	19.2052550316
HEATMAP	12	converged	19.2062220573	19.2062239647
HEATMAP	12	follower_in_sliding_window	18.5909039974	19.2063548565
HEATMAP	12	iteration_pint	18.5908968449	19.2064089775
Rank: 12, Status: 0, time: 20.4575760365, iteration 0, starting time frame id: 268, timeframe: [26.80000000000011, 26.900000000000112]
HEATMAP	13	get_simulation_data	19.2058298588	19.2059898376
HEATMAP	13	get_comm_data	19.1925358772	19.206004858
HEATMAP	62	timestep_fine	18.662045002	19.2095489502
HEATMAP	48	timestep_fine	18.6639921665	19.2123260498
HEATMAP	58	timestep_coarse	19.1626110077	19.2163550854
HEATMAP	58	follower_in_sliding_window	18.446573019	19.2174170017
HEATMAP	58	iteration_pint	18.4465670586	19.2174751759
HEATMAP	59	get_simulation_data	19.2176799774	19.2182569504
HEATMAP	59	get_comm_data	19.0604219437	19.2182779312
HEATMAP	84	timestep_coarse	19.1671750546	19.2202510834
HEATMAP	84	idle	15.4612989426	19.2204010487
HEATMAP	84	iteration_pint	15.4612951279	19.2204630375
HEATMAP	85	get_simulation_data	19.2198770046	19.2200529575
HEATMAP	85	get_comm_data	15.5159659386	19.2200760841
HEATMAP	35	timestep_coarse	19.1669409275	19.2208681107
HEATMAP	35	follower_in_sliding_window	18.5871529579	19.2220101357
HEATMAP	35	iteration_pint	18.5871469975	19.2220680714
HEATMAP	36	get_simulation_data	19.2226397991	19.2232878208
HEATMAP	36	get_comm_data	19.195805788	19.2233150005
HEATMAP	25	timestep_fine	18.6679799557	19.2278950214
HEATMAP	74	timestep_fine	18.6780810356	19.244448185
HEATMAP	47	timestep_coarse	19.1946818829	19.2483708858
HEATMAP	24	timestep_coarse	19.1955850124	19.2494270802
HEATMAP	47	follower_in_sliding_window	18.6090168953	19.2494449615
HEATMAP	47	iteration_pint	18.6090118885	19.2495000362
HEATMAP	48	get_simulation_data	19.2501111031	19.2502670288
HEATMAP	48	get_comm_data	19.2123601437	19.2502880096
HEATMAP	24	follower_in_sliding_window	18.6123049259	19.2505030632
HEATMAP	24	iteration_pint	18.6123011112	19.2505559921
HEATMAP	25	get_simulation_data	19.2507469654	19.2513308525
HEATMAP	25	get_comm_data	19.2279369831	19.2513520718
HEATMAP	14	timestep_fine	18.6999640465	19.2556970119
HEATMAP	73	timestep_coarse	19.2022790909	19.2557561398
HEATMAP	73	follower_in_sliding_window	18.6227500439	19.2559070587
HEATMAP	73	iteration_pint	18.6227450371	19.2559671402
HEATMAP	74	get_simulation_data	19.2556359768	19.2562110424
HEATMAP	74	get_comm_data	19.2444829941	19.2562329769
HEATMAP	13	timestep_coarse	19.2060379982	19.2590248585
HEATMAP	13	converged	19.2599728107	19.2599749565
HEATMAP	13	follower_in_sliding_window	18.6450178623	19.2601130009
HEATMAP	13	iteration_pint	18.6450128555	19.2601659298
Rank: 13, Status: 0, time: 20.4790670872, iteration 0, starting time frame id: 269, timeframe: [26.900000000000112, 27.000000000000114]
HEATMAP	14	get_simulation_data	19.2602190971	19.2603600025
HEATMAP	14	get_comm_data	19.2557451725	19.2603759766
HEATMAP	37	timestep_fine	18.6985640526	19.2633140087
HEATMAP	63	timestep_fine	18.7150468826	19.2648909092
HEATMAP	59	timestep_coarse	19.2183120251	19.2720980644
HEATMAP	59	follower_in_sliding_window	18.5015540123	19.2731778622
HEATMAP	59	iteration_pint	18.5015499592	19.2732360363
HEATMAP	85	timestep_coarse	19.2201268673	19.2737569809
HEATMAP	49	timestep_fine	18.7191369534	19.2738358974
HEATMAP	85	idle	15.5159618855	19.273900032
HEATMAP	85	iteration_pint	15.5159568787	19.2739520073
HEATMAP	60	get_simulation_data	19.2739548683	19.2745518684
HEATMAP	60	get_comm_data	19.1022319794	19.2745728493
HEATMAP	86	get_simulation_data	19.2740030289	19.2745800018
HEATMAP	86	get_comm_data	15.5703539848	19.27460289
HEATMAP	26	timestep_fine	18.7226960659	19.2748761177
HEATMAP	36	timestep_coarse	19.2233498096	19.2767388821
HEATMAP	36	follower_in_sliding_window	18.6430208683	19.2778038979
HEATMAP	36	iteration_pint	18.6430139542	19.2778580189
HEATMAP	37	get_simulation_data	19.2772619724	19.2778480053
HEATMAP	37	get_comm_data	19.2633471489	19.2778689861
HEATMAP	75	timestep_fine	18.7322390079	19.2818880081
HEATMAP	48	timestep_coarse	19.2503221035	19.3033001423
HEATMAP	15	timestep_fine	18.7542600632	19.3026731014
HEATMAP	48	follower_in_sliding_window	18.6639900208	19.3044271469
HEATMAP	48	iteration_pint	18.663985014	19.304475069
HEATMAP	25	timestep_coarse	19.2513868809	19.3051588535
HEATMAP	49	get_simulation_data	19.3046159744	19.3051669598
HEATMAP	49	get_comm_data	19.2738699913	19.3051860332
HEATMAP	38	timestep_fine	18.7537670135	19.3058860302
HEATMAP	25	follower_in_sliding_window	18.6679768562	19.3062469959
HEATMAP	25	iteration_pint	18.6679730415	19.3063099384
HEATMAP	26	get_simulation_data	19.3059811592	19.3065271378
HEATMAP	26	get_comm_data	19.2749099731	19.3065490723
HEATMAP	74	timestep_coarse	19.2562670708	19.3110530376
HEATMAP	74	follower_in_sliding_window	18.6780791283	19.3112030029
HEATMAP	74	iteration_pint	18.6780731678	19.3112549782
HEATMAP	75	get_simulation_data	19.311480999	19.3120398521
HEATMAP	75	get_comm_data	19.2819218636	19.3120620251
HEATMAP	14	timestep_coarse	19.2604091167	19.3140420914
HEATMAP	14	converged	19.3150041103	19.3150060177
HEATMAP	14	follower_in_sliding_window	18.6999621391	19.3151381016
HEATMAP	14	iteration_pint	18.6999561787	19.3151910305
Rank: 14, Status: 0, time: 20.545101881, iteration 0, starting time frame id: 270, timeframe: [27.000000000000114, 27.100000000000115]
HEATMAP	15	get_simulation_data	19.3144390583	19.3145890236
HEATMAP	15	get_comm_data	19.3027181625	19.3146080971
HEATMAP	64	timestep_fine	18.7700641155	19.3216450214
HEATMAP	60	timestep_coarse	19.2746059895	19.3270318508
HEATMAP	60	follower_in_sliding_window	18.5555520058	19.3280959129
HEATMAP	60	iteration_pint	18.5555458069	19.3281538486
HEATMAP	86	timestep_coarse	19.2746520042	19.3276078701
HEATMAP	86	idle	15.5703499317	19.3277499676
HEATMAP	86	iteration_pint	15.5703439713	19.3278110027
HEATMAP	61	get_simulation_data	19.3275640011	19.3281440735
HEATMAP	61	get_comm_data	19.1511790752	19.3281641006
HEATMAP	87	get_simulation_data	19.3270561695	19.3275949955
HEATMAP	87	get_comm_data	15.6241540909	19.3276181221
HEATMAP	37	timestep_coarse	19.2779040337	19.3322751522
HEATMAP	37	follower_in_sliding_window	18.6985630989	19.3333950043
HEATMAP	37	iteration_pint	18.6985609531	19.333450079
HEATMAP	38	get_simulation_data	19.3334410191	19.3340070248
HEATMAP	38	get_comm_data	19.3059198856	19.3340280056
HEATMAP	50	timestep_fine	18.7742779255	19.3338088989
HEATMAP	27	timestep_fine	18.7785480022	19.3373689651
HEATMAP	76	timestep_fine	18.7872519493	19.3391120434
HEATMAP	49	timestep_coarse	19.3052198887	19.3587720394
HEATMAP	49	follower_in_sliding_window	18.719135046	19.3598489761
HEATMAP	49	iteration_pint	18.7191300392	19.3599028587
HEATMAP	26	timestep_coarse	19.3065831661	19.3598451614
HEATMAP	50	get_simulation_data	19.3595759869	19.3601379395
HEATMAP	50	get_comm_data	19.333851099	19.3601589203
HEATMAP	26	follower_in_sliding_window	18.7226929665	19.3609240055
HEATMAP	26	iteration_pint	18.7226891518	19.3609781265
HEATMAP	27	get_simulation_data	19.3611879349	19.3613660336
HEATMAP	27	get_comm_data	19.3374040127	19.3613870144
HEATMAP	39	timestep_fine	18.8079681396	19.3627011776
HEATMAP	75	timestep_coarse	19.3120958805	19.3652489185
HEATMAP	75	follower_in_sliding_window	18.7322380543	19.365391016
HEATMAP	75	iteration_pint	18.7322330475	19.3654420376
HEATMAP	76	get_simulation_data	19.3661830425	19.3668270111
HEATMAP	76	get_comm_data	19.3391590118	19.3668529987
HEATMAP	16	timestep_fine	18.8098161221	19.36759305
HEATMAP	15	timestep_coarse	19.314661026	19.3676431179
HEATMAP	15	converged	19.3686270714	19.3686292171
HEATMAP	15	follower_in_sliding_window	18.7542591095	19.3687751293
HEATMAP	65	timestep_fine	18.8233239651	19.3696689606
HEATMAP	15	iteration_pint	18.7542560101	19.3688800335HEATMAP	16	get_simulation_data	19.3694300652	19.3695631027
HEATMAP	16	get_comm_data	19.367634058	19.3695781231

Rank: 15, Status: 0, time: 20.6015341282, iteration 0, starting time frame id: 271, timeframe: [27.100000000000115, 27.200000000000117]
HEATMAP	51	timestep_fine	18.8289940357	19.3766539097
HEATMAP	61	timestep_coarse	19.3281979561	19.3807029724
HEATMAP	87	timestep_coarse	19.3276660442	19.3807120323
HEATMAP	87	idle	15.6241500378	19.3808560371
HEATMAP	87	iteration_pint	15.624145031	19.3809080124
HEATMAP	61	follower_in_sliding_window	18.6082949638	19.3817470074
HEATMAP	61	iteration_pint	18.6082890034	19.3818039894
HEATMAP	88	get_simulation_data	19.3815209866	19.3820450306
HEATMAP	88	get_comm_data	15.6800410748	19.3820681572
HEATMAP	62	get_simulation_data	19.381855011	19.3823900223
HEATMAP	62	get_comm_data	19.2095820904	19.3824110031
HEATMAP	38	timestep_coarse	19.334061861	19.3873889446
HEATMAP	38	follower_in_sliding_window	18.7537648678	19.3884868622
HEATMAP	38	iteration_pint	18.7537579536	19.3885660172
HEATMAP	39	get_simulation_data	19.387720108	19.3878481388
HEATMAP	39	get_comm_data	19.3627421856	19.3878769875
HEATMAP	77	timestep_fine	18.8403198719	19.3920898438
HEATMAP	28	timestep_fine	18.8349430561	19.3982789516
HEATMAP	50	timestep_coarse	19.3601930141	19.4141619205
HEATMAP	27	timestep_coarse	19.3614211082	19.4153490067
HEATMAP	50	follower_in_sliding_window	18.7742769718	19.4152541161
HEATMAP	50	iteration_pint	18.774271965	19.415309906
HEATMAP	51	get_simulation_data	19.4155158997	19.415667057
HEATMAP	51	get_comm_data	19.3766870499	19.4156880379
HEATMAP	40	timestep_fine	18.8636369705	19.4159259796
HEATMAP	17	timestep_fine	18.8648540974	19.4161651134
HEATMAP	27	follower_in_sliding_window	18.7785449028	19.4164299965
HEATMAP	27	iteration_pint	18.7785410881	19.4164841175
HEATMAP	28	get_simulation_data	19.4172160625	19.4177980423
HEATMAP	28	get_comm_data	19.3983139992	19.4178190231
HEATMAP	76	timestep_coarse	19.3669090271	19.4201729298
HEATMAP	76	follower_in_sliding_window	18.7872509956	19.4203350544
HEATMAP	76	iteration_pint	18.7872481346	19.4204549789HEATMAP	77	get_simulation_data	19.4197869301	19.4198989868

HEATMAP	77	get_comm_data	19.3921349049	19.4199249744
HEATMAP	16	timestep_coarse	19.3696122169	19.4234890938
HEATMAP	16	converged	19.4244940281	19.4244961739
HEATMAP	16	follower_in_sliding_window	18.8098142147	19.424626112
HEATMAP	16	iteration_pint	18.8098111153	19.4246771336
Rank: 16, Status: 0, time: 20.6712501049, iteration 0, starting time frame id: 272, timeframe: [27.200000000000117, 27.300000000000118]
HEATMAP	17	get_simulation_data	19.4248859882	19.4250199795
HEATMAP	17	get_comm_data	19.4161989689	19.4250359535
HEATMAP	66	timestep_fine	18.8763809204	19.4280979633
HEATMAP	62	timestep_coarse	19.3824439049	19.4353508949
HEATMAP	62	follower_in_sliding_window	18.6620430946	19.4364180565HEATMAP	88	timestep_coarse	19.3821179867	19.4362809658

HEATMAP	62	iteration_pint	18.6620359421	19.4364728928
HEATMAP	88	idle	15.6800379753	19.4364609718
HEATMAP	88	iteration_pint	15.6800351143	19.4365730286
HEATMAP	89	get_simulation_data	19.4365820885	19.4367721081
HEATMAP	89	get_comm_data	15.7384560108	19.4367949963
HEATMAP	63	get_simulation_data	19.4357099533	19.4362559319
HEATMAP	63	get_comm_data	19.2649240494	19.4362778664
HEATMAP	52	timestep_fine	18.8850800991	19.4400391579
HEATMAP	39	timestep_coarse	19.3879110813	19.4414842129
HEATMAP	39	follower_in_sliding_window	18.807967186	19.4425671101
HEATMAP	39	iteration_pint	18.8079631329	19.4426250458
HEATMAP	40	get_simulation_data	19.4432389736	19.4437789917
HEATMAP	40	get_comm_data	19.4159610271	19.4438009262
HEATMAP	29	timestep_fine	18.8896999359	19.4467940331
HEATMAP	78	timestep_fine	18.8948941231	19.4579970837
HEATMAP	51	timestep_coarse	19.4157209396	19.468667984
HEATMAP	51	follower_in_sliding_window	18.82899189	19.4697458744
HEATMAP	51	iteration_pint	18.8289880753	19.4698019028
HEATMAP	41	timestep_fine	18.9189860821	19.470097065
HEATMAP	52	get_simulation_data	19.4705331326	19.4710550308
HEATMAP	52	get_comm_data	19.4400730133	19.4710760117
HEATMAP	28	timestep_coarse	19.4178521633	19.4717919827
HEATMAP	28	follower_in_sliding_window	18.8349380493	19.472864151
HEATMAP	28	iteration_pint	18.8349339962	19.4729170799
HEATMAP	29	get_simulation_data	19.4723138809	19.4728899002
HEATMAP	29	get_comm_data	19.4468288422	19.4729118347
HEATMAP	77	timestep_coarse	19.419978857	19.4731268883
HEATMAP	77	follower_in_sliding_window	18.8403179646	19.4732949734
HEATMAP	77	iteration_pint	18.8403129578	19.4734179974
HEATMAP	78	get_simulation_data	19.4733970165	19.4735169411
HEATMAP	78	get_comm_data	19.4580309391	19.4735379219
HEATMAP	17	timestep_coarse	19.4250690937	19.4783930779
HEATMAP	17	converged	19.4793400764	19.4793419838
HEATMAP	17	follower_in_sliding_window	18.8648519516	19.4794709682
HEATMAP	17	iteration_pint	18.8648459911	19.4795241356
Rank: 17, Status: 0, time: 20.6973230839, iteration 0, starting time frame id: 273, timeframe: [27.300000000000118, 27.40000000000012]
HEATMAP	18	timestep_fine	18.9202489853	19.4797708988
HEATMAP	18	get_simulation_data	19.4798328876	19.4799320698
HEATMAP	18	get_comm_data	19.4798119068	19.4799468517
HEATMAP	67	timestep_fine	18.93145895	19.4893069267
HEATMAP	63	timestep_coarse	19.4363110065	19.4893679619
HEATMAP	63	follower_in_sliding_window	18.7150449753	19.4904389381
HEATMAP	63	iteration_pint	18.7150418758	19.49051404
HEATMAP	89	timestep_coarse	19.4368441105	19.4914321899
HEATMAP	89	idle	15.7384521961	19.4916110039
HEATMAP	89	iteration_pint	15.7384459972	19.4916610718
HEATMAP	64	get_simulation_data	19.4911260605	19.4916670322
HEATMAP	64	get_comm_data	19.3216950893	19.4916939735
HEATMAP	90	get_simulation_data	19.4911870956	19.4918031693
HEATMAP	90	get_comm_data	15.7933089733	19.4918260574
HEATMAP	30	timestep_fine	18.9444189072	19.4927659035
HEATMAP	40	timestep_coarse	19.4438350201	19.4973080158
HEATMAP	40	follower_in_sliding_window	18.8636360168	19.4983770847
HEATMAP	40	iteration_pint	18.8636329174	19.498431921
HEATMAP	41	get_simulation_data	19.4986219406	19.4992148876
HEATMAP	41	get_comm_data	19.4701318741	19.4992370605
HEATMAP	79	timestep_fine	18.9483380318	19.5004751682
HEATMAP	53	timestep_fine	18.9404258728	19.5017819405
HEATMAP	52	timestep_coarse	19.4711101055	19.5247921944
HEATMAP	52	follower_in_sliding_window	18.8850791454	19.5258710384
HEATMAP	52	iteration_pint	18.8850769997	19.5259261131
HEATMAP	53	get_simulation_data	19.5253238678	19.5258789062
HEATMAP	53	get_comm_data	19.501816988	19.5259008408
HEATMAP	19	timestep_fine	18.9753029346	19.5259459019
HEATMAP	29	timestep_coarse	19.4729449749	19.5265378952
HEATMAP	42	timestep_fine	18.9740979671	19.5271320343
HEATMAP	29	follower_in_sliding_window	18.8896968365	19.527618885
HEATMAP	29	iteration_pint	18.8896930218	19.5276730061
HEATMAP	78	timestep_coarse	19.4735720158	19.5277810097
HEATMAP	78	follower_in_sliding_window	18.8948919773	19.5279331207
HEATMAP	78	iteration_pint	18.8948891163	19.527985096
HEATMAP	30	get_simulation_data	19.5277338028	19.5283098221
HEATMAP	30	get_comm_data	19.4928078651	19.528331995
HEATMAP	79	get_simulation_data	19.5272371769	19.5277981758
HEATMAP	79	get_comm_data	19.5005209446	19.5278191566
HEATMAP	68	timestep_fine	18.9852828979	19.534375906
HEATMAP	18	timestep_coarse	19.4799780846	19.5337898731
HEATMAP	18	converged	19.5347640514	19.5347659588
HEATMAP	18	follower_in_sliding_window	18.9202480316	19.5348968506
HEATMAP	18	iteration_pint	18.9202449322	19.5349509716
Rank: 18, Status: 0, time: 19.5359840393, iteration 0, starting time frame id: 274, timeframe: [27.40000000000012, 27.50000000000012]
HEATMAP	19	get_simulation_data	19.535171032	19.5353198051
HEATMAP	19	get_comm_data	19.5259799957	19.5353360176
HEATMAP	64	timestep_coarse	19.4917480946	19.5452690125
HEATMAP	90	timestep_coarse	19.4918751717	19.5457191467
HEATMAP	90	idle	15.7933061123	19.5459530354HEATMAP	91	get_simulation_data	19.5460259914	19.5462150574
HEATMAP	91	get_comm_data	15.8480110168	19.5462391376

HEATMAP	90	iteration_pint	15.7933011055	19.5460031033
HEATMAP	64	follower_in_sliding_window	18.7700622082	19.5463709831
HEATMAP	64	iteration_pint	18.7700581551	19.5465149879
HEATMAP	65	get_simulation_data	19.5466279984	19.5467171669
HEATMAP	65	get_comm_data	19.3697121143	19.5467431545
HEATMAP	41	timestep_coarse	19.499270916	19.5526509285
HEATMAP	41	follower_in_sliding_window	18.9189839363	19.553732872
HEATMAP	41	iteration_pint	18.9189810753	19.5537879467
HEATMAP	42	get_simulation_data	19.5534570217	19.5538830757
HEATMAP	42	get_comm_data	19.5271670818	19.5539050102
HEATMAP	31	timestep_fine	18.9991769791	19.5562031269
HEATMAP	54	timestep_fine	18.996363163	19.5622391701
HEATMAP	80	timestep_fine	19.0036728382	19.5688269138
HEATMAP	53	timestep_coarse	19.5259339809	19.579887867
HEATMAP	53	follower_in_sliding_window	18.9404249191	19.5809910297
HEATMAP	53	iteration_pint	18.9404218197	19.5810449123
HEATMAP	54	get_simulation_data	19.5810990334	19.5812501907
HEATMAP	54	get_comm_data	19.5622730255	19.5812711716
HEATMAP	30	timestep_coarse	19.5283658504	19.5814108849
HEATMAP	79	timestep_coarse	19.5278520584	19.5811481476
HEATMAP	79	follower_in_sliding_window	18.9483370781	19.5812981129
HEATMAP	79	iteration_pint	18.948333025	19.5813519955
HEATMAP	30	follower_in_sliding_window	18.9444158077	19.5824677944
HEATMAP	30	iteration_pint	18.944411993	19.5825209618
HEATMAP	80	get_simulation_data	19.5819568634	19.5825219154
HEATMAP	80	get_comm_data	19.5688619614	19.5825428963
HEATMAP	31	get_simulation_data	19.581758976	19.5823419094
HEATMAP	31	get_comm_data	19.5562369823	19.5823631287
HEATMAP	43	timestep_fine	19.0292990208	19.583491087
HEATMAP	20	timestep_fine	19.0312869549	19.5855629444
HEATMAP	19	timestep_coarse	19.5353679657	19.5885698795
HEATMAP	19	converged	19.5895328522	19.5895359516
HEATMAP	19	follower_in_sliding_window	18.9752998352	19.5896968842
HEATMAP	19	iteration_pint	18.9752969742	19.5897698402
HEATMAP	20	get_simulation_data	19.5904350281	19.5905499458
HEATMAP	20	get_comm_data	19.5855970383	19.5905659199
Rank: 19, Status: 0, time: 20.8318328857, iteration 0, starting time frame id: 275, timeframe: [27.50000000000012, 27.600000000000122]
HEATMAP	69	timestep_fine	19.0388879776	19.5919909477
HEATMAP	65	timestep_coarse	19.5467951298	19.5996651649
HEATMAP	91	timestep_coarse	19.5462870598	19.5995151997
HEATMAP	91	idle	15.8480081558	19.5996592045
HEATMAP	91	iteration_pint	15.8480041027	19.5996880531
HEATMAP	92	get_simulation_data	19.6004788876	19.600620985
HEATMAP	92	get_comm_data	15.9047927856	19.6006448269
HEATMAP	65	follower_in_sliding_window	18.8233230114	19.6007680893
HEATMAP	65	iteration_pint	18.8233201504	19.6008591652
HEATMAP	66	get_simulation_data	19.6004738808	19.6005887985
HEATMAP	66	get_comm_data	19.4281330109	19.6006119251
HEATMAP	55	timestep_fine	19.0504748821	19.6027219296
HEATMAP	42	timestep_coarse	19.5539381504	19.6075160503
HEATMAP	42	follower_in_sliding_window	18.9740970135	19.6085941792
HEATMAP	42	iteration_pint	18.9740929604	19.6086499691
HEATMAP	43	get_simulation_data	19.6088650227	19.6094071865
HEATMAP	43	get_comm_data	19.583532095	19.6094281673
HEATMAP	81	timestep_fine	19.0577321053	19.6119961739
HEATMAP	32	timestep_fine	19.0553371906	19.6167910099
HEATMAP	21	timestep_fine	19.0852921009	19.633398056
HEATMAP	54	timestep_coarse	19.581305027	19.6359140873
HEATMAP	31	timestep_coarse	19.5823969841	19.6360919476
HEATMAP	80	timestep_coarse	19.5825769901	19.6368780136
HEATMAP	54	follower_in_sliding_window	18.9963619709	19.6370351315
HEATMAP	54	iteration_pint	18.9963569641	19.6370890141
HEATMAP	80	follower_in_sliding_window	19.0036699772	19.6370298862
HEATMAP	80	iteration_pint	19.003661871	19.6371328831
HEATMAP	55	get_simulation_data	19.6363148689	19.636729002
HEATMAP	55	get_comm_data	19.6027548313	19.6367499828
HEATMAP	81	get_simulation_data	19.6372971535	19.6378481388
HEATMAP	81	get_comm_data	19.6120359898	19.6378700733
HEATMAP	31	follower_in_sliding_window	18.9991750717	19.6371779442
HEATMAP	31	iteration_pint	18.9991710186	19.6372311115
HEATMAP	32	get_simulation_data	19.6378490925	19.6380331516
HEATMAP	32	get_comm_data	19.6168251038	19.6380541325
HEATMAP	20	timestep_coarse	19.5905990601	19.6440520287
HEATMAP	20	converged	19.6450068951	19.6450090408
HEATMAP	20	follower_in_sliding_window	19.0312860012	19.6451370716
HEATMAP	20	iteration_pint	19.0312838554	19.6451909542
Rank: 20, Status: 0, time: 20.8960039616, iteration 0, starting time frame id: 276, timeframe: [27.600000000000122, 27.700000000000124]
HEATMAP	21	get_simulation_data	19.6445920467	19.6447300911
HEATMAP	21	get_comm_data	19.633439064	19.6447460651
HEATMAP	70	timestep_fine	19.0933768749	19.6483449936
HEATMAP	44	timestep_fine	19.0860550404	19.6533610821
HEATMAP	66	timestep_coarse	19.600646019	19.6538949013
HEATMAP	92	timestep_coarse	19.6006958485	19.6552548409
HEATMAP	92	idle	15.9047899246	19.655411005
HEATMAP	92	iteration_pint	15.9047849178	19.6554648876
HEATMAP	66	follower_in_sliding_window	18.876377821	19.6549658775
HEATMAP	66	iteration_pint	18.8763728142	19.6550199986
HEATMAP	93	get_simulation_data	19.6548819542	19.6554069519
HEATMAP	93	get_comm_data	15.9593009949	19.6554300785
HEATMAP	67	get_simulation_data	19.655246973	19.6558308601
HEATMAP	67	get_comm_data	19.4893639088	19.6558578014
HEATMAP	43	timestep_coarse	19.6094620228	19.6631970406
HEATMAP	43	follower_in_sliding_window	19.0292980671	19.6642870903
HEATMAP	43	iteration_pint	19.029294014	19.6643431187
HEATMAP	44	get_simulation_data	19.6650769711	19.6656410694
HEATMAP	44	get_comm_data	19.6533949375	19.6656630039
HEATMAP	56	timestep_fine	19.1067478657	19.6650109291
HEATMAP	82	timestep_fine	19.1116428375	19.6700029373
HEATMAP	33	timestep_fine	19.1112570763	19.6734650135
HEATMAP	55	timestep_coarse	19.6367838383	19.6898930073
HEATMAP	81	timestep_coarse	19.6379029751	19.6913840771
HEATMAP	81	follower_in_sliding_window	19.0577299595	19.6915481091
HEATMAP	81	iteration_pint	19.057723999	19.6915950775
HEATMAP	82	get_simulation_data	19.6912448406	19.6914010048
HEATMAP	82	get_comm_data	19.6700370312	19.6914219856
HEATMAP	55	follower_in_sliding_window	19.0504729748	19.690985918
HEATMAP	55	iteration_pint	19.0504689217	19.6910409927
HEATMAP	32	timestep_coarse	19.6380879879	19.6918830872
HEATMAP	56	get_simulation_data	19.691660881	19.6921858788
HEATMAP	56	get_comm_data	19.6650440693	19.6922068596
HEATMAP	32	follower_in_sliding_window	19.0553350449	19.6929750443
HEATMAP	32	iteration_pint	19.0553321838	19.6930282116
HEATMAP	45	timestep_fine	19.1404130459	19.6933429241
HEATMAP	33	get_simulation_data	19.6932201385	19.6937980652
HEATMAP	33	get_comm_data	19.6734991074	19.6938199997
HEATMAP	21	timestep_coarse	19.6447789669	19.6975791454
HEATMAP	22	timestep_fine	19.1406428814	19.6982328892
HEATMAP	21	converged	19.6985220909	19.6985249519
HEATMAP	21	follower_in_sliding_window	19.0852899551	19.6986589432
HEATMAP	21	iteration_pint	19.0852839947	19.6987121105
Rank: 21, Status: 0, time: 20.9173970222, iteration 0, starting time frame id: 277, timeframe: [27.700000000000124, 27.800000000000125]
HEATMAP	22	get_simulation_data	19.6987578869	19.6989109516
HEATMAP	22	get_comm_data	19.698266983	19.698925972
HEATMAP	71	timestep_fine	19.1466419697	19.7036108971
HEATMAP	93	timestep_coarse	19.655479908	19.7090799809
HEATMAP	93	idle	15.9592969418	19.7092170715
HEATMAP	93	iteration_pint	15.959291935	19.7092790604
HEATMAP	94	get_simulation_data	19.7093269825	19.7095148563
HEATMAP	94	get_comm_data	16.0150249004	19.7095379829
HEATMAP	67	timestep_coarse	19.6559109688	19.7098369598
HEATMAP	67	follower_in_sliding_window	18.9314568043	19.7109398842
HEATMAP	67	iteration_pint	18.9314529896	19.7110569477
HEATMAP	68	get_simulation_data	19.7117319107	19.7118439674
HEATMAP	68	get_comm_data	19.5344200134	19.7118659019
HEATMAP	57	timestep_fine	19.1623630524	19.7170741558
HEATMAP	44	timestep_coarse	19.6656959057	19.7204139233
HEATMAP	44	follower_in_sliding_window	19.0860528946	19.7215080261
HEATMAP	44	iteration_pint	19.0860450268	19.7215631008
HEATMAP	34	timestep_fine	19.1661510468	19.7210659981
HEATMAP	45	get_simulation_data	19.7209620476	19.7214910984
HEATMAP	45	get_comm_data	19.6933760643	19.7215120792
HEATMAP	83	timestep_fine	19.1663930416	19.72179389
HEATMAP	23	timestep_fine	19.1944429874	19.741435051
HEATMAP	46	timestep_fine	19.1952521801	19.7455770969
HEATMAP	82	timestep_coarse	19.6914548874	19.7453098297
HEATMAP	82	follower_in_sliding_window	19.1116418839	19.7454550266
HEATMAP	82	iteration_pint	19.1116359234	19.7455089092
HEATMAP	56	timestep_coarse	19.6922399998	19.7461600304
HEATMAP	83	get_simulation_data	19.7457261086	19.7462999821
HEATMAP	83	get_comm_data	19.7218279839	19.7463219166
HEATMAP	56	follower_in_sliding_window	19.1067459583	19.7472498417
HEATMAP	56	iteration_pint	19.1067409515	19.7473039627
HEATMAP	57	get_simulation_data	19.7475039959	19.7476480007
HEATMAP	57	get_comm_data	19.7171070576	19.7476689816
HEATMAP	33	timestep_coarse	19.6938540936	19.7479290962
HEATMAP	33	follower_in_sliding_window	19.1112551689	19.7490081787
HEATMAP	33	iteration_pint	19.1112480164	19.749063015
HEATMAP	34	get_simulation_data	19.7487249374	19.7493269444
HEATMAP	34	get_comm_data	19.7211010456	19.7493479252
HEATMAP	22	timestep_coarse	19.6989579201	19.7528669834
HEATMAP	22	converged	19.7538368702	19.7538399696
HEATMAP	22	follower_in_sliding_window	19.1406400204	19.7539689541
HEATMAP	22	iteration_pint	19.1406350136	19.7540230751
Rank: 22, Status: 0, time: 20.984236002, iteration 0, starting time frame id: 278, timeframe: [27.800000000000125, 27.900000000000126]
HEATMAP	23	get_simulation_data	19.7532579899	19.7534000874
HEATMAP	23	get_comm_data	19.741476059	19.7534160614
HEATMAP	72	timestep_fine	19.2015490532	19.7593929768
HEATMAP	94	timestep_coarse	19.7095859051	19.7637908459
HEATMAP	94	idle	16.0150229931	19.7639329433
HEATMAP	94	iteration_pint	16.01501894	19.7639849186
HEATMAP	95	get_simulation_data	19.7631881237	19.7633681297
HEATMAP	95	get_comm_data	16.0691390038	19.763395071
HEATMAP	68	timestep_coarse	19.7118990421	19.7648608685
HEATMAP	68	follower_in_sliding_window	18.9852778912	19.7659289837
HEATMAP	68	iteration_pint	18.9852750301	19.7659819126
HEATMAP	69	get_simulation_data	19.7653820515	19.7659590244
HEATMAP	69	get_comm_data	19.5920290947	19.7659809589
HEATMAP	84	timestep_fine	19.2204971313	19.7688779831
HEATMAP	58	timestep_fine	19.2175412178	19.7734000683
HEATMAP	45	timestep_coarse	19.721544981	19.7751069069
HEATMAP	45	follower_in_sliding_window	19.1404120922	19.7761809826
HEATMAP	45	iteration_pint	19.1404080391	19.776237011
HEATMAP	46	get_simulation_data	19.7762801647	19.7767031193
HEATMAP	46	get_comm_data	19.7456111908	19.7767241001
HEATMAP	35	timestep_fine	19.2221260071	19.7813789845
HEATMAP	83	timestep_coarse	19.7463550568	19.7999460697
HEATMAP	83	follower_in_sliding_window	19.1663920879	19.8001089096
HEATMAP	83	iteration_pint	19.1663880348	19.8001570702
HEATMAP	84	get_simulation_data	19.8009059429	19.8014819622
HEATMAP	84	get_comm_data	19.7689111233	19.8015019894
HEATMAP	57	timestep_coarse	19.7477030754	19.8014099598
HEATMAP	57	follower_in_sliding_window	19.162361145	19.8024771214
HEATMAP	57	iteration_pint	19.1623570919	19.802531004
HEATMAP	58	get_simulation_data	19.8021910191	19.8023400307
HEATMAP	58	get_comm_data	19.7734341621	19.8023600578
HEATMAP	34	timestep_coarse	19.749382019	19.8027479649
HEATMAP	47	timestep_fine	19.2495620251	19.8033049107
HEATMAP	34	follower_in_sliding_window	19.1661500931	19.8038189411
HEATMAP	34	iteration_pint	19.16614604	19.8038740158
HEATMAP	35	get_simulation_data	19.804090023	19.8046779633
HEATMAP	35	get_comm_data	19.7814130783	19.8047001362
HEATMAP	23	timestep_coarse	19.7534530163	19.8062310219
HEATMAP	23	converged	19.8071839809	19.8071858883
HEATMAP	24	timestep_fine	19.2506189346	19.807874918
HEATMAP	23	follower_in_sliding_window	19.1944410801	19.8073170185
HEATMAP	23	iteration_pint	19.1944360733	19.8073709011
Rank: 23, Status: 0, time: 21.0395760536, iteration 0, starting time frame id: 279, timeframe: [27.900000000000126, 28.000000000000128]HEATMAP	24	get_simulation_data	19.8079891205	19.8081419468
HEATMAP	24	get_comm_data	19.8079090118	19.8081579208

HEATMAP	73	timestep_fine	19.2560241222	19.8121871948
HEATMAP	95	timestep_coarse	19.7634692192	19.8166201115
HEATMAP	95	idle	16.0691351891	19.8167722225
HEATMAP	95	iteration_pint	16.0691311359	19.8168861866HEATMAP	96	get_simulation_data	19.8174698353	19.8175759315
HEATMAP	96	get_comm_data	16.1248378754	19.8176009655

HEATMAP	69	timestep_coarse	19.7660150528	19.819491148
HEATMAP	69	follower_in_sliding_window	19.0388851166	19.8205981255
HEATMAP	69	iteration_pint	19.0388820171	19.8206479549
HEATMAP	70	get_simulation_data	19.8206968307	19.8212928772
HEATMAP	70	get_comm_data	19.6483957767	19.8213198185
HEATMAP	85	timestep_fine	19.2739870548	19.8274359703
HEATMAP	46	timestep_coarse	19.7767570019	19.829857111
HEATMAP	36	timestep_fine	19.2779178619	19.8305339813
HEATMAP	46	follower_in_sliding_window	19.1952512264	19.8309130669
HEATMAP	46	iteration_pint	19.1952471733	19.8309681416
HEATMAP	47	get_simulation_data	19.8301918507	19.8307590485
HEATMAP	47	get_comm_data	19.8033459187	19.830780983
HEATMAP	59	timestep_fine	19.2733039856	19.831414938
HEATMAP	48	timestep_fine	19.3045351505	19.853055954
HEATMAP	84	timestep_coarse	19.8015360832	19.8546581268
HEATMAP	84	follower_in_sliding_window	19.2204949856	19.8548099995
HEATMAP	84	iteration_pint	19.2204921246	19.8548619747
HEATMAP	85	get_simulation_data	19.8542630672	19.8549280167
HEATMAP	85	get_comm_data	19.8274688721	19.8549489975
HEATMAP	58	timestep_coarse	19.8023951054	19.8560450077
HEATMAP	58	follower_in_sliding_window	19.2175400257	19.8571782112
HEATMAP	58	iteration_pint	19.2175350189	19.8572230339
HEATMAP	59	get_simulation_data	19.8574030399	19.8579468727
HEATMAP	59	get_comm_data	19.8314490318	19.8579678535
HEATMAP	35	timestep_coarse	19.8047349453	19.8587899208
HEATMAP	35	follower_in_sliding_window	19.2221240997	19.8598649502
HEATMAP	35	iteration_pint	19.2221200466	19.8599219322
HEATMAP	36	get_simulation_data	19.8606607914	19.8612048626
HEATMAP	36	get_comm_data	19.8305668831	19.8612258434
HEATMAP	24	timestep_coarse	19.8081901073	19.8619771004
HEATMAP	24	converged	19.8629379272	19.862940073
HEATMAP	24	follower_in_sliding_window	19.2506170273	19.8630819321
HEATMAP	24	iteration_pint	19.2506110668	19.863132
Rank: 24, Status: 0, time: 21.1100239754, iteration 0, starting time frame id: 280, timeframe: [28.000000000000128, 28.10000000000013]
HEATMAP	25	timestep_fine	19.306347847	19.8635680676
HEATMAP	25	get_simulation_data	19.8636229038	19.8637218475
HEATMAP	25	get_comm_data	19.8636028767	19.86373806
HEATMAP	96	timestep_coarse	19.8176488876	19.8714740276
HEATMAP	96	idle	16.1248340607	19.8716769218
HEATMAP	96	iteration_pint	16.1248269081	19.8717210293
HEATMAP	97	get_simulation_data	19.8717958927	19.8720049858
HEATMAP	97	get_comm_data	16.1797728539	19.872027874
HEATMAP	60	timestep_fine	19.3281807899	19.8746809959
HEATMAP	70	timestep_coarse	19.8213717937	19.8748598099
HEATMAP	70	follower_in_sliding_window	19.0933759212	19.8759608269
HEATMAP	70	iteration_pint	19.0933728218	19.8760859966HEATMAP	71	get_simulation_data	19.875248909	19.8753581047
HEATMAP	71	get_comm_data	19.7036499977	19.8753800392

HEATMAP	86	timestep_fine	19.3278729916	19.8775408268
HEATMAP	74	timestep_fine	19.3112850189	19.8787081242
HEATMAP	47	timestep_coarse	19.8308148384	19.8845338821
HEATMAP	47	follower_in_sliding_window	19.2495610714	19.8856098652
HEATMAP	47	iteration_pint	19.2495570183	19.8856649399
HEATMAP	48	get_simulation_data	19.886302948	19.8868291378
HEATMAP	48	get_comm_data	19.8530900478	19.8868510723
HEATMAP	37	timestep_fine	19.3335149288	19.8978281021
HEATMAP	85	timestep_coarse	19.8549830914	19.9086499214
HEATMAP	85	follower_in_sliding_window	19.2739861012	19.9088349342
HEATMAP	85	iteration_pint	19.273982048	19.9088830948
HEATMAP	86	get_simulation_data	19.9088528156	19.9094829559
HEATMAP	86	get_comm_data	19.877573967	19.9095039368
HEATMAP	59	timestep_coarse	19.8580029011	19.9116969109
HEATMAP	59	follower_in_sliding_window	19.2733030319	19.9127810001
HEATMAP	59	iteration_pint	19.2732980251	19.9128348827
HEATMAP	26	timestep_fine	19.3610370159	19.9128811359
HEATMAP	60	get_simulation_data	19.9135828018	19.9141559601
HEATMAP	60	get_comm_data	19.8747148514	19.9141759872
HEATMAP	36	timestep_coarse	19.8612589836	19.9145839214
HEATMAP	36	follower_in_sliding_window	19.2779169083	19.9156579971
HEATMAP	36	iteration_pint	19.2779128551	19.9157128334
HEATMAP	37	get_simulation_data	19.9151041508	19.9156410694
HEATMAP	37	get_comm_data	19.8978769779	19.9156630039
HEATMAP	75	timestep_fine	19.3654699326	19.9159240723
HEATMAP	49	timestep_fine	19.3599619865	19.9166228771
HEATMAP	25	timestep_coarse	19.8637700081	19.917372942
HEATMAP	25	converged	19.9183399677	19.9183418751
HEATMAP	25	follower_in_sliding_window	19.3063468933	19.9184749126
HEATMAP	25	iteration_pint	19.3063440323	19.9185390472
Rank: 25, Status: 0, time: 21.1362140179, iteration 0, starting time frame id: 281, timeframe: [28.10000000000013, 28.20000000000013]
HEATMAP	26	get_simulation_data	19.9182021618	19.9183561802
HEATMAP	26	get_comm_data	19.9129149914	19.9183721542
HEATMAP	97	timestep_coarse	19.8720779419	19.9255959988
HEATMAP	97	idle	16.1797678471	19.9257340431
HEATMAP	97	iteration_pint	16.1797618866	19.9257860184
HEATMAP	61	timestep_fine	19.381868124	19.9258210659
HEATMAP	98	get_simulation_data	19.9254329205	19.9259989262
HEATMAP	98	get_comm_data	16.2340729237	19.9260210991
HEATMAP	87	timestep_fine	19.3809649944	19.9284880161
HEATMAP	71	timestep_coarse	19.8754150867	19.9290189743
HEATMAP	71	follower_in_sliding_window	19.1466400623	19.9301130772
HEATMAP	71	iteration_pint	19.1466360092	19.930161953
HEATMAP	72	get_simulation_data	19.9307851791	19.9309380054
HEATMAP	72	get_comm_data	19.7594389915	19.930961132
HEATMAP	48	timestep_coarse	19.8868839741	19.9397640228
HEATMAP	48	follower_in_sliding_window	19.3045330048	19.9408521652
HEATMAP	48	iteration_pint	19.3045270443	19.9409070015
HEATMAP	49	get_simulation_data	19.9411039352	19.9412548542
HEATMAP	49	get_comm_data	19.9166719913	19.9412760735
HEATMAP	38	timestep_fine	19.388630867	19.9413979053
HEATMAP	86	timestep_coarse	19.9095380306	19.9625349045
HEATMAP	86	follower_in_sliding_window	19.3278708458	19.9626979828
HEATMAP	86	iteration_pint	19.3278648853	19.9627459049
HEATMAP	87	get_simulation_data	19.9619860649	19.9625430107
HEATMAP	87	get_comm_data	19.9285280704	19.9625630379
HEATMAP	60	timestep_coarse	19.914208889	19.9666028023
HEATMAP	60	follower_in_sliding_window	19.3281798363	19.9676909447
HEATMAP	60	iteration_pint	19.3281748295	19.9677388668
HEATMAP	61	get_simulation_data	19.9670729637	19.9676239491
HEATMAP	61	get_comm_data	19.925853014	19.9676449299
HEATMAP	37	timestep_coarse	19.9156970978	19.9700400829
HEATMAP	37	follower_in_sliding_window	19.3335130215	19.97113204
HEATMAP	37	iteration_pint	19.3335080147	19.9711871147
HEATMAP	38	get_simulation_data	19.9712429047	19.9718408585
HEATMAP	38	get_comm_data	19.9414319992	19.9718618393
HEATMAP	26	timestep_coarse	19.9184041023	19.9717011452
HEATMAP	26	converged	19.9726641178	19.9726660252
HEATMAP	26	follower_in_sliding_window	19.3610351086	19.9727950096
HEATMAP	26	iteration_pint	19.3610301018	19.972851038
Rank: 26, Status: 0, time: 19.9738800526, iteration 0, starting time frame id: 282, timeframe: [28.20000000000013, 28.300000000000132]
HEATMAP	76	timestep_fine	19.4205551147	19.9740121365
HEATMAP	50	timestep_fine	19.4153699875	19.9742588997
HEATMAP	27	timestep_fine	19.4165461063	19.9751269817
HEATMAP	27	get_simulation_data	19.9751820564	19.9752919674
HEATMAP	27	get_comm_data	19.9751610756	19.9753069878
HEATMAP	98	timestep_coarse	19.9260699749	19.9794011116
HEATMAP	98	idle	16.2340700626	19.9795401096
HEATMAP	98	iteration_pint	16.2340660095	19.9795899391
HEATMAP	99	get_simulation_data	19.9798390865	19.9804420471
HEATMAP	99	get_comm_data	16.2897861004	19.980465889
HEATMAP	62	timestep_fine	19.4365389347	19.9835450649
HEATMAP	72	timestep_coarse	19.9309999943	19.9849760532
HEATMAP	72	follower_in_sliding_window	19.2015471458	19.9861011505
HEATMAP	72	iteration_pint	19.2015411854	19.9861490726
HEATMAP	73	get_simulation_data	19.9863450527	19.9869279861
HEATMAP	73	get_comm_data	19.8122270107	19.9869501591
HEATMAP	49	timestep_coarse	19.9413099289	19.9950180054
HEATMAP	49	follower_in_sliding_window	19.3599600792	19.9960949421
HEATMAP	49	iteration_pint	19.3599560261	19.9961578846
HEATMAP	50	get_simulation_data	19.9958190918	19.9962389469
HEATMAP	50	get_comm_data	19.9742929935	19.9962611198
HEATMAP	88	timestep_fine	19.4366250038	19.9969770908
HEATMAP	39	timestep_fine	19.4426851273	19.9969360828
HEATMAP	51	timestep_fine	19.4698600769	20.0151748657
HEATMAP	87	timestep_coarse	19.9625961781	20.0157120228
HEATMAP	87	follower_in_sliding_window	19.3809630871	20.0158631802
HEATMAP	87	iteration_pint	19.3809580803	20.0159161091
HEATMAP	88	get_simulation_data	20.0165410042	20.01709795
HEATMAP	88	get_comm_data	19.9970109463	20.0171189308
HEATMAP	61	timestep_coarse	19.9676780701	20.0200850964
HEATMAP	61	follower_in_sliding_window	19.3818669319	20.0211629868
HEATMAP	61	iteration_pint	19.3818619251	20.0212159157
HEATMAP	62	get_simulation_data	20.0212159157	20.0217649937
HEATMAP	62	get_comm_data	19.9835779667	20.0217850208
HEATMAP	77	timestep_fine	19.4735159874	20.0250098705
HEATMAP	38	timestep_coarse	19.9718959332	20.0252459049
HEATMAP	38	follower_in_sliding_window	19.3886299133	20.0263090134
HEATMAP	38	iteration_pint	19.3886249065	20.0263650417
HEATMAP	39	get_simulation_data	20.0255801678	20.0261130333
HEATMAP	39	get_comm_data	19.9969701767	20.0261340141
HEATMAP	27	timestep_coarse	19.9753401279	20.0292680264
HEATMAP	27	converged	20.0302419662	20.0302450657
HEATMAP	27	follower_in_sliding_window	19.4165439606	20.0303759575
HEATMAP	27	iteration_pint	19.4165380001	20.0304291248
Rank: 27, Status: 0, time: 21.2720310688, iteration 0, starting time frame id: 283, timeframe: [28.300000000000132, 28.400000000000134]
HEATMAP	99	timestep_coarse	19.9805159569	20.0346319675
HEATMAP	99	idle	16.2897830009	20.0347790718
HEATMAP	99	iteration_pint	16.2897779942	20.0348439217
HEATMAP	100	get_simulation_data	20.0355889797	20.0361378193
HEATMAP	100	get_comm_data	16.3452188969	20.0361609459
HEATMAP	28	timestep_fine	19.4729790688	20.0361940861
HEATMAP	28	get_simulation_data	20.0362551212	20.0363690853
HEATMAP	28	get_comm_data	20.0362350941	20.0363841057
HEATMAP	63	timestep_fine	19.4905810356	20.0385780334
HEATMAP	73	timestep_coarse	19.9869852066	20.0405721664
HEATMAP	73	follower_in_sliding_window	19.2560231686	20.0417280197
HEATMAP	73	iteration_pint	19.2560191154	20.0417771339
HEATMAP	74	get_simulation_data	20.0414299965	20.0419721603
HEATMAP	74	get_comm_data	19.8787491322	20.0419940948
HEATMAP	50	timestep_coarse	19.9962949753	20.0503149033
HEATMAP	50	follower_in_sliding_window	19.4153680801	20.0514030457
HEATMAP	50	iteration_pint	19.4153649807	20.051459074
HEATMAP	51	get_simulation_data	20.0516719818	20.052241087
HEATMAP	51	get_comm_data	20.0152080059	20.0522620678
HEATMAP	40	timestep_fine	19.4984929562	20.0531570911
HEATMAP	89	timestep_fine	19.4917161465	20.0566840172
HEATMAP	88	timestep_coarse	20.0171539783	20.0712609291
HEATMAP	88	follower_in_sliding_window	19.4366240501	20.0714099407
HEATMAP	88	iteration_pint	19.4366209507	20.0715129375
HEATMAP	89	get_simulation_data	20.071680069	20.0717961788
HEATMAP	89	get_comm_data	20.0567240715	20.0718171597
HEATMAP	62	timestep_coarse	20.0218188763	20.0746529102
HEATMAP	62	follower_in_sliding_window	19.436537981	20.0757379532
HEATMAP	62	iteration_pint	19.4365329742	20.0757899284
HEATMAP	63	get_simulation_data	20.0749468803	20.0755400658
HEATMAP	63	get_comm_data	20.0386109352	20.0755598545
HEATMAP	52	timestep_fine	19.5259830952	20.0807740688
HEATMAP	39	timestep_coarse	20.026168108	20.0796921253
HEATMAP	39	follower_in_sliding_window	19.4426832199	20.0807621479
HEATMAP	39	iteration_pint	19.4426801205	20.0808169842
HEATMAP	40	get_simulation_data	20.0814599991	20.0819869041
HEATMAP	40	get_comm_data	20.0531909466	20.0820090771
HEATMAP	29	timestep_fine	19.5277030468	20.0842399597
HEATMAP	100	timestep_coarse	20.0362098217	20.0897049904
HEATMAP	100	idle	16.3452148438	20.0898439884
HEATMAP	100	iteration_pint	16.3452079296	20.089897871
HEATMAP	28	timestep_coarse	20.0364160538	20.090307951
HEATMAP	101	get_simulation_data	20.0892949104	20.0898649693
HEATMAP	101	get_comm_data	16.3997559547	20.0898878574
HEATMAP	28	converged	20.0912740231	20.0912759304
HEATMAP	28	follower_in_sliding_window	19.4729771614	20.0914211273
HEATMAP	28	iteration_pint	19.4729709625	20.0914750099
Rank: 28, Status: 0, time: 21.3422129154, iteration 0, starting time frame id: 284, timeframe: [28.400000000000134, 28.500000000000135]HEATMAP	78	timestep_fine	19.5280151367	20.0909819603

HEATMAP	29	get_simulation_data	20.0908520222	20.0910060406
HEATMAP	29	get_comm_data	20.0842740536	20.0910220146
HEATMAP	74	timestep_coarse	20.0420281887	20.0967600346
HEATMAP	74	follower_in_sliding_window	19.3112821579	20.0978541374
HEATMAP	74	iteration_pint	19.3112771511	20.0979061127
HEATMAP	64	timestep_fine	19.5465881824	20.0982060432
HEATMAP	75	get_simulation_data	20.0981240273	20.0982809067
HEATMAP	75	get_comm_data	19.9159579277	20.0983030796
HEATMAP	51	timestep_coarse	20.0522949696	20.1050419807
HEATMAP	41	timestep_fine	19.5538499355	20.1058499813
HEATMAP	90	timestep_fine	19.5460541248	20.1057560444
HEATMAP	51	follower_in_sliding_window	19.4698579311	20.1061060429
HEATMAP	51	iteration_pint	19.4698550701	20.1061599255
HEATMAP	52	get_simulation_data	20.1069090366	20.1074421406
HEATMAP	52	get_comm_data	20.080807209	20.1074621677
HEATMAP	89	timestep_coarse	20.0718510151	20.1264710426
HEATMAP	89	follower_in_sliding_window	19.4917140007	20.1266331673
HEATMAP	89	iteration_pint	19.4917111397	20.1266791821
HEATMAP	90	get_simulation_data	20.1263210773	20.1264979839
HEATMAP	90	get_comm_data	20.1057901382	20.1265192032
HEATMAP	63	timestep_coarse	20.0755939484	20.1286389828
HEATMAP	63	follower_in_sliding_window	19.4905798435	20.1297080517
HEATMAP	63	iteration_pint	19.4905769825	20.1297609806
HEATMAP	30	timestep_fine	19.5825588703	20.1310949326
HEATMAP	64	get_simulation_data	20.1304011345	20.1309649944
HEATMAP	64	get_comm_data	20.098249197	20.1309909821
HEATMAP	79	timestep_fine	19.581412077	20.1338119507
HEATMAP	40	timestep_coarse	20.0820429325	20.1357131004
HEATMAP	40	follower_in_sliding_window	19.4984920025	20.1368079185
HEATMAP	40	iteration_pint	19.4984879494	20.1368629932
HEATMAP	41	get_simulation_data	20.137057066	20.1376340389
HEATMAP	41	get_comm_data	20.1058850288	20.1376559734
HEATMAP	53	timestep_fine	19.5811040401	20.1423578262
HEATMAP	101	timestep_coarse	20.0899369717	20.1436319351
HEATMAP	101	idle	16.3997519016	20.1437678337
HEATMAP	101	iteration_pint	16.3997468948	20.1438200474
HEATMAP	102	get_simulation_data	20.1438908577	20.1444818974
HEATMAP	102	get_comm_data	16.4545829296	20.144505024
HEATMAP	29	timestep_coarse	20.0910549164	20.1447329521
HEATMAP	29	converged	20.1457009315	20.1457028389
HEATMAP	29	follower_in_sliding_window	19.5277018547	20.1458330154
HEATMAP	29	iteration_pint	19.52769804	20.145886898
Rank: 29, Status: 0, time: 21.364814043, iteration 0, starting time frame id: 285, timeframe: [28.500000000000135, 28.600000000000136]
HEATMAP	30	get_simulation_data	20.1459357738	20.1460869312
HEATMAP	30	get_comm_data	20.1311299801	20.1461019516
HEATMAP	65	timestep_fine	19.6009840965	20.1480951309
HEATMAP	75	timestep_coarse	20.098336935	20.1515419483
HEATMAP	75	follower_in_sliding_window	19.3654670715	20.1526038647
HEATMAP	75	iteration_pint	19.3654639721	20.1526560783
HEATMAP	91	timestep_fine	19.5997409821	20.1529791355
HEATMAP	76	get_simulation_data	20.1534259319	20.154004097
HEATMAP	76	get_comm_data	19.9740569592	20.1540310383
HEATMAP	52	timestep_coarse	20.1074960232	20.1611161232
HEATMAP	42	timestep_fine	19.6087081432	20.1611759663
HEATMAP	52	follower_in_sliding_window	19.5259821415	20.1621880531
HEATMAP	52	iteration_pint	19.5259771347	20.1622440815
HEATMAP	53	get_simulation_data	20.1616148949	20.1622140408
HEATMAP	53	get_comm_data	20.1423919201	20.1622350216
HEATMAP	90	timestep_coarse	20.1265530586	20.1804831028
HEATMAP	90	follower_in_sliding_window	19.5460531712	20.1806280613
HEATMAP	90	iteration_pint	19.5460500717	20.1806809902
HEATMAP	91	get_simulation_data	20.1809279919	20.1814861298
HEATMAP	91	get_comm_data	20.1530120373	20.1815440655
HEATMAP	64	timestep_coarse	20.1310451031	20.1845200062
HEATMAP	64	follower_in_sliding_window	19.5465860367	20.1856210232
HEATMAP	64	iteration_pint	19.5465810299	20.1857521534
HEATMAP	65	get_simulation_data	20.1858801842	20.1859951019
HEATMAP	65	get_comm_data	20.1481461525	20.1860210896
HEATMAP	41	timestep_coarse	20.1376900673	20.1910769939
HEATMAP	41	follower_in_sliding_window	19.5538489819	20.1921479702
HEATMAP	41	iteration_pint	19.5538449287	20.1921999454
HEATMAP	42	get_simulation_data	20.1918680668	20.1923961639
HEATMAP	42	get_comm_data	20.1612091064	20.1924180984
HEATMAP	31	timestep_fine	19.6372950077	20.1935839653
HEATMAP	102	timestep_coarse	20.1445529461	20.1979498863
HEATMAP	102	idle	16.4545779228	20.198089838
HEATMAP	102	iteration_pint	16.4545710087	20.1981430054
HEATMAP	103	get_simulation_data	20.1973319054	20.1979150772
HEATMAP	103	get_comm_data	16.5091710091	20.1979379654
HEATMAP	30	timestep_coarse	20.146135807	20.1990568638
HEATMAP	30	converged	20.1999998093	20.200001955
HEATMAP	30	follower_in_sliding_window	19.5825579166	20.2001309395
HEATMAP	30	iteration_pint	19.5825557709	20.2001838684
Rank: 30, Status: 0, time: 21.4302039146, iteration 0, starting time frame id: 286, timeframe: [28.600000000000136, 28.700000000000138]
HEATMAP	31	get_simulation_data	20.1993970871	20.1995489597
HEATMAP	31	get_comm_data	20.1936240196	20.1995639801
HEATMAP	80	timestep_fine	19.6371920109	20.2020509243
HEATMAP	54	timestep_fine	19.6371500492	20.2022740841
HEATMAP	66	timestep_fine	19.655050993	20.2060339451
HEATMAP	76	timestep_coarse	20.1540820599	20.2074861526
HEATMAP	76	follower_in_sliding_window	19.4205539227	20.2085881233
HEATMAP	76	iteration_pint	19.4205510616	20.2086811066
HEATMAP	77	get_simulation_data	20.2080218792	20.2081339359
HEATMAP	77	get_comm_data	20.025053978	20.2081608772
HEATMAP	53	timestep_coarse	20.1622669697	20.2162389755
HEATMAP	53	follower_in_sliding_window	19.5811028481	20.217320919
HEATMAP	53	iteration_pint	19.5810990334	20.2173750401
HEATMAP	54	get_simulation_data	20.2174301147	20.2180080414
HEATMAP	54	get_comm_data	20.2023081779	20.2180280685
HEATMAP	92	timestep_fine	19.6554989815	20.2205748558
HEATMAP	43	timestep_fine	19.6644001007	20.2206950188
HEATMAP	91	timestep_coarse	20.1815910339	20.234826088
HEATMAP	91	follower_in_sliding_window	19.5997400284	20.2349832058
HEATMAP	91	iteration_pint	19.5997362137	20.2350451946
HEATMAP	92	get_simulation_data	20.2358019352	20.2359848022
HEATMAP	92	get_comm_data	20.2206099033	20.2360057831
HEATMAP	65	timestep_coarse	20.1860740185	20.2389211655
HEATMAP	65	follower_in_sliding_window	19.6009831429	20.2400131226
HEATMAP	65	iteration_pint	19.6009800434	20.2401080132
HEATMAP	66	get_simulation_data	20.2397170067	20.2398250103
HEATMAP	66	get_comm_data	20.2060678005	20.2398459911
HEATMAP	55	timestep_fine	19.6910979748	20.2437698841
HEATMAP	42	timestep_coarse	20.192453146	20.2459361553
HEATMAP	81	timestep_fine	19.6916630268	20.2464380264
HEATMAP	42	follower_in_sliding_window	19.6087059975	20.2470011711
HEATMAP	42	iteration_pint	19.6087021828	20.2470560074
HEATMAP	43	get_simulation_data	20.2472710609	20.2477061749
HEATMAP	43	get_comm_data	20.2207291126	20.2477281094
HEATMAP	103	timestep_coarse	20.1979861259	20.2519030571
HEATMAP	103	idle	16.5091679096	20.2520389557
HEATMAP	103	iteration_pint	16.5091629028	20.2520909309
HEATMAP	104	get_simulation_data	20.2527570724	20.2533400059
HEATMAP	104	get_comm_data	16.5648870468	20.2533628941
HEATMAP	31	timestep_coarse	20.1995971203	20.2532811165
HEATMAP	32	timestep_fine	19.6930902004	20.2545411587
HEATMAP	31	converged	20.2542541027	20.2542560101
HEATMAP	31	follower_in_sliding_window	19.6372919083	20.2543919086
HEATMAP	31	iteration_pint	19.6372869015	20.2544460297
Rank: 31, Status: 0, time: 21.4870271683, iteration 0, starting time frame id: 287, timeframe: [28.700000000000138, 28.80000000000014]HEATMAP	32	get_simulation_data	20.2550830841	20.2552521229
HEATMAP	32	get_comm_data	20.2545740604	20.2552671432

HEATMAP	77	timestep_coarse	20.2082118988	20.2613549232
HEATMAP	77	follower_in_sliding_window	19.4735150337	20.2624490261
HEATMAP	77	iteration_pint	19.4735119343	20.2625458241
HEATMAP	78	get_simulation_data	20.2625770569	20.2626791
HEATMAP	78	get_comm_data	20.0910170078	20.2627010345
HEATMAP	93	timestep_fine	19.7093400955	20.2643330097
HEATMAP	67	timestep_fine	19.7111599445	20.2693898678
HEATMAP	54	timestep_coarse	20.2180609703	20.2724831104
HEATMAP	54	follower_in_sliding_window	19.6371490955	20.273594141
HEATMAP	54	iteration_pint	19.6371459961	20.2736480236
HEATMAP	55	get_simulation_data	20.2728488445	20.2733829021
HEATMAP	55	get_comm_data	20.2438030243	20.2734029293
HEATMAP	44	timestep_fine	19.7216169834	20.2889420986
HEATMAP	92	timestep_coarse	20.2360408306	20.2905888557
HEATMAP	92	follower_in_sliding_window	19.6554968357	20.2907509804
HEATMAP	92	iteration_pint	19.6554908752	20.2907979488
HEATMAP	93	get_simulation_data	20.2901818752	20.2907629013
HEATMAP	93	get_comm_data	20.2643659115	20.2907838821
HEATMAP	66	timestep_coarse	20.2398788929	20.2931408882
HEATMAP	66	follower_in_sliding_window	19.6550488472	20.2942018509
HEATMAP	66	iteration_pint	19.6550428867	20.2942559719
HEATMAP	67	get_simulation_data	20.294479847	20.295044899
HEATMAP	67	get_comm_data	20.2694449425	20.2950730324
HEATMAP	43	timestep_coarse	20.2477631569	20.3012671471
HEATMAP	43	follower_in_sliding_window	19.664399147	20.3023569584
HEATMAP	43	iteration_pint	19.6643960476	20.3024110794
HEATMAP	44	get_simulation_data	20.3031680584	20.3035960197
HEATMAP	44	get_comm_data	20.2889750004	20.3036170006
HEATMAP	82	timestep_fine	19.7455420494	20.3044669628
HEATMAP	56	timestep_fine	19.7473609447	20.3054249287
HEATMAP	104	timestep_coarse	20.253412962	20.3072350025
HEATMAP	104	idle	16.5648839474	20.307379961
HEATMAP	104	iteration_pint	16.5648810863	20.3074550629
HEATMAP	105	get_simulation_data	20.3076639175	20.3078210354
HEATMAP	105	get_comm_data	16.6198399067	20.3078429699
HEATMAP	32	timestep_coarse	20.255300045	20.3090879917
HEATMAP	32	converged	20.31006217	20.3100640774
HEATMAP	32	follower_in_sliding_window	19.6930880547	20.3101990223
HEATMAP	32	iteration_pint	19.6930820942	20.3102531433
Rank: 32, Status: 0, time: 21.5567600727, iteration 0, starting time frame id: 288, timeframe: [28.80000000000014, 28.90000000000014]
HEATMAP	33	timestep_fine	19.7491259575	20.3115711212
HEATMAP	33	get_simulation_data	20.3116321564	20.311743021
HEATMAP	33	get_comm_data	20.3116121292	20.3117580414
HEATMAP	68	timestep_fine	19.7660109997	20.3159220219
HEATMAP	78	timestep_coarse	20.2627351284	20.3170499802
HEATMAP	78	follower_in_sliding_window	19.5280101299	20.3181369305
HEATMAP	78	iteration_pint	19.5280060768	20.3181910515
HEATMAP	79	get_simulation_data	20.3173980713	20.3179781437
HEATMAP	79	get_comm_data	20.133852005	20.3180000782
HEATMAP	94	timestep_fine	19.7640228271	20.3255999088
HEATMAP	55	timestep_coarse	20.2734358311	20.3265838623
HEATMAP	55	follower_in_sliding_window	19.6910970211	20.327657938
HEATMAP	55	iteration_pint	19.691092968	20.3277130127
HEATMAP	56	get_simulation_data	20.3283538818	20.3285059929
HEATMAP	56	get_comm_data	20.3054580688	20.3285260201
HEATMAP	45	timestep_fine	19.7762959003	20.3291990757
HEATMAP	93	timestep_coarse	20.2908189297	20.3445038795
HEATMAP	93	follower_in_sliding_window	19.7093379498	20.3446540833
HEATMAP	93	iteration_pint	19.7093319893	20.3447179794
HEATMAP	94	get_simulation_data	20.3447618484	20.3453569412
HEATMAP	94	get_comm_data	20.3256340027	20.3453779221
HEATMAP	67	timestep_coarse	20.2951300144	20.3489778042
HEATMAP	67	follower_in_sliding_window	19.7111577988	20.3501288891
HEATMAP	67	iteration_pint	19.7111539841	20.3502299786
HEATMAP	68	get_simulation_data	20.3509628773	20.3510758877
HEATMAP	68	get_comm_data	20.3159630299	20.3510968685
HEATMAP	57	timestep_fine	19.802587986	20.3576710224
HEATMAP	44	timestep_coarse	20.3036499023	20.3583250046
HEATMAP	83	timestep_fine	19.8001840115	20.3577339649
HEATMAP	34	timestep_fine	19.8039338589	20.3582420349
HEATMAP	44	follower_in_sliding_window	19.7216160297	20.3594238758
HEATMAP	44	iteration_pint	19.7216119766	20.3594770432
HEATMAP	45	get_simulation_data	20.3588678837	20.3594629765
HEATMAP	45	get_comm_data	20.3292329311	20.3594839573
HEATMAP	105	timestep_coarse	20.3078920841	20.3614199162
HEATMAP	105	idle	16.6198370457	20.3615651131
HEATMAP	105	iteration_pint	16.6198339462	20.3616240025
HEATMAP	106	get_simulation_data	20.3612589836	20.3618330956
HEATMAP	106	get_comm_data	16.7207109928	20.3618609905
HEATMAP	33	timestep_coarse	20.3117899895	20.3656191826
HEATMAP	33	converged	20.3665831089	20.3665859699
HEATMAP	33	follower_in_sliding_window	19.7491221428	20.3667140007
HEATMAP	33	iteration_pint	19.7491190434	20.3667690754
Rank: 33, Status: 0, time: 21.5844340324, iteration 0, starting time frame id: 289, timeframe: [28.90000000000014, 29.000000000000142]
HEATMAP	34	get_simulation_data	20.366435051	20.3665728569
HEATMAP	34	get_comm_data	20.3582758904	20.366590023
HEATMAP	95	timestep_fine	19.8169901371	20.3668460846
HEATMAP	79	timestep_coarse	20.3180341721	20.3713550568
HEATMAP	79	follower_in_sliding_window	19.5814101696	20.3724329472
HEATMAP	79	iteration_pint	19.5814061165	20.3724880219
HEATMAP	80	get_simulation_data	20.3731198311	20.373529911
HEATMAP	80	get_comm_data	20.2020909786	20.3735518456
HEATMAP	69	timestep_fine	19.8206820488	20.3738019466
HEATMAP	46	timestep_fine	19.8310270309	20.3806869984
HEATMAP	56	timestep_coarse	20.3285598755	20.382461071
HEATMAP	56	follower_in_sliding_window	19.7473599911	20.3835568428
HEATMAP	56	iteration_pint	19.7473568916	20.3836109638
HEATMAP	57	get_simulation_data	20.3838169575	20.3843641281
HEATMAP	57	get_comm_data	20.3577041626	20.3843851089
HEATMAP	94	timestep_coarse	20.3454120159	20.399684906
HEATMAP	94	follower_in_sliding_window	19.7640209198	20.3998308182
HEATMAP	94	iteration_pint	19.764015913	20.3998830318
HEATMAP	95	get_simulation_data	20.3990590572	20.3995912075
HEATMAP	95	get_comm_data	20.3668889999	20.3996171951
HEATMAP	84	timestep_fine	19.8548910618	20.4035630226
HEATMAP	68	timestep_coarse	20.3511309624	20.4040949345
HEATMAP	68	follower_in_sliding_window	19.7660088539	20.4051480293
HEATMAP	68	iteration_pint	19.7660038471	20.4052009583
HEATMAP	69	get_simulation_data	20.4045870304	20.4051470757
HEATMAP	69	get_comm_data	20.3738429546	20.4051680565
HEATMAP	45	timestep_coarse	20.3595180511	20.4131529331
HEATMAP	58	timestep_fine	19.8572890759	20.4136140347
HEATMAP	45	follower_in_sliding_window	19.7762949467	20.4142260551
HEATMAP	45	iteration_pint	19.7762908936	20.4142789841
HEATMAP	46	get_simulation_data	20.4143311977	20.4148671627
HEATMAP	46	get_comm_data	20.3807201385	20.4148881435
HEATMAP	106	timestep_coarse	20.3619351387	20.4178791046
HEATMAP	35	timestep_fine	19.8599839211	20.4181849957
HEATMAP	106	idle	16.7207071781	20.4181041718
HEATMAP	107	get_simulation_data	20.418268919	20.4184060097
HEATMAP	107	get_comm_data	16.7755539417	20.4184348583
HEATMAP	106	iteration_pint	16.720703125	20.4182200432
HEATMAP	34	timestep_coarse	20.3666229248	20.4199268818
HEATMAP	34	converged	20.4209010601	20.4209029675
HEATMAP	34	follower_in_sliding_window	19.8039300442	20.4210319519
HEATMAP	34	iteration_pint	19.8039269447	20.4210870266
Rank: 34, Status: 0, time: 20.4221470356, iteration 0, starting time frame id: 290, timeframe: [29.000000000000142, 29.100000000000144]
HEATMAP	35	get_simulation_data	20.421298027	20.4214529991
HEATMAP	35	get_comm_data	20.4182181358	20.4214689732
HEATMAP	80	timestep_coarse	20.3735868931	20.4279260635
HEATMAP	80	follower_in_sliding_window	19.6371898651	20.4290618896
HEATMAP	80	iteration_pint	19.6371839046	20.4291129112
HEATMAP	96	timestep_fine	19.871819973	20.4291510582
HEATMAP	81	get_simulation_data	20.4291980267	20.4294509888
HEATMAP	81	get_comm_data	20.2464721203	20.4294731617
HEATMAP	70	timestep_fine	19.876185894	20.4316909313
HEATMAP	57	timestep_coarse	20.3844189644	20.4380781651
HEATMAP	57	follower_in_sliding_window	19.8025870323	20.4391469955
HEATMAP	57	iteration_pint	19.8025841713	20.4392011166
HEATMAP	58	get_simulation_data	20.4388661385	20.4393830299
HEATMAP	58	get_comm_data	20.413654089	20.4394040108
HEATMAP	47	timestep_fine	19.8857200146	20.4400019646
HEATMAP	95	timestep_coarse	20.3996720314	20.4529190063
HEATMAP	95	follower_in_sliding_window	19.8169891834	20.4530889988
HEATMAP	96	get_simulation_data	20.4538040161	20.4538969994
HEATMAP	96	get_comm_data	20.4291808605	20.4539179802
HEATMAP	95	iteration_pint	19.816986084	20.4532310963
HEATMAP	69	timestep_coarse	20.4052009583	20.4585881233
HEATMAP	69	follower_in_sliding_window	19.8206801414	20.4596431255
HEATMAP	69	iteration_pint	19.8206751347	20.4596970081
HEATMAP	70	get_simulation_data	20.4597477913	20.4603278637
HEATMAP	70	get_comm_data	20.4317409992	20.4603538513
HEATMAP	85	timestep_fine	19.9089460373	20.4631209373
HEATMAP	36	timestep_fine	19.9157688618	20.4677088261
HEATMAP	46	timestep_coarse	20.414921999	20.4679551125
HEATMAP	46	follower_in_sliding_window	19.8310260773	20.4690170288
HEATMAP	46	iteration_pint	19.8310220242	20.4690690041
HEATMAP	47	get_simulation_data	20.4682719707	20.4688038826
HEATMAP	47	get_comm_data	20.4400360584	20.4688260555
HEATMAP	107	timestep_coarse	20.4185009003	20.4719748497
HEATMAP	107	idle	16.7755498886	20.4721229076
HEATMAP	107	iteration_pint	16.7755429745	20.4721879959
HEATMAP	59	timestep_fine	19.9128658772	20.4727659225
HEATMAP	108	get_simulation_data	20.4729709625	20.4735050201
HEATMAP	108	get_comm_data	17.3817548752	20.4735269547
HEATMAP	35	timestep_coarse	20.4215021133	20.475383997
HEATMAP	35	converged	20.4763400555	20.4763419628
HEATMAP	35	follower_in_sliding_window	19.8599801064	20.4764671326
HEATMAP	35	iteration_pint	19.8599770069	20.4765200615
Rank: 35, Status: 0, time: 21.7185630798, iteration 0, starting time frame id: 291, timeframe: [29.100000000000144, 29.200000000000145]
HEATMAP	36	get_simulation_data	20.4772830009	20.4774339199
HEATMAP	36	get_comm_data	20.4677419662	20.4774489403
HEATMAP	97	timestep_fine	19.9258489609	20.4824490547
HEATMAP	81	timestep_coarse	20.4295070171	20.4829611778
HEATMAP	81	follower_in_sliding_window	19.6916620731	20.4840400219
HEATMAP	81	iteration_pint	19.6916589737	20.4840929508
HEATMAP	82	get_simulation_data	20.4837429523	20.484295845
HEATMAP	82	get_comm_data	20.3045010567	20.4843189716
HEATMAP	71	timestep_fine	19.9302251339	20.4873390198
HEATMAP	48	timestep_fine	19.940967083	20.4887349606
HEATMAP	58	timestep_coarse	20.4394381046	20.4932010174
HEATMAP	58	follower_in_sliding_window	19.8572871685	20.4942700863
HEATMAP	58	iteration_pint	19.8572821617	20.4943261147
HEATMAP	59	get_simulation_data	20.4945449829	20.4951119423
HEATMAP	59	get_comm_data	20.4728000164	20.4951338768
HEATMAP	96	timestep_coarse	20.4539518356	20.5078189373
HEATMAP	96	follower_in_sliding_window	19.8718168736	20.5079729557
HEATMAP	96	iteration_pint	19.8718099594	20.5080559254
HEATMAP	97	get_simulation_data	20.5082600117	20.5088799
HEATMAP	97	get_comm_data	20.4824838638	20.5089020729
HEATMAP	86	timestep_fine	19.962774992	20.5120530128
HEATMAP	70	timestep_coarse	20.460408926	20.5139908791
HEATMAP	60	timestep_fine	19.9677989483	20.5153739452
HEATMAP	70	follower_in_sliding_window	19.8761849403	20.5150928497
HEATMAP	70	iteration_pint	19.8761818409	20.515185833
HEATMAP	71	get_simulation_data	20.5143530369	20.5144639015
HEATMAP	71	get_comm_data	20.4873731136	20.5144851208
HEATMAP	47	timestep_coarse	20.468859911	20.5225410461
HEATMAP	47	follower_in_sliding_window	19.8857190609	20.5236120224
HEATMAP	47	iteration_pint	19.8857150078	20.5236649513
HEATMAP	48	get_simulation_data	20.5243170261	20.5248539448
HEATMAP	48	get_comm_data	20.4887681007	20.524875164
HEATMAP	108	timestep_coarse	20.4735758305	20.5270440578
HEATMAP	108	idle	17.3817508221	20.5272269249
HEATMAP	108	iteration_pint	16.8307290077	20.5272688866
Rank: 108, Status: -2, time: 21.7784528732, iteration 0, starting time frame id: 236, timeframe: [23.600000000000065, 23.700000000000067]
HEATMAP	109	get_simulation_data	20.5266039371	20.5267908573
HEATMAP	109	get_comm_data	17.491519928	20.5268139839
HEATMAP	36	timestep_coarse	20.4774808884	20.5307788849
HEATMAP	36	converged	20.5317399502	20.5317418575
HEATMAP	36	follower_in_sliding_window	19.9157648087	20.5318717957
HEATMAP	36	iteration_pint	19.915760994	20.531924963
Rank: 36, Status: 0, time: 21.7828691006, iteration 0, starting time frame id: 292, timeframe: [29.200000000000145, 29.300000000000146]
HEATMAP	98	timestep_fine	19.9796199799	20.5320179462
HEATMAP	37	timestep_fine	19.9712460041	20.5351660252
HEATMAP	37	get_simulation_data	20.535228014	20.5353400707
HEATMAP	37	get_comm_data	20.5352079868	20.5353550911
HEATMAP	82	timestep_coarse	20.4843518734	20.5381689072
HEATMAP	82	follower_in_sliding_window	19.74553895	20.5392489433
HEATMAP	82	iteration_pint	19.7455358505	20.5393018723
HEATMAP	83	get_simulation_data	20.5395340919	20.5400719643
HEATMAP	83	get_comm_data	20.3577771187	20.5400950909
HEATMAP	72	timestep_fine	19.9862110615	20.54433918
HEATMAP	59	timestep_coarse	20.495167017	20.54906106
HEATMAP	59	follower_in_sliding_window	19.9128630161	20.5501739979
HEATMAP	59	iteration_pint	19.9128599167	20.5502300262
HEATMAP	60	get_simulation_data	20.5509998798	20.5515358448
HEATMAP	60	get_comm_data	20.515406847	20.551555872
HEATMAP	49	timestep_fine	19.9962220192	20.5523538589
HEATMAP	97	timestep_coarse	20.508936882	20.562541008
HEATMAP	97	follower_in_sliding_window	19.9258470535	20.5626900196
HEATMAP	97	iteration_pint	19.9258420467	20.5627410412
HEATMAP	98	get_simulation_data	20.5623738766	20.5629529953
HEATMAP	98	get_comm_data	20.5320520401	20.5629739761
HEATMAP	61	timestep_fine	20.0212740898	20.5645170212
HEATMAP	87	timestep_fine	20.0159749985	20.5638291836
HEATMAP	71	timestep_coarse	20.5145249367	20.568212986
HEATMAP	71	follower_in_sliding_window	19.9302239418	20.5692989826
HEATMAP	71	iteration_pint	19.930218935	20.5693531036
HEATMAP	72	get_simulation_data	20.5699951649	20.5705280304
HEATMAP	72	get_comm_data	20.5443730354	20.570551157
HEATMAP	48	timestep_coarse	20.5249090195	20.577835083
HEATMAP	48	follower_in_sliding_window	19.9409661293	20.5788991451
HEATMAP	48	iteration_pint	19.9409620762	20.5789511204
HEATMAP	49	get_simulation_data	20.5791640282	20.5796918869
HEATMAP	49	get_comm_data	20.5523869991	20.5797128677
HEATMAP	109	timestep_coarse	20.5268628597	20.5803258419
HEATMAP	109	idle	17.4915168285	20.5804669857
HEATMAP	109	iteration_pint	17.4915139675	20.5805199146
HEATMAP	38	timestep_fine	20.0264239311	20.5808329582
HEATMAP	110	get_simulation_data	20.5805780888	20.5811159611
HEATMAP	110	get_comm_data	17.5498230457	20.5811390877
HEATMAP	37	timestep_coarse	20.5353870392	20.5896201134
HEATMAP	37	converged	20.5905959606	20.5905990601
HEATMAP	37	follower_in_sliding_window	19.9712431431	20.5907249451
HEATMAP	37	iteration_pint	19.97123909	20.5907850266
Rank: 37, Status: 0, time: 21.809363842, iteration 0, starting time frame id: 293, timeframe: [29.300000000000146, 29.400000000000148]
HEATMAP	38	get_simulation_data	20.5908508301	20.5909969807
HEATMAP	38	get_comm_data	20.5808670521	20.5910129547
HEATMAP	83	timestep_coarse	20.5401329994	20.5937700272
HEATMAP	83	follower_in_sliding_window	19.800180912	20.5948638916
HEATMAP	83	iteration_pint	19.800178051	20.5949311256
HEATMAP	99	timestep_fine	20.034913063	20.5952451229
HEATMAP	84	get_simulation_data	20.5956950188	20.5962460041
HEATMAP	84	get_comm_data	20.4035971165	20.5962679386
HEATMAP	73	timestep_fine	20.0418372154	20.5976400375
HEATMAP	60	timestep_coarse	20.5515899658	20.6039698124
HEATMAP	60	follower_in_sliding_window	19.9677968025	20.605014801
HEATMAP	60	iteration_pint	19.9677908421	20.605068922
HEATMAP	61	get_simulation_data	20.6044330597	20.6049571037
HEATMAP	61	get_comm_data	20.5645489693	20.6049771309
HEATMAP	50	timestep_fine	20.0515179634	20.6105539799
HEATMAP	98	timestep_coarse	20.5630068779	20.6163749695
HEATMAP	98	follower_in_sliding_window	19.9796190262	20.6165208817
HEATMAP	98	iteration_pint	19.9796149731	20.6165730953
HEATMAP	99	get_simulation_data	20.6168129444	20.6173889637
HEATMAP	99	get_comm_data	20.5952870846	20.6174108982
HEATMAP	62	timestep_fine	20.0758478642	20.6225650311
HEATMAP	72	timestep_coarse	20.570592165	20.6245830059
HEATMAP	72	follower_in_sliding_window	19.9862101078	20.6256871223
HEATMAP	72	iteration_pint	19.986205101	20.6257860661
HEATMAP	73	get_simulation_data	20.6259431839	20.6261041164
HEATMAP	73	get_comm_data	20.5976750851	20.6261250973
HEATMAP	88	timestep_fine	20.0716049671	20.6321120262
HEATMAP	49	timestep_coarse	20.5797469616	20.6334688663
HEATMAP	49	follower_in_sliding_window	19.9962198734	20.634552002
HEATMAP	49	iteration_pint	19.9962170124	20.6346099377
HEATMAP	110	timestep_coarse	20.5811879635	20.6346640587
HEATMAP	110	idle	17.5498199463	20.6348040104
HEATMAP	110	iteration_pint	17.5498161316	20.634855032
HEATMAP	50	get_simulation_data	20.6342658997	20.6346690655
HEATMAP	50	get_comm_data	20.6105880737	20.6346900463
HEATMAP	111	get_simulation_data	20.6340429783	20.634606123
HEATMAP	111	get_comm_data	17.608987093	20.6346280575
HEATMAP	39	timestep_fine	20.0808720589	20.6350769997
HEATMAP	38	timestep_coarse	20.5910470486	20.6445360184
HEATMAP	38	converged	20.645526886	20.6455290318
HEATMAP	38	follower_in_sliding_window	20.026419878	20.6456558704
HEATMAP	38	iteration_pint	20.026417017	20.6457099915
Rank: 38, Status: 0, time: 21.8754270077, iteration 0, starting time frame id: 294, timeframe: [29.400000000000148, 29.50000000000015]
HEATMAP	39	get_simulation_data	20.6449000835	20.6450459957
HEATMAP	39	get_comm_data	20.6351110935	20.6450622082
HEATMAP	100	timestep_fine	20.0899279118	20.6470489502
HEATMAP	84	timestep_coarse	20.5963020325	20.649392128
HEATMAP	84	follower_in_sliding_window	19.8548870087	20.6504631042
HEATMAP	84	iteration_pint	19.8548841476	20.6505150795
HEATMAP	85	get_simulation_data	20.6498970985	20.6504809856
HEATMAP	85	get_comm_data	20.4631550312	20.6505038738
HEATMAP	51	timestep_fine	20.1062190533	20.6518318653
HEATMAP	61	timestep_coarse	20.6050109863	20.6574299335
HEATMAP	61	follower_in_sliding_window	20.021271944	20.6584720612
HEATMAP	61	iteration_pint	20.0212669373	20.6585259438
HEATMAP	62	get_simulation_data	20.6585888863	20.6591038704
HEATMAP	62	get_comm_data	20.6225979328	20.6591250896
HEATMAP	74	timestep_fine	20.0979671478	20.6643130779
HEATMAP	99	timestep_coarse	20.6174490452	20.6714200974
HEATMAP	99	follower_in_sliding_window	20.0349109173	20.6715729237
HEATMAP	99	iteration_pint	20.0349059105	20.6716380119
HEATMAP	100	get_simulation_data	20.6724009514	20.672991991
HEATMAP	100	get_comm_data	20.6470868587	20.6730129719
HEATMAP	63	timestep_fine	20.1298239231	20.6777620316
HEATMAP	73	timestep_coarse	20.6261591911	20.6797411442
HEATMAP	73	follower_in_sliding_window	20.0418360233	20.6808509827
HEATMAP	73	iteration_pint	20.0418322086	20.68090415
HEATMAP	74	get_simulation_data	20.6805450916	20.6810410023
HEATMAP	74	get_comm_data	20.6643490791	20.6810619831
HEATMAP	50	timestep_coarse	20.6347229481	20.6887309551
HEATMAP	111	timestep_coarse	20.6346769333	20.688616991
HEATMAP	111	idle	17.6089839935	20.688765049
HEATMAP	111	iteration_pint	17.6089770794	20.6888179779
HEATMAP	50	follower_in_sliding_window	20.0515170097	20.6898100376
HEATMAP	50	iteration_pint	20.0515129566	20.6898639202HEATMAP	112	get_simulation_data	20.689496994	20.6900689602
HEATMAP	112	get_comm_data	17.6642100811	20.6900920868

HEATMAP	51	get_simulation_data	20.6900858879	20.6906719208
HEATMAP	51	get_comm_data	20.6518650055	20.6906929016
HEATMAP	40	timestep_fine	20.1368970871	20.6913340092
HEATMAP	89	timestep_fine	20.1267371178	20.6924099922
HEATMAP	39	timestep_coarse	20.6450951099	20.6984770298
HEATMAP	39	converged	20.6994640827	20.6994659901
HEATMAP	39	follower_in_sliding_window	20.0808711052	20.699627161
HEATMAP	39	iteration_pint	20.0808680058	20.6996781826
Rank: 39, Status: 0, time: 21.932076931, iteration 0, starting time frame id: 295, timeframe: [29.50000000000015, 29.60000000000015]HEATMAP	40	get_simulation_data	20.7002830505	20.7004458904
HEATMAP	40	get_comm_data	20.691368103	20.7004621029

HEATMAP	75	timestep_fine	20.152684927	20.7009270191
HEATMAP	101	timestep_fine	20.1438479424	20.7017538548
HEATMAP	85	timestep_coarse	20.6505389214	20.7042720318
HEATMAP	85	follower_in_sliding_window	19.9089429379	20.7053389549
HEATMAP	85	iteration_pint	19.9089379311	20.7053918839
HEATMAP	86	get_simulation_data	20.7054438591	20.705976963
HEATMAP	86	get_comm_data	20.5120928288	20.7059988976
HEATMAP	62	timestep_coarse	20.6591579914	20.7119729519
HEATMAP	62	follower_in_sliding_window	20.0758459568	20.7130289078
HEATMAP	62	iteration_pint	20.0758399963	20.7130839825
HEATMAP	63	get_simulation_data	20.7122678757	20.7128078938
HEATMAP	63	get_comm_data	20.6777949333	20.7128288746
HEATMAP	52	timestep_fine	20.1623032093	20.7171730995
HEATMAP	100	timestep_coarse	20.6730468273	20.7265849113
HEATMAP	100	follower_in_sliding_window	20.0899269581	20.7267429829
HEATMAP	100	iteration_pint	20.0899219513	20.7267928123
HEATMAP	101	get_simulation_data	20.726172924	20.7267420292
HEATMAP	101	get_comm_data	20.7017939091	20.72676301
HEATMAP	74	timestep_coarse	20.681096077	20.7359371185
HEATMAP	74	follower_in_sliding_window	20.0979650021	20.7370221615
HEATMAP	74	iteration_pint	20.097962141	20.7370750904
HEATMAP	75	get_simulation_data	20.7373139858	20.7378549576
HEATMAP	75	get_comm_data	20.7009680271	20.7378778458
HEATMAP	64	timestep_fine	20.1858570576	20.7382330894
HEATMAP	90	timestep_fine	20.180711031	20.7412540913
HEATMAP	41	timestep_fine	20.1922590733	20.7433850765
HEATMAP	51	timestep_coarse	20.6907269955	20.7433819771
HEATMAP	112	timestep_coarse	20.6901400089	20.7436130047
HEATMAP	112	idle	17.6642079353	20.7437551022
HEATMAP	112	iteration_pint	17.6642029285	20.743858099
HEATMAP	51	follower_in_sliding_window	20.1062178612	20.7444319725HEATMAP	113	get_simulation_data	20.7440218925	20.7445960045
HEATMAP	113	get_comm_data	17.7193229198	20.7446188927

HEATMAP	51	iteration_pint	20.1062140465	20.7444839478
HEATMAP	52	get_simulation_data	20.7452630997	20.7458281517
HEATMAP	52	get_comm_data	20.7172071934	20.7458491325
HEATMAP	102	timestep_fine	20.1981739998	20.7520990372
HEATMAP	40	timestep_coarse	20.7004959583	20.7541940212
HEATMAP	40	converged	20.755147934	20.7551500797
HEATMAP	40	follower_in_sliding_window	20.1368949413	20.7552719116
HEATMAP	40	iteration_pint	20.1368899345	20.755325079
Rank: 40, Status: 0, time: 22.0022881031, iteration 0, starting time frame id: 296, timeframe: [29.60000000000015, 29.700000000000152]
HEATMAP	41	get_simulation_data	20.7555389404	20.7556760311
HEATMAP	41	get_comm_data	20.7434329987	20.7556920052
HEATMAP	86	timestep_coarse	20.7060329914	20.7590408325
HEATMAP	86	follower_in_sliding_window	19.9627699852	20.7601368427
HEATMAP	86	iteration_pint	19.9627659321	20.7601878643
HEATMAP	87	get_simulation_data	20.7592401505	20.7594530582
HEATMAP	87	get_comm_data	20.5638639927	20.7594740391
HEATMAP	76	timestep_fine	20.2088079453	20.7625601292
HEATMAP	63	timestep_coarse	20.7128620148	20.7658500671
HEATMAP	63	follower_in_sliding_window	20.12981987	20.7669298649
HEATMAP	63	iteration_pint	20.129817009	20.7669830322
HEATMAP	64	get_simulation_data	20.7676460743	20.7681760788
HEATMAP	64	get_comm_data	20.7382760048	20.7682030201
HEATMAP	53	timestep_fine	20.2174358368	20.7790229321
HEATMAP	101	timestep_coarse	20.7267980576	20.7805440426
HEATMAP	101	follower_in_sliding_window	20.143846035	20.7806909084
HEATMAP	101	iteration_pint	20.1438419819	20.7807428837
HEATMAP	102	get_simulation_data	20.7808039188	20.7814500332
HEATMAP	102	get_comm_data	20.7521388531	20.7814698219
HEATMAP	65	timestep_fine	20.2402291298	20.7877550125
HEATMAP	91	timestep_fine	20.2350811958	20.788203001
HEATMAP	75	timestep_coarse	20.7379150391	20.7909879684
HEATMAP	75	follower_in_sliding_window	20.1526830196	20.7920639515
HEATMAP	75	iteration_pint	20.1526770592	20.7921309471
HEATMAP	76	get_simulation_data	20.7929189205	20.7934100628
HEATMAP	76	get_comm_data	20.762609005	20.7934370041
HEATMAP	113	timestep_coarse	20.7446670532	20.7982959747
HEATMAP	113	idle	17.7193191051	20.7984359264
HEATMAP	113	iteration_pint	17.7193129063	20.7984879017
HEATMAP	114	get_simulation_data	20.7981381416	20.7982912064
HEATMAP	114	get_comm_data	17.773496151	20.7983131409
HEATMAP	52	timestep_coarse	20.745882988	20.7995131016
HEATMAP	52	follower_in_sliding_window	20.1623010635	20.8005840778
HEATMAP	52	iteration_pint	20.1622970104	20.8006401062
HEATMAP	42	timestep_fine	20.2471160889	20.7998600006
HEATMAP	53	get_simulation_data	20.8000099659	20.8005709648
HEATMAP	53	get_comm_data	20.77906394	20.8005928993
HEATMAP	103	timestep_fine	20.2521541119	20.8049690723
HEATMAP	41	timestep_coarse	20.7557249069	20.8090319633
HEATMAP	41	converged	20.8100199699	20.8100230694
HEATMAP	41	follower_in_sliding_window	20.1922578812	20.810147047
HEATMAP	41	iteration_pint	20.1922550201	20.810199976
Rank: 41, Status: 0, time: 22.0281767845, iteration 0, starting time frame id: 297, timeframe: [29.700000000000152, 29.800000000000153]
HEATMAP	42	get_simulation_data	20.8098471165	20.8099939823
HEATMAP	42	get_comm_data	20.7998940945	20.8100099564
HEATMAP	87	timestep_coarse	20.7595081329	20.8127131462
HEATMAP	87	follower_in_sliding_window	20.0159730911	20.8137750626
HEATMAP	87	iteration_pint	20.015969038	20.8138270378
HEATMAP	88	get_simulation_data	20.8144779205	20.8150141239
HEATMAP	88	get_comm_data	20.6321470737	20.8150351048
HEATMAP	77	timestep_fine	20.2626700401	20.8152348995
HEATMAP	64	timestep_coarse	20.7682571411	20.8217761517
HEATMAP	64	follower_in_sliding_window	20.1858551502	20.8229141235
HEATMAP	64	iteration_pint	20.1858520508	20.8230450153
HEATMAP	65	get_simulation_data	20.8231539726	20.8232400417
HEATMAP	65	get_comm_data	20.7877991199	20.823266983
HEATMAP	102	timestep_coarse	20.7815029621	20.834954977
HEATMAP	102	follower_in_sliding_window	20.1981730461	20.8350999355
HEATMAP	102	iteration_pint	20.198168993	20.8351519108
HEATMAP	103	get_simulation_data	20.8343169689	20.8348639011
HEATMAP	103	get_comm_data	20.8050091267	20.8348851204
HEATMAP	54	timestep_fine	20.2737090588	20.8377101421
HEATMAP	66	timestep_fine	20.294315815	20.8453288078
HEATMAP	76	timestep_coarse	20.793489933	20.8468599319
HEATMAP	76	follower_in_sliding_window	20.2088069916	20.8479850292
HEATMAP	76	iteration_pint	20.2088041306	20.8480799198
HEATMAP	77	get_simulation_data	20.8474049568	20.8475170135
HEATMAP	77	get_comm_data	20.8152778149	20.8475430012
HEATMAP	114	timestep_coarse	20.7983629704	20.8515620232
HEATMAP	114	idle	17.7734930515	20.851703167
HEATMAP	114	iteration_pint	17.7734889984	20.8517670631
HEATMAP	115	get_simulation_data	20.8520178795	20.8525369167
HEATMAP	115	get_comm_data	17.8300378323	20.8525648117
HEATMAP	53	timestep_coarse	20.8006279469	20.8545620441
HEATMAP	43	timestep_fine	20.3024680614	20.855148077
HEATMAP	53	follower_in_sliding_window	20.2174348831	20.8556318283
HEATMAP	53	iteration_pint	20.21743083	20.855684042
HEATMAP	54	get_simulation_data	20.8557550907	20.856333971
HEATMAP	54	get_comm_data	20.8377451897	20.8563551903
HEATMAP	92	timestep_fine	20.2908267975	20.8580229282
HEATMAP	104	timestep_fine	20.3075580597	20.8633480072
HEATMAP	42	timestep_coarse	20.8100430965	20.8635680676
HEATMAP	42	converged	20.8645451069	20.8645470142
HEATMAP	42	follower_in_sliding_window	20.2471151352	20.8646681309
HEATMAP	42	iteration_pint	20.2471120358	20.8647210598
Rank: 42, Status: 0, time: 20.8657832146, iteration 0, starting time frame id: 298, timeframe: [29.800000000000153, 29.900000000000155]
HEATMAP	43	get_simulation_data	20.8649389744	20.865087986
HEATMAP	43	get_comm_data	20.8551821709	20.86510396
HEATMAP	88	timestep_coarse	20.815071106	20.8692159653
HEATMAP	88	follower_in_sliding_window	20.0716030598	20.8703229427
HEATMAP	88	iteration_pint	20.0715990067	20.8703730106
HEATMAP	89	get_simulation_data	20.8705840111	20.870745182
HEATMAP	89	get_comm_data	20.6924571991	20.8707661629
HEATMAP	65	timestep_coarse	20.8233201504	20.8763501644
HEATMAP	65	follower_in_sliding_window	20.2402281761	20.8774449825
HEATMAP	65	iteration_pint	20.2402250767	20.8775911331HEATMAP	66	get_simulation_data	20.8771238327	20.8772208691
HEATMAP	66	get_comm_data	20.8453629017	20.8772428036

HEATMAP	55	timestep_fine	20.3277738094	20.8796868324
HEATMAP	78	timestep_fine	20.3182520866	20.8815069199
HEATMAP	103	timestep_coarse	20.8349180222	20.8888249397
HEATMAP	103	follower_in_sliding_window	20.2521519661	20.8889820576
HEATMAP	103	iteration_pint	20.2521469593	20.8890330791
HEATMAP	104	get_simulation_data	20.88971591	20.8898611069
HEATMAP	104	get_comm_data	20.8633859158	20.8898820877
HEATMAP	93	timestep_fine	20.3447749615	20.9007918835
HEATMAP	77	timestep_coarse	20.8475978374	20.9008889198
HEATMAP	77	follower_in_sliding_window	20.262668848	20.9019730091
HEATMAP	77	iteration_pint	20.262665987	20.90209198
HEATMAP	78	get_simulation_data	20.9020829201	20.9021959305
HEATMAP	78	get_comm_data	20.8815410137	20.9022171497
HEATMAP	115	timestep_coarse	20.8526299	20.9066338539
HEATMAP	115	idle	17.8300349712	20.9067819118
HEATMAP	115	iteration_pint	17.8300278187	20.9068508148
HEATMAP	116	get_simulation_data	20.9076290131	20.9081699848
HEATMAP	116	get_comm_data	17.8846931458	20.9081931114
HEATMAP	67	timestep_fine	20.3503608704	20.9086148739
HEATMAP	54	timestep_coarse	20.8563890457	20.9107880592
HEATMAP	105	timestep_fine	20.361686945	20.9112250805
HEATMAP	54	follower_in_sliding_window	20.2737081051	20.9118759632
HEATMAP	54	iteration_pint	20.273704052	20.9119300842
HEATMAP	55	get_simulation_data	20.9111089706	20.9115419388
HEATMAP	55	get_comm_data	20.8797209263	20.9115629196
HEATMAP	43	timestep_coarse	20.8651380539	20.9187381268
HEATMAP	43	converged	20.9196989536	20.9197010994
HEATMAP	43	follower_in_sliding_window	20.3024671078	20.9198269844
HEATMAP	43	iteration_pint	20.3024630547	20.9198811054
Rank: 43, Status: 0, time: 22.1617569923, iteration 0, starting time frame id: 299, timeframe: [29.900000000000155, 30.000000000000156]
HEATMAP	89	timestep_coarse	20.8708012104	20.9254930019
HEATMAP	89	follower_in_sliding_window	20.1267352104	20.9266002178
HEATMAP	89	iteration_pint	20.1267311573	20.9266490936
HEATMAP	79	timestep_fine	20.372549057	20.9260041714
HEATMAP	90	get_simulation_data	20.926279068	20.9268221855
HEATMAP	90	get_comm_data	20.7412881851	20.9268431664
HEATMAP	44	timestep_fine	20.3595099449	20.9288010597
HEATMAP	44	get_simulation_data	20.9288549423	20.9289700985
HEATMAP	44	get_comm_data	20.9288349152	20.9289860725
HEATMAP	66	timestep_coarse	20.8772759438	20.9305188656
HEATMAP	66	follower_in_sliding_window	20.2943129539	20.9315907955
HEATMAP	66	iteration_pint	20.2943098545	20.9316408634
HEATMAP	67	get_simulation_data	20.9318678379	20.9324538708
HEATMAP	67	get_comm_data	20.9086608887	20.9324820042
HEATMAP	56	timestep_fine	20.3836679459	20.9409399033
HEATMAP	104	timestep_coarse	20.8899159431	20.9437708855
HEATMAP	104	follower_in_sliding_window	20.307557106	20.9439210892
HEATMAP	104	iteration_pint	20.3075540066	20.9440500736
HEATMAP	105	get_simulation_data	20.9442110062	20.9443969727
HEATMAP	105	get_comm_data	20.9112660885	20.9444179535
HEATMAP	68	timestep_fine	20.4052319527	20.9552919865
HEATMAP	78	timestep_coarse	20.9022510052	20.9564869404
HEATMAP	78	follower_in_sliding_window	20.318251133	20.9575989246
HEATMAP	78	iteration_pint	20.3182470798	20.9576511383
HEATMAP	79	get_simulation_data	20.9568469524	20.9574050903
HEATMAP	79	get_comm_data	20.9260439873	20.9574270248
HEATMAP	116	timestep_coarse	20.9082429409	20.9611179829
HEATMAP	116	idle	17.884691	20.9612579346
HEATMAP	116	iteration_pint	17.8846869469	20.9613101482
HEATMAP	117	get_simulation_data	20.9606759548	20.961206913
HEATMAP	117	get_comm_data	17.9384949207	20.9612290859
HEATMAP	94	timestep_fine	20.3999409676	20.9620699883
HEATMAP	55	timestep_coarse	20.9115958214	20.9647099972
HEATMAP	55	follower_in_sliding_window	20.3277719021	20.965777874
HEATMAP	55	iteration_pint	20.3277688026	20.9658308029
HEATMAP	56	get_simulation_data	20.9664969444	20.9670228958
HEATMAP	56	get_comm_data	20.9409739971	20.9670438766
HEATMAP	45	timestep_fine	20.4143369198	20.9672720432
HEATMAP	90	timestep_coarse	20.9268770218	20.9807960987
HEATMAP	90	follower_in_sliding_window	20.1807069778	20.9818921089
HEATMAP	90	iteration_pint	20.1807031631	20.9819400311
HEATMAP	91	get_simulation_data	20.9821732044	20.9823260307
HEATMAP	91	get_comm_data	20.7882380486	20.9823470116
HEATMAP	44	timestep_coarse	20.9290180206	20.9838309288
HEATMAP	44	converged	20.9848139286	20.9848160744
HEATMAP	44	follower_in_sliding_window	20.3595080376	20.9849410057
HEATMAP	44	iteration_pint	20.3595020771	20.9849948883
Rank: 44, Status: 0, time: 22.2356829643, iteration 0, starting time frame id: 300, timeframe: [30.000000000000156, 30.100000000000158]
HEATMAP	45	get_simulation_data	20.9843540192	20.9845049381
HEATMAP	45	get_comm_data	20.9673070908	20.9845209122
HEATMAP	67	timestep_coarse	20.9325349331	20.986495018
HEATMAP	67	follower_in_sliding_window	20.3503599167	20.9875910282
HEATMAP	67	iteration_pint	20.3503558636	20.9877150059
HEATMAP	68	get_simulation_data	20.9884278774	20.9885480404
HEATMAP	68	get_comm_data	20.9553449154	20.9885699749
HEATMAP	57	timestep_fine	20.4392549992	20.9940540791
HEATMAP	80	timestep_fine	20.4291779995	20.9950828552
HEATMAP	105	timestep_coarse	20.9444520473	20.9980061054
HEATMAP	105	follower_in_sliding_window	20.3616850376	20.9981520176
HEATMAP	105	iteration_pint	20.3616790771	20.9982030392
HEATMAP	106	timestep_fine	20.4182510376	20.9990639687
HEATMAP	106	get_simulation_data	20.9991340637	20.9992890358
HEATMAP	106	get_comm_data	20.9991080761	20.9993159771
HEATMAP	95	timestep_fine	20.453305006	21.0047352314
HEATMAP	69	timestep_fine	20.4597580433	21.0106520653
HEATMAP	79	timestep_coarse	20.957460165	21.0107910633
HEATMAP	79	follower_in_sliding_window	20.3725481033	21.0118951797
HEATMAP	80	get_simulation_data	21.0125448704	21.0126729012
HEATMAP	80	get_comm_data	20.9951179028	21.012693882HEATMAP	79	iteration_pint	20.3725440502	21.0119740963

HEATMAP	117	timestep_coarse	20.9612801075	21.0143659115
HEATMAP	117	idle	17.9384920597	21.014523983
HEATMAP	117	iteration_pint	17.9384880066	21.0145769119
HEATMAP	118	get_simulation_data	21.0146369934	21.015212059
HEATMAP	118	get_comm_data	17.9983439445	21.0152339935
HEATMAP	46	timestep_fine	20.4691300392	21.0191831589
HEATMAP	56	timestep_coarse	20.9670770168	21.0209419727
HEATMAP	56	follower_in_sliding_window	20.3836669922	21.0220339298
HEATMAP	56	iteration_pint	20.3836638927	21.0220880508
HEATMAP	57	get_simulation_data	21.0222909451	21.0228631496
HEATMAP	57	get_comm_data	20.9940881729	21.0228850842
HEATMAP	107	timestep_fine	20.472219944	21.0242137909
HEATMAP	91	timestep_coarse	20.9823811054	21.0355770588
HEATMAP	91	follower_in_sliding_window	20.2350780964	21.0366489887
HEATMAP	91	iteration_pint	20.2350749969	21.0367021561
HEATMAP	92	get_simulation_data	21.037501812	21.0380690098
HEATMAP	92	get_comm_data	20.8580708504	21.0380899906
HEATMAP	45	timestep_coarse	20.9845530987	21.0381059647
HEATMAP	45	converged	21.0390629768	21.0390648842
HEATMAP	45	follower_in_sliding_window	20.4143350124	21.0391869545
HEATMAP	45	iteration_pint	20.4143309593	21.0392389297
Rank: 45, Status: 0, time: 22.2581810951, iteration 0, starting time frame id: 301, timeframe: [30.100000000000158, 30.20000000000016]
HEATMAP	46	get_simulation_data	21.0392980576	21.0394361019
HEATMAP	46	get_comm_data	21.0192170143	21.039452076
HEATMAP	81	timestep_fine	20.4841210842	21.0394940376
HEATMAP	68	timestep_coarse	20.9886040688	21.0416250229
HEATMAP	68	follower_in_sliding_window	20.405230999	21.0426828861
HEATMAP	68	iteration_pint	20.4052250385	21.0427360535
HEATMAP	69	get_simulation_data	21.0420999527	21.0427110195
HEATMAP	69	get_comm_data	21.010684967	21.0427320004
HEATMAP	58	timestep_fine	20.4943861961	21.0488080978
HEATMAP	106	timestep_coarse	20.9993691444	21.0551691055
HEATMAP	106	follower_in_sliding_window	20.4182491302	21.0553300381
HEATMAP	106	iteration_pint	20.4182450771	21.0554180145HEATMAP	107	get_simulation_data	21.0556159019	21.0557279587
HEATMAP	107	get_comm_data	21.0242469311	21.0557489395

HEATMAP	96	timestep_fine	20.5081448555	21.0653719902
HEATMAP	80	timestep_coarse	21.0127289295	21.0670399666
HEATMAP	80	follower_in_sliding_window	20.4291739464	21.0681450367
HEATMAP	80	iteration_pint	20.4291679859	21.0681610107
HEATMAP	118	timestep_coarse	21.0152819157	21.0696070194
HEATMAP	118	idle	17.9983420372	21.0697510242
HEATMAP	118	iteration_pint	17.9983379841	21.0698010921
HEATMAP	119	get_simulation_data	21.0689599514	21.0695159435
HEATMAP	119	get_comm_data	18.052175045	21.0695390701
HEATMAP	70	timestep_fine	20.5153129101	21.0714628696
HEATMAP	81	get_simulation_data	21.0724451542	21.0725691319
HEATMAP	81	get_comm_data	21.0395340919	21.0725901127
HEATMAP	57	timestep_coarse	21.0229179859	21.0766301155
HEATMAP	57	follower_in_sliding_window	20.4392540455	21.0777060986
HEATMAP	57	iteration_pint	20.4392499924	21.0777590275
HEATMAP	108	timestep_fine	20.5274338722	21.0789048672
HEATMAP	58	get_simulation_data	21.0773961544	21.0779800415
HEATMAP	58	get_comm_data	21.0488421917	21.0780010223
HEATMAP	47	timestep_fine	20.5237238407	21.0791530609
HEATMAP	92	timestep_coarse	21.0381247997	21.0924999714
HEATMAP	46	timestep_coarse	21.0394852161	21.0925559998
HEATMAP	92	follower_in_sliding_window	20.2908229828	21.0936009884
HEATMAP	92	iteration_pint	20.2908198833	21.0936508179
HEATMAP	46	converged	21.0935080051	21.0935101509
HEATMAP	93	get_simulation_data	21.0930070877	21.0935878754
HEATMAP	93	get_comm_data	20.9008259773	21.0936090946HEATMAP	46	follower_in_sliding_window	20.4691290855	21.0936300755

HEATMAP	46	iteration_pint	20.4691250324	21.093681097
Rank: 46, Status: 0, time: 22.3238420486, iteration 0, starting time frame id: 302, timeframe: [30.20000000000016, 30.30000000000016]
HEATMAP	47	get_simulation_data	21.0928618908	21.0930030346
HEATMAP	47	get_comm_data	21.07918787	21.0930190086
HEATMAP	69	timestep_coarse	21.0427660942	21.0960280895
HEATMAP	69	follower_in_sliding_window	20.4597549438	21.0970900059
HEATMAP	69	iteration_pint	20.4597499371	21.0971410275
HEATMAP	70	get_simulation_data	21.0971939564	21.0977687836
HEATMAP	70	get_comm_data	21.0715069771	21.0977959633
HEATMAP	82	timestep_fine	20.5393629074	21.0980570316
HEATMAP	59	timestep_fine	20.5502860546	21.1073329449
HEATMAP	107	timestep_coarse	21.055783987	21.1091439724
HEATMAP	107	follower_in_sliding_window	20.4722189903	21.1092917919
HEATMAP	107	iteration_pint	20.4722149372	21.1093428135
HEATMAP	108	get_simulation_data	21.1101460457	21.1107120514
HEATMAP	108	get_comm_data	21.0789430141	21.1107339859
HEATMAP	97	timestep_fine	20.5627989769	21.1192560196
HEATMAP	119	timestep_coarse	21.0695879459	21.1230008602
HEATMAP	119	idle	18.0521719456	21.1231429577
HEATMAP	119	iteration_pint	18.0521650314	21.1231958866
HEATMAP	120	get_simulation_data	21.123896122	21.1240711212
HEATMAP	120	get_comm_data	18.1073081493	21.1240990162
HEATMAP	81	timestep_coarse	21.0726239681	21.1260609627
HEATMAP	48	timestep_fine	20.5789840221	21.126363039
HEATMAP	81	follower_in_sliding_window	20.4841191769	21.1271400452
HEATMAP	81	iteration_pint	20.4841141701	21.1271920204
HEATMAP	71	timestep_fine	20.5694129467	21.1268820763
HEATMAP	82	get_simulation_data	21.1268248558	21.1273620129
HEATMAP	82	get_comm_data	21.0980980396	21.12738204
HEATMAP	58	timestep_coarse	21.0780341625	21.1314690113
HEATMAP	58	follower_in_sliding_window	20.494385004	21.1325461864
HEATMAP	58	iteration_pint	20.4943811893	21.1326010227
HEATMAP	59	get_simulation_data	21.1328370571	21.1332569122
HEATMAP	59	get_comm_data	21.1073670387	21.1332778931
HEATMAP	109	timestep_fine	20.5805499554	21.134791851
HEATMAP	93	timestep_coarse	21.0936439037	21.1473488808
HEATMAP	47	timestep_coarse	21.093059063	21.1469700336
HEATMAP	93	follower_in_sliding_window	20.3447740078	21.1484439373
HEATMAP	93	iteration_pint	20.3447699547	21.1484968662
HEATMAP	47	converged	21.1479289532	21.1479308605
HEATMAP	47	follower_in_sliding_window	20.5237219334	21.1480610371
HEATMAP	47	iteration_pint	20.5237190723	21.1481220722
Rank: 47, Status: 0, time: 22.3806838989, iteration 0, starting time frame id: 303, timeframe: [30.30000000000016, 30.400000000000162]HEATMAP	48	get_simulation_data	21.1487920284	21.1489479542
HEATMAP	48	get_comm_data	21.1263971329	21.1489641666

HEATMAP	94	get_simulation_data	21.1485579014	21.1491069794
HEATMAP	94	get_comm_data	20.9621038437	21.1491289139
HEATMAP	60	timestep_fine	20.6051249504	21.1512019634
HEATMAP	83	timestep_fine	20.5949909687	21.1508700848
HEATMAP	70	timestep_coarse	21.0978479385	21.1514358521
HEATMAP	70	follower_in_sliding_window	20.5153110027	21.1525697708
HEATMAP	71	get_simulation_data	21.1517419815	21.1518480778
HEATMAP	71	get_comm_data	21.1269159317	21.1518700123
HEATMAP	70	iteration_pint	20.515308857	21.1526839733
HEATMAP	108	timestep_coarse	21.1107678413	21.1642010212
HEATMAP	108	follower_in_sliding_window	20.5274319649	21.1643669605
HEATMAP	108	iteration_pint	20.5274269581	21.1644179821
HEATMAP	109	get_simulation_data	21.1637699604	21.164306879
HEATMAP	109	get_comm_data	21.1348319054	21.164329052
HEATMAP	98	timestep_fine	20.616601944	21.1685500145
HEATMAP	120	timestep_coarse	21.1241509914	21.1774401665
HEATMAP	120	idle	18.1073060036	21.1775841713
HEATMAP	120	iteration_pint	18.1073031425	21.1776840687
HEATMAP	121	get_simulation_data	21.1778540611	21.1779711246
HEATMAP	121	get_comm_data	18.1616311073	21.1779940128
HEATMAP	82	timestep_coarse	21.1274158955	21.1818809509
HEATMAP	82	follower_in_sliding_window	20.5393619537	21.1829659939
HEATMAP	82	iteration_pint	20.5393579006	21.1830198765
HEATMAP	83	get_simulation_data	21.1832621098	21.1834208965
HEATMAP	83	get_comm_data	21.1509110928	21.1834449768
HEATMAP	59	timestep_coarse	21.1333119869	21.186964035
HEATMAP	59	follower_in_sliding_window	20.5502848625	21.1880428791
HEATMAP	59	iteration_pint	20.5502820015	21.1880939007
HEATMAP	60	get_simulation_data	21.188893795	21.1894669533
HEATMAP	60	get_comm_data	21.1512429714	21.1894888878
HEATMAP	110	timestep_fine	20.6348819733	21.1902680397
HEATMAP	49	timestep_fine	20.6346719265	21.1908638477
HEATMAP	72	timestep_fine	20.6258511543	21.1910250187
HEATMAP	48	timestep_coarse	21.1489970684	21.2018611431
HEATMAP	61	timestep_fine	20.6585841179	21.2026400566
HEATMAP	48	converged	21.2028150558	21.2028169632
HEATMAP	48	follower_in_sliding_window	20.5789821148	21.2029399872
HEATMAP	48	iteration_pint	20.578977108	21.2029931545
Rank: 48, Status: 0, time: 22.4499921799, iteration 0, starting time frame id: 304, timeframe: [30.400000000000162, 30.500000000000163]
HEATMAP	94	timestep_coarse	21.1491630077	21.2033088207
HEATMAP	49	get_simulation_data	21.2032120228	21.203348875
HEATMAP	49	get_comm_data	21.1908979416	21.2033648491
HEATMAP	94	follower_in_sliding_window	20.3999400139	21.2044098377
HEATMAP	94	iteration_pint	20.3999359608	21.2044608593
HEATMAP	95	get_simulation_data	21.2036070824	21.2041602135
HEATMAP	95	get_comm_data	21.0047781467	21.2041881084
HEATMAP	84	timestep_fine	20.6505439281	21.2068891525
HEATMAP	71	timestep_coarse	21.1519041061	21.2055799961
HEATMAP	71	follower_in_sliding_window	20.5694100857	21.2066829205
HEATMAP	71	iteration_pint	20.5694069862	21.2067351341
HEATMAP	72	get_simulation_data	21.2074050903	21.207570076
HEATMAP	72	get_comm_data	21.1910610199	21.2075932026
HEATMAP	109	timestep_coarse	21.1643638611	21.2179620266
HEATMAP	109	follower_in_sliding_window	20.5805490017	21.2181210518
HEATMAP	109	iteration_pint	20.5805459023	21.2181718349
HEATMAP	110	get_simulation_data	21.2182290554	21.2187669277
HEATMAP	110	get_comm_data	21.1903030872	21.2187879086
HEATMAP	121	timestep_coarse	21.1780450344	21.2311489582
HEATMAP	121	idle	18.1616280079	21.231290102
HEATMAP	121	iteration_pint	18.1616239548	21.2313511372
HEATMAP	122	get_simulation_data	21.230973959	21.2315518856
HEATMAP	122	get_comm_data	18.2155108452	21.2315750122
HEATMAP	99	timestep_fine	20.671694994	21.2323489189
HEATMAP	83	timestep_coarse	21.1834800243	21.2372128963
HEATMAP	83	follower_in_sliding_window	20.594990015	21.2383100986
HEATMAP	83	iteration_pint	20.5949859619	21.2383639812
HEATMAP	84	get_simulation_data	21.2391829491	21.2397019863
HEATMAP	84	get_comm_data	21.2069339752	21.2397289276
HEATMAP	60	timestep_coarse	21.1895217896	21.24187994
HEATMAP	60	follower_in_sliding_window	20.605121851	21.2429258823
HEATMAP	60	iteration_pint	20.6051177979	21.2429788113
HEATMAP	73	timestep_fine	20.6809661388	21.2428450584
HEATMAP	61	get_simulation_data	21.2423341274	21.2429099083
HEATMAP	61	get_comm_data	21.2026789188	21.2429311275
HEATMAP	111	timestep_fine	20.6888790131	21.247633934
HEATMAP	50	timestep_fine	20.6899240017	21.2508409023
HEATMAP	49	timestep_coarse	21.2033970356	21.2570738792
HEATMAP	49	converged	21.2580680847	21.2580699921
HEATMAP	49	follower_in_sliding_window	20.6346700191	21.2582299709
HEATMAP	49	iteration_pint	20.6346650124	21.2582790852
Rank: 49, Status: 0, time: 22.4763689041, iteration 0, starting time frame id: 305, timeframe: [30.500000000000163, 30.600000000000165]
HEATMAP	50	get_simulation_data	21.2578639984	21.2580330372
HEATMAP	50	get_comm_data	21.2508749962	21.2580490112
HEATMAP	95	timestep_coarse	21.2042441368	21.257679224
HEATMAP	95	follower_in_sliding_window	20.4533030987	21.2587990761
HEATMAP	95	iteration_pint	20.4532980919	21.258893013HEATMAP	96	get_simulation_data	21.2595489025	21.2596619129
HEATMAP	96	get_comm_data	21.0654070377	21.2596838474

HEATMAP	62	timestep_fine	20.7131428719	21.2599499226
HEATMAP	72	timestep_coarse	21.2076311111	21.2615849972
HEATMAP	72	follower_in_sliding_window	20.6258490086	21.2626981735
HEATMAP	72	iteration_pint	20.6258451939	21.2628071308
HEATMAP	73	get_simulation_data	21.2629671097	21.2630879879
HEATMAP	73	get_comm_data	21.242880106	21.2631101608
HEATMAP	85	timestep_fine	20.7054510117	21.2680799961
HEATMAP	110	timestep_coarse	21.2188220024	21.2723851204
HEATMAP	110	follower_in_sliding_window	20.6348800659	21.2725470066
HEATMAP	110	iteration_pint	20.6348769665	21.2725949287
HEATMAP	111	get_simulation_data	21.2717330456	21.2722809315
HEATMAP	111	get_comm_data	21.2476680279	21.2723019123
HEATMAP	100	timestep_fine	20.7268228531	21.2847719193
HEATMAP	122	timestep_coarse	21.2316248417	21.2847058773
HEATMAP	122	idle	18.2155089378	21.2848470211
HEATMAP	122	iteration_pint	18.215503931	21.2849009037
HEATMAP	123	get_simulation_data	21.285171032	21.2853078842
HEATMAP	123	get_comm_data	18.270252943	21.2853360176
HEATMAP	51	timestep_fine	20.7445259094	21.2915420532
HEATMAP	84	timestep_coarse	21.2397840023	21.2929611206
HEATMAP	84	follower_in_sliding_window	20.6505420208	21.2940490246
HEATMAP	84	iteration_pint	20.6505360603	21.2941441536HEATMAP	85	get_simulation_data	21.2934598923	21.2935640812
HEATMAP	85	get_comm_data	21.2681150436	21.293585062

HEATMAP	112	timestep_fine	20.7439250946	21.2948279381
HEATMAP	61	timestep_coarse	21.2429640293	21.2955510616
HEATMAP	61	follower_in_sliding_window	20.6585829258	21.2966120243
HEATMAP	61	iteration_pint	20.6585800648	21.2966659069
HEATMAP	62	get_simulation_data	21.2967450619	21.2972939014
HEATMAP	62	get_comm_data	21.2599830627	21.2973148823
HEATMAP	86	timestep_fine	20.7602808475	21.3097128868
HEATMAP	74	timestep_fine	20.7371180058	21.310240984
HEATMAP	50	timestep_coarse	21.2580809593	21.3122570515
HEATMAP	50	converged	21.313229084	21.3132309914
HEATMAP	50	follower_in_sliding_window	20.689923048	21.3133900166
HEATMAP	50	iteration_pint	20.6899199486	21.3134400845
HEATMAP	96	timestep_coarse	21.259718895	21.3136768341
Rank: 50, Status: 0, time: 21.31448102, iteration 0, starting time frame id: 306, timeframe: [30.600000000000165, 30.700000000000166]
HEATMAP	51	get_simulation_data	21.3136129379	21.3137819767
HEATMAP	51	get_comm_data	21.2915759087	21.3137979507
HEATMAP	96	follower_in_sliding_window	20.5081429482	21.3147718906
HEATMAP	96	iteration_pint	20.5081398487	21.3148210049
HEATMAP	63	timestep_fine	20.7670459747	21.3146879673
HEATMAP	97	get_simulation_data	21.315046072	21.3156490326
HEATMAP	97	get_comm_data	21.1193039417	21.3156709671
HEATMAP	73	timestep_coarse	21.2631452084	21.3167450428
HEATMAP	73	follower_in_sliding_window	20.6809630394	21.3179020882
HEATMAP	73	iteration_pint	20.6809589863	21.3179490566
HEATMAP	74	get_simulation_data	21.3175160885	21.3176929951
HEATMAP	74	get_comm_data	21.3102769852	21.317715168
HEATMAP	111	timestep_coarse	21.2723360062	21.3263289928
HEATMAP	111	follower_in_sliding_window	20.6888759136	21.3264980316
HEATMAP	111	iteration_pint	20.6888699532	21.3265509605
HEATMAP	112	get_simulation_data	21.3272480965	21.3277850151
HEATMAP	112	get_comm_data	21.2948629856	21.3278059959
HEATMAP	101	timestep_fine	20.7807719707	21.338613987
HEATMAP	123	timestep_coarse	21.2854008675	21.3387548923
HEATMAP	123	idle	18.2702488899	21.3389048576
HEATMAP	123	iteration_pint	18.2702429295	21.3389699459
HEATMAP	124	get_simulation_data	21.3397648335	21.3403508663
HEATMAP	124	get_comm_data	18.3252449036	21.3403739929
HEATMAP	75	timestep_fine	20.7921700478	21.340996027
HEATMAP	85	timestep_coarse	21.2936189175	21.3474149704
HEATMAP	85	follower_in_sliding_window	20.705450058	21.3484890461
HEATMAP	85	iteration_pint	20.7054460049	21.348541975
HEATMAP	86	get_simulation_data	21.3485970497	21.3491809368
HEATMAP	86	get_comm_data	21.3097479343	21.3492028713
HEATMAP	62	timestep_coarse	21.2973480225	21.3501470089
HEATMAP	62	follower_in_sliding_window	20.7131419182	21.3511939049
HEATMAP	62	iteration_pint	20.7131378651	21.3512458801
HEATMAP	63	get_simulation_data	21.3504078388	21.3509728909
HEATMAP	63	get_comm_data	21.3147220612	21.3509950638
HEATMAP	52	timestep_fine	20.8006720543	21.3548030853
HEATMAP	113	timestep_fine	20.7985138893	21.3551149368
HEATMAP	51	timestep_coarse	21.3138308525	21.366642952
HEATMAP	51	converged	21.3675830364	21.3675849438
HEATMAP	51	follower_in_sliding_window	20.7445249557	21.3677420616
HEATMAP	51	iteration_pint	20.7445230484	21.3677909374
Rank: 51, Status: 0, time: 22.6095569134, iteration 0, starting time frame id: 307, timeframe: [30.700000000000166, 30.800000000000168]
HEATMAP	52	get_simulation_data	21.3685359955	21.3686950207
HEATMAP	52	get_comm_data	21.3548371792	21.368710041
HEATMAP	97	timestep_coarse	21.3157069683	21.3692688942
HEATMAP	97	follower_in_sliding_window	20.5627980232	21.3703758717
HEATMAP	97	iteration_pint	20.5627939701	21.3704268932
HEATMAP	98	get_simulation_data	21.3700470924	21.3705890179
HEATMAP	98	get_comm_data	21.168585062	21.3706099987HEATMAP	87	timestep_fine	20.813888073	21.3701541424

HEATMAP	74	timestep_coarse	21.3177490234	21.3725709915
HEATMAP	74	follower_in_sliding_window	20.7371170521	21.3736581802
HEATMAP	74	iteration_pint	20.7371101379	21.3737111092
HEATMAP	75	get_simulation_data	21.3739440441	21.3744878769
HEATMAP	75	get_comm_data	21.3410289288	21.3745100498
HEATMAP	64	timestep_fine	20.8231170177	21.3777081966
HEATMAP	112	timestep_coarse	21.3278410435	21.3812451363
HEATMAP	112	follower_in_sliding_window	20.7439241409	21.3813960552
HEATMAP	112	iteration_pint	20.7439210415	21.3814511299
HEATMAP	113	get_simulation_data	21.3816618919	21.382199049
HEATMAP	113	get_comm_data	21.3551499844	21.3822209835
HEATMAP	102	timestep_fine	20.8352029324	21.390059948
HEATMAP	124	timestep_coarse	21.3404269218	21.3935279846
HEATMAP	124	idle	18.3252418041	21.3936707973
HEATMAP	124	iteration_pint	18.3252358437	21.3937249184
HEATMAP	125	get_simulation_data	21.3930721283	21.3936350346
HEATMAP	125	get_comm_data	18.3794341087	21.3936572075
HEATMAP	76	timestep_fine	20.84821105	21.4021921158
HEATMAP	114	timestep_fine	20.8517930508	21.4011640549
HEATMAP	86	timestep_coarse	21.3492369652	21.4022779465
HEATMAP	86	follower_in_sliding_window	20.7602789402	21.4033448696
HEATMAP	86	iteration_pint	20.7602748871	21.4034318924
HEATMAP	87	get_simulation_data	21.4025580883	21.4031381607
HEATMAP	87	get_comm_data	21.3701891899	21.4031591415
HEATMAP	63	timestep_coarse	21.3510279655	21.4039859772
HEATMAP	63	follower_in_sliding_window	20.7670440674	21.4050488472
HEATMAP	63	iteration_pint	20.7670378685	21.4051039219
HEATMAP	64	get_simulation_data	21.4057819843	21.4059541225
HEATMAP	64	get_comm_data	21.377753973	21.4059801102
HEATMAP	53	timestep_fine	20.8557429314	21.4162700176
HEATMAP	52	timestep_coarse	21.3687441349	21.4222819805
HEATMAP	52	converged	21.4232480526	21.4232501984
HEATMAP	52	follower_in_sliding_window	20.8006701469	21.4233851433
HEATMAP	52	iteration_pint	20.8006651402	21.4234371185
Rank: 52, Status: 0, time: 22.6745841503, iteration 0, starting time frame id: 308, timeframe: [30.800000000000168, 30.90000000000017]
HEATMAP	53	get_simulation_data	21.4227809906	21.4229240417
HEATMAP	53	get_comm_data	21.4163029194	21.4229388237
HEATMAP	98	timestep_coarse	21.3706459999	21.4240789413
HEATMAP	98	follower_in_sliding_window	20.6165978909	21.4251449108
HEATMAP	98	iteration_pint	20.6165950298	21.4252090454
HEATMAP	99	get_simulation_data	21.4254419804	21.4259860516
HEATMAP	99	get_comm_data	21.2323849201	21.4260070324
HEATMAP	75	timestep_coarse	21.3745439053	21.4275689125
HEATMAP	65	timestep_fine	20.8776609898	21.4283151627
HEATMAP	75	follower_in_sliding_window	20.792167902	21.428634882
HEATMAP	75	iteration_pint	20.7921619415	21.4286880493
HEATMAP	76	get_simulation_data	21.429502964	21.4300749302
HEATMAP	76	get_comm_data	21.4022259712	21.4300971031
HEATMAP	88	timestep_fine	20.8704669476	21.4312889576
HEATMAP	113	timestep_coarse	21.382256031	21.4360129833
HEATMAP	113	follower_in_sliding_window	20.7985129356	21.4361760616
HEATMAP	113	iteration_pint	20.7985100746	21.4362270832
HEATMAP	114	get_simulation_data	21.4358479977	21.4360041618
HEATMAP	114	get_comm_data	21.4011991024	21.4360251427
HEATMAP	103	timestep_fine	20.8890900612	21.442305088
HEATMAP	125	timestep_coarse	21.3937091827	21.4470021725
HEATMAP	125	idle	18.3794310093	21.4471411705
HEATMAP	125	iteration_pint	18.3794250488	21.4472072124
HEATMAP	126	get_simulation_data	21.4472789764	21.4477930069
HEATMAP	126	get_comm_data	18.4338111877	21.4478161335
HEATMAP	77	timestep_fine	20.90218997	21.4552140236
HEATMAP	87	timestep_coarse	21.4031941891	21.4563550949
HEATMAP	87	follower_in_sliding_window	20.8138871193	21.4574141502
HEATMAP	87	iteration_pint	20.8138811588	21.4574670792
HEATMAP	88	get_simulation_data	21.4581389427	21.4587099552
HEATMAP	88	get_comm_data	21.4313240051	21.4587321281
HEATMAP	64	timestep_coarse	21.4060361385	21.4595911503
HEATMAP	64	follower_in_sliding_window	20.8231151104	21.460693121
HEATMAP	64	iteration_pint	20.8231101036	21.4608011246
HEATMAP	65	get_simulation_data	21.4609761238	21.4610841274
HEATMAP	65	get_comm_data	21.4283630848	21.4611101151
HEATMAP	115	timestep_fine	20.9069139957	21.4641969204
HEATMAP	53	timestep_coarse	21.4229719639	21.4769070148
HEATMAP	54	timestep_fine	20.9119911194	21.4773621559
HEATMAP	53	converged	21.4778728485	21.4778749943
HEATMAP	53	follower_in_sliding_window	20.8557419777	21.4780349731
HEATMAP	53	iteration_pint	20.8557369709	21.4780859947
Rank: 53, Status: 0, time: 22.6967320442, iteration 0, starting time frame id: 309, timeframe: [30.90000000000017, 31.00000000000017]
HEATMAP	54	get_simulation_data	21.4780910015	21.478249073
HEATMAP	54	get_comm_data	21.4773960114	21.4782640934
HEATMAP	99	timestep_coarse	21.4260420799	21.4801249504
HEATMAP	99	follower_in_sliding_window	20.6716940403	21.4812250137
HEATMAP	99	iteration_pint	20.6716899872	21.4812800884
HEATMAP	100	get_simulation_data	21.4820969105	21.4826409817
HEATMAP	100	get_comm_data	21.2848079205	21.4826629162
HEATMAP	76	timestep_coarse	21.4301331043	21.4834740162
HEATMAP	66	timestep_fine	20.9317028522	21.483424902
HEATMAP	76	follower_in_sliding_window	20.8482100964	21.4845769405
HEATMAP	76	iteration_pint	20.8482069969	21.4846360683
HEATMAP	77	get_simulation_data	21.4839098454	21.4844758511
HEATMAP	77	get_comm_data	21.4552609921	21.4845039845
HEATMAP	114	timestep_coarse	21.4360661507	21.4893209934
HEATMAP	114	follower_in_sliding_window	20.8517920971	21.4894711971
HEATMAP	114	iteration_pint	20.8517889977	21.4895341396
HEATMAP	115	get_simulation_data	21.489759922	21.4903028011
HEATMAP	115	get_comm_data	21.4642319679	21.4903240204
HEATMAP	89	timestep_fine	20.9267091751	21.4918210506
HEATMAP	126	timestep_coarse	21.4478681087	21.5010721684
HEATMAP	126	idle	18.433809042	21.5012121201
HEATMAP	126	iteration_pint	18.4338030815	21.501265049
HEATMAP	127	get_simulation_data	21.5004091263	21.5009629726
HEATMAP	127	get_comm_data	18.4870541096	21.5009860992
HEATMAP	104	timestep_fine	20.9441120625	21.5020809174
HEATMAP	116	timestep_fine	20.9613361359	21.5080080032
HEATMAP	88	timestep_coarse	21.4587669373	21.5129721165
HEATMAP	65	timestep_coarse	21.4611639977	21.5141019821
HEATMAP	88	follower_in_sliding_window	20.8704650402	21.5140619278
HEATMAP	88	iteration_pint	20.8704581261	21.5141601562
HEATMAP	89	get_simulation_data	21.5143351555	21.5148952007
HEATMAP	89	get_comm_data	21.4918570518	21.5149161816
HEATMAP	65	follower_in_sliding_window	20.8776590824	21.5152230263
HEATMAP	65	iteration_pint	20.8776540756	21.5153369904
HEATMAP	66	get_simulation_data	21.514895916	21.5150020123
HEATMAP	66	get_comm_data	21.4834599495	21.5150229931
HEATMAP	55	timestep_fine	20.9658899307	21.5182859898
HEATMAP	78	timestep_fine	20.9576821327	21.5289521217
HEATMAP	54	timestep_coarse	21.4782969952	21.5328130722
HEATMAP	54	converged	21.533823967	21.5338261127
HEATMAP	54	follower_in_sliding_window	20.9119901657	21.5339560509
HEATMAP	54	iteration_pint	20.9119870663	21.5340089798
Rank: 54, Status: 0, time: 22.7632300854, iteration 0, starting time frame id: 310, timeframe: [31.00000000000017, 31.100000000000172]
HEATMAP	55	get_simulation_data	21.5331640244	21.5333049297
HEATMAP	55	get_comm_data	21.5183188915	21.5333199501
HEATMAP	100	timestep_coarse	21.4826979637	21.53627491
HEATMAP	100	follower_in_sliding_window	20.7268178463	21.5373649597
HEATMAP	100	iteration_pint	20.7268149853	21.5374147892
HEATMAP	101	get_simulation_data	21.5367569923	21.5369110107
HEATMAP	101	get_comm_data	21.3386499882	21.5369319916
HEATMAP	77	timestep_coarse	21.4845569134	21.5377929211
HEATMAP	77	follower_in_sliding_window	20.9021890163	21.5389130116
HEATMAP	77	iteration_pint	20.9021859169	21.539026022HEATMAP	78	get_simulation_data	21.538973093	21.5390770435
HEATMAP	78	get_comm_data	21.5289869308	21.539098978

HEATMAP	115	timestep_coarse	21.4903578758	21.5442848206
HEATMAP	115	follower_in_sliding_window	20.90691185	21.5444509983
HEATMAP	115	iteration_pint	20.9069058895	21.5445008278
HEATMAP	90	timestep_fine	20.9820301533	21.5445151329
HEATMAP	116	get_simulation_data	21.5453119278	21.5458800793
HEATMAP	116	get_comm_data	21.5080430508	21.5459010601
HEATMAP	67	timestep_fine	20.9878239632	21.5461850166
HEATMAP	105	timestep_fine	20.9982280731	21.5483570099
HEATMAP	127	timestep_coarse	21.5010380745	21.553828001
HEATMAP	127	idle	18.4870510101	21.5539669991
HEATMAP	127	iteration_pint	18.487046957	21.5540220737
HEATMAP	0	get_simulation_data	21.5547568798	21.5553050041
HEATMAP	0	get_comm_data	18.5499629974	21.5553348064
HEATMAP	117	timestep_fine	21.0146410465	21.5649521351
HEATMAP	79	timestep_fine	21.0120410919	21.565112114
HEATMAP	66	timestep_coarse	21.5150568485	21.5683679581
HEATMAP	89	timestep_coarse	21.5149509907	21.5696451664
HEATMAP	66	follower_in_sliding_window	20.9317009449	21.5694417953
HEATMAP	66	iteration_pint	20.9316937923	21.56949687
HEATMAP	67	get_simulation_data	21.569729805	21.5698869228
HEATMAP	67	get_comm_data	21.5462310314	21.5699129105
HEATMAP	89	follower_in_sliding_window	20.9267082214	21.5707411766
HEATMAP	89	iteration_pint	20.9267041683	21.5707960129
HEATMAP	90	get_simulation_data	21.570412159	21.5708341599
HEATMAP	90	get_comm_data	21.5445511341	21.5708560944
HEATMAP	56	timestep_fine	21.0221309662	21.5790178776
HEATMAP	55	timestep_coarse	21.5333528519	21.5864138603
HEATMAP	55	converged	21.5874118805	21.5874140263
HEATMAP	55	follower_in_sliding_window	20.9658889771	21.5875768661
HEATMAP	55	iteration_pint	20.9658858776	21.5876269341
HEATMAP	56	get_simulation_data	21.588258028	21.5884130001
HEATMAP	56	get_comm_data	21.5790510178	21.5884289742
Rank: 55, Status: 0, time: 22.8202598095, iteration 0, starting time frame id: 311, timeframe: [31.100000000000172, 31.200000000000173]
HEATMAP	91	timestep_fine	21.0367331505	21.5904071331
HEATMAP	101	timestep_coarse	21.536965847	21.5906870365
HEATMAP	101	follower_in_sliding_window	20.7807679176	21.5917749405
HEATMAP	101	iteration_pint	20.7807650566	21.5918240547
HEATMAP	68	timestep_fine	21.0427629948	21.5928308964
HEATMAP	102	get_simulation_data	21.591892004	21.5924789906
HEATMAP	102	get_comm_data	21.3900949955	21.5924999714
HEATMAP	78	timestep_coarse	21.5391330719	21.5934269428
HEATMAP	78	follower_in_sliding_window	20.9576809406	21.5945129395
HEATMAP	78	iteration_pint	20.9576749802	21.5945649147
HEATMAP	79	get_simulation_data	21.5937190056	21.5939021111
HEATMAP	79	get_comm_data	21.5651471615	21.5939240456
HEATMAP	116	timestep_coarse	21.5459361076	21.5987241268
HEATMAP	116	follower_in_sliding_window	20.9613349438	21.5988759995
HEATMAP	116	iteration_pint	20.9613320827	21.598927021
HEATMAP	117	get_simulation_data	21.5982761383	21.5988430977
HEATMAP	117	get_comm_data	21.5649859905	21.5988640785
HEATMAP	0	timestep_coarse	21.5554180145	21.6099829674
HEATMAP	0	idle	18.5499589443	21.6101949215
HEATMAP	0	iteration_pint	18.5499539375	21.6103088856
HEATMAP	1	get_simulation_data	21.6103098392	21.6105020046
HEATMAP	1	get_comm_data	18.6042339802	21.6105270386
HEATMAP	67	timestep_coarse	21.5699670315	21.6240308285
HEATMAP	90	timestep_coarse	21.5708901882	21.6248049736
HEATMAP	67	follower_in_sliding_window	20.9878230095	21.625138998
HEATMAP	67	iteration_pint	20.9878189564	21.6252558231
HEATMAP	68	get_simulation_data	21.6260080338	21.6261129379
HEATMAP	68	get_comm_data	21.5928649902	21.6261339188
HEATMAP	90	follower_in_sliding_window	20.9820280075	21.6258850098
HEATMAP	90	iteration_pint	20.982022047	21.6259400845
HEATMAP	91	get_simulation_data	21.6261770725	21.6267139912
HEATMAP	91	get_comm_data	21.5904409885	21.6267340183
HEATMAP	118	timestep_fine	21.0698280334	21.6321220398
HEATMAP	57	timestep_fine	21.0778009892	21.6330270767
HEATMAP	106	timestep_fine	21.055544138	21.635158062
HEATMAP	80	timestep_fine	21.0681788921	21.6404998302
HEATMAP	56	timestep_coarse	21.5884618759	21.642264843
HEATMAP	56	converged	21.6432440281	21.6432459354
HEATMAP	56	follower_in_sliding_window	21.0221300125	21.6433720589
HEATMAP	56	iteration_pint	21.0221269131	21.643422842
Rank: 56, Status: 0, time: 22.8900511265, iteration 0, starting time frame id: 312, timeframe: [31.200000000000173, 31.300000000000175]
HEATMAP	57	get_simulation_data	21.6436400414	21.6437780857
HEATMAP	57	get_comm_data	21.6330611706	21.6437931061
HEATMAP	102	timestep_coarse	21.5925338268	21.6460528374
HEATMAP	102	follower_in_sliding_window	20.8352019787	21.6471278667
HEATMAP	102	iteration_pint	20.8351979256	21.6471819878
HEATMAP	103	get_simulation_data	21.6463041306	21.646848917
HEATMAP	103	get_comm_data	21.4423410892	21.6468710899
HEATMAP	79	timestep_coarse	21.5939581394	21.6472671032
HEATMAP	69	timestep_fine	21.09720397	21.6488349438
HEATMAP	79	follower_in_sliding_window	21.0120370388	21.6483449936
HEATMAP	79	iteration_pint	21.0120329857	21.6483981609
HEATMAP	80	get_simulation_data	21.6490719318	21.6496529579
HEATMAP	80	get_comm_data	21.6405358315	21.6496748924
HEATMAP	117	timestep_coarse	21.5988991261	21.6520879269
HEATMAP	117	follower_in_sliding_window	21.0146391392	21.6522359848
HEATMAP	117	iteration_pint	21.0146329403	21.6522889137
HEATMAP	118	get_simulation_data	21.6523559093	21.6530179977
HEATMAP	118	get_comm_data	21.6321561337	21.6530389786
HEATMAP	92	timestep_fine	21.0936799049	21.6596558094
HEATMAP	1	timestep_coarse	21.6105840206	21.6632018089
HEATMAP	1	idle	18.6042308807	21.6633439064
HEATMAP	1	iteration_pint	18.6042249203	21.6634039879
HEATMAP	107	timestep_fine	21.1093709469	21.6634099483
HEATMAP	2	get_simulation_data	21.6630449295	21.6634728909
HEATMAP	2	get_comm_data	18.6581590176	21.6634969711
HEATMAP	119	timestep_fine	21.1232590675	21.674118042
HEATMAP	68	timestep_coarse	21.6261689663	21.6791958809
HEATMAP	68	follower_in_sliding_window	21.0427620411	21.6802818775
HEATMAP	68	iteration_pint	21.042757988	21.6803388596
HEATMAP	91	timestep_coarse	21.6267681122	21.6800200939
HEATMAP	69	get_simulation_data	21.6796760559	21.6802420616
HEATMAP	69	get_comm_data	21.6488690376	21.6802630424
HEATMAP	91	follower_in_sliding_window	21.0367310047	21.6810832024
HEATMAP	91	iteration_pint	21.0367231369	21.681137085
HEATMAP	92	get_simulation_data	21.6819469929	21.6823589802
HEATMAP	92	get_comm_data	21.6596918106	21.6823809147
HEATMAP	81	timestep_fine	21.1272521019	21.6829199791
HEATMAP	58	timestep_fine	21.1326601505	21.6861929893
HEATMAP	57	timestep_coarse	21.6438260078	21.6975121498
HEATMAP	57	converged	21.6984710693	21.6984729767
HEATMAP	57	follower_in_sliding_window	21.0778000355	21.6986310482
HEATMAP	57	iteration_pint	21.0777981281	21.6986780167
Rank: 57, Status: 0, time: 22.9168319702, iteration 0, starting time frame id: 313, timeframe: [31.300000000000175, 31.400000000000176]
HEATMAP	58	get_simulation_data	21.6982710361	21.6984250546
HEATMAP	58	get_comm_data	21.6862330437	21.6984400749
HEATMAP	103	timestep_coarse	21.646905899	21.7007699013
HEATMAP	103	follower_in_sliding_window	20.8890891075	21.7018859386
HEATMAP	103	iteration_pint	20.8890850544	21.7019369602
HEATMAP	104	get_simulation_data	21.7026488781	21.7028028965
HEATMAP	104	get_comm_data	21.5021181107	21.7028250694
HEATMAP	80	timestep_coarse	21.64970994	21.7039868832
HEATMAP	93	timestep_fine	21.1485579014	21.7047719955
HEATMAP	80	follower_in_sliding_window	21.0681779385	21.7051069736
HEATMAP	80	iteration_pint	21.068174839	21.70520401
HEATMAP	81	get_simulation_data	21.7053780556	21.7054991722
HEATMAP	81	get_comm_data	21.6829571724	21.7055211067
HEATMAP	118	timestep_coarse	21.6530740261	21.7074320316
HEATMAP	118	follower_in_sliding_window	21.0698261261	21.7075850964
HEATMAP	118	iteration_pint	21.069822073	21.7076370716
HEATMAP	119	get_simulation_data	21.7067520618	21.7072899342
HEATMAP	119	get_comm_data	21.6741518974	21.707310915
HEATMAP	70	timestep_fine	21.1527578831	21.7092428207
HEATMAP	108	timestep_fine	21.164509058	21.7163798809
HEATMAP	2	timestep_coarse	21.6635520458	21.7163579464
HEATMAP	2	idle	18.6581568718	21.7165780067
HEATMAP	2	iteration_pint	18.6581530571	21.7166259289
HEATMAP	3	get_simulation_data	21.7167701721	21.7169210911
HEATMAP	3	get_comm_data	18.7131891251	21.7169451714
HEATMAP	120	timestep_fine	21.1777760983	21.7308020592
HEATMAP	69	timestep_coarse	21.6802959442	21.7334570885
HEATMAP	69	follower_in_sliding_window	21.0972011089	21.7345190048
HEATMAP	69	iteration_pint	21.0971951485	21.7345740795
HEATMAP	70	get_simulation_data	21.7346358299	21.7351558208
HEATMAP	70	get_comm_data	21.7092897892	21.7351830006
HEATMAP	92	timestep_coarse	21.6824150085	21.736989975
HEATMAP	92	follower_in_sliding_window	21.0936779976	21.738077879
HEATMAP	92	iteration_pint	21.0936729908	21.7381417751
HEATMAP	93	get_simulation_data	21.7374670506	21.7380039692
HEATMAP	93	get_comm_data	21.7048070431	21.73802495
HEATMAP	82	timestep_fine	21.1830499172	21.7421410084
HEATMAP	59	timestep_fine	21.1881260872	21.7452750206
HEATMAP	58	timestep_coarse	21.698472023	21.7518939972
HEATMAP	58	converged	21.7528791428	21.7528820038
HEATMAP	58	follower_in_sliding_window	21.1326591969	21.7530422211
HEATMAP	58	iteration_pint	21.1326560974	21.7530920506
Rank: 58, Status: 0, time: 21.7540678978, iteration 0, starting time frame id: 314, timeframe: [31.400000000000176, 31.500000000000178]
HEATMAP	59	get_simulation_data	21.7532758713	21.7534239292
HEATMAP	59	get_comm_data	21.7453079224	21.7534399033
HEATMAP	104	timestep_coarse	21.7028598785	21.756704092
HEATMAP	104	follower_in_sliding_window	20.9441099167	21.7578020096
HEATMAP	104	iteration_pint	20.944106102	21.7578508854
HEATMAP	105	get_simulation_data	21.7580730915	21.7582371235
HEATMAP	105	get_comm_data	21.5483939648	21.758259058
HEATMAP	81	timestep_coarse	21.7055561543	21.7590880394
HEATMAP	81	follower_in_sliding_window	21.1272499561	21.7601730824
HEATMAP	81	iteration_pint	21.1272449493	21.7602250576
HEATMAP	82	get_simulation_data	21.759855032	21.7600159645
HEATMAP	82	get_comm_data	21.7421760559	21.7600369453
HEATMAP	119	timestep_coarse	21.7073459625	21.7607779503
HEATMAP	119	follower_in_sliding_window	21.1232569218	21.7609410286
HEATMAP	119	iteration_pint	21.1232509613	21.7609899044
HEATMAP	120	get_simulation_data	21.761703968	21.7621171474
HEATMAP	120	get_comm_data	21.730836153	21.7621381283
HEATMAP	71	timestep_fine	21.2067639828	21.7643830776
HEATMAP	94	timestep_fine	21.2045178413	21.7672188282
HEATMAP	3	timestep_coarse	21.716999054	21.770222187
HEATMAP	3	idle	18.7131850719	21.7703700066
HEATMAP	3	iteration_pint	18.7131800652	21.7704250813
HEATMAP	4	get_simulation_data	21.7712230682	21.771406889
HEATMAP	4	get_comm_data	18.7684900761	21.7714300156
HEATMAP	109	timestep_fine	21.2182078362	21.7723209858
HEATMAP	121	timestep_fine	21.2314140797	21.7804429531
HEATMAP	70	timestep_coarse	21.7352378368	21.7889499664
HEATMAP	60	timestep_fine	21.2430119514	21.7906579971
HEATMAP	70	follower_in_sliding_window	21.1527559757	21.7900629044
HEATMAP	70	iteration_pint	21.1527509689	21.7901539803HEATMAP	71	get_simulation_data	21.7892661095	21.7893829346
HEATMAP	71	get_comm_data	21.7644231319	21.7894029617

HEATMAP	93	timestep_coarse	21.7380599976	21.7917568684
HEATMAP	93	follower_in_sliding_window	21.1485569477	21.7928500175
HEATMAP	93	iteration_pint	21.1485528946	21.7929050922
HEATMAP	94	get_simulation_data	21.792965889	21.793503046
HEATMAP	94	get_comm_data	21.7672588825	21.7935240269
HEATMAP	83	timestep_fine	21.2383909225	21.7942409515
HEATMAP	59	timestep_coarse	21.7534730434	21.8071260452
HEATMAP	59	converged	21.8081009388	21.8081030846
HEATMAP	59	follower_in_sliding_window	21.1881239414	21.8082609177
HEATMAP	59	iteration_pint	21.1881189346	21.8083109856
Rank: 59, Status: 0, time: 23.050164938, iteration 0, starting time frame id: 315, timeframe: [31.500000000000178, 31.60000000000018]
HEATMAP	60	get_simulation_data	21.8090708256	21.8092257977
HEATMAP	60	get_comm_data	21.7906990051	21.8092420101
HEATMAP	105	timestep_coarse	21.7582941055	21.8118000031
HEATMAP	95	timestep_fine	21.2590172291	21.8110470772
HEATMAP	105	follower_in_sliding_window	20.9982271194	21.8128950596
HEATMAP	105	iteration_pint	20.9982230663	21.8129489422
HEATMAP	106	get_simulation_data	21.8125631809	21.8130161762
HEATMAP	106	get_comm_data	21.6352059841	21.8130431175
HEATMAP	82	timestep_coarse	21.760076046	21.8139328957
HEATMAP	82	follower_in_sliding_window	21.1830480099	21.8150119781
HEATMAP	82	iteration_pint	21.1830439568	21.8150639534
HEATMAP	120	timestep_coarse	21.7621731758	21.8154010773
HEATMAP	120	follower_in_sliding_window	21.1777741909	21.8155519962
HEATMAP	120	iteration_pint	21.1777701378	21.8156540394
HEATMAP	121	get_simulation_data	21.8158271313	21.8159480095
HEATMAP	121	get_comm_data	21.780477047	21.8159689903
HEATMAP	83	get_simulation_data	21.8153030872	21.8158559799
HEATMAP	83	get_comm_data	21.7942759991	21.8158769608
HEATMAP	72	timestep_fine	21.2629020214	21.8206710815
HEATMAP	4	timestep_coarse	21.7714860439	21.8246040344
HEATMAP	4	idle	18.7684860229	21.8247978687
HEATMAP	4	iteration_pint	18.7684810162	21.8248529434
HEATMAP	5	get_simulation_data	21.8241159916	21.8247468472
HEATMAP	5	get_comm_data	18.8233098984	21.8247919083
HEATMAP	110	timestep_fine	21.2726559639	21.8271489143
HEATMAP	122	timestep_fine	21.2849268913	21.8337919712
HEATMAP	61	timestep_fine	21.2966990471	21.8417239189
HEATMAP	84	timestep_fine	21.2942681313	21.8443989754
HEATMAP	71	timestep_coarse	21.7894370556	21.8431820869
HEATMAP	71	follower_in_sliding_window	21.2067630291	21.8442718983
HEATMAP	71	iteration_pint	21.2067599297	21.8443291187
HEATMAP	72	get_simulation_data	21.8450109959	21.845195055
HEATMAP	72	get_comm_data	21.8207051754	21.8452169895
HEATMAP	94	timestep_coarse	21.793558836	21.8478629589
HEATMAP	94	follower_in_sliding_window	21.2045168877	21.8489608765
HEATMAP	94	iteration_pint	21.2045128345	21.8490109444
HEATMAP	95	get_simulation_data	21.8481571674	21.8487181664
HEATMAP	95	get_comm_data	21.8110990524	21.8487451077
HEATMAP	60	timestep_coarse	21.8092749119	21.8618760109
HEATMAP	60	converged	21.8628158569	21.8628180027
HEATMAP	60	follower_in_sliding_window	21.2430098057	21.8629379272
HEATMAP	60	iteration_pint	21.2430038452	21.8629908562
Rank: 60, Status: 0, time: 23.1135559082, iteration 0, starting time frame id: 316, timeframe: [31.60000000000018, 31.70000000000018]
HEATMAP	61	get_simulation_data	21.8623299599	21.8624601364
HEATMAP	61	get_comm_data	21.841766119	21.8624761105
HEATMAP	121	timestep_coarse	21.8160040379	21.8690891266
HEATMAP	121	follower_in_sliding_window	21.2314119339	21.8692450523
HEATMAP	121	iteration_pint	21.2314059734	21.8692951202
HEATMAP	106	timestep_coarse	21.8130981922	21.8690199852
HEATMAP	83	timestep_coarse	21.8159120083	21.8695430756
HEATMAP	122	get_simulation_data	21.8689098358	21.8694889545
HEATMAP	122	get_comm_data	21.833824873	21.8695099354
HEATMAP	106	follower_in_sliding_window	21.0555431843	21.8702011108
HEATMAP	106	iteration_pint	21.0555400848	21.8702921867HEATMAP	83	follower_in_sliding_window	21.2383899689	21.8706159592
HEATMAP	107	get_simulation_data	21.8704919815	21.8706088066
HEATMAP	107	get_comm_data	21.6634459496	21.8706300259

HEATMAP	83	iteration_pint	21.2383859158	21.8706679344
HEATMAP	84	get_simulation_data	21.8714880943	21.8720149994
HEATMAP	84	get_comm_data	21.8444421291	21.8720431328
HEATMAP	73	timestep_fine	21.3180060387	21.8741550446
HEATMAP	96	timestep_fine	21.3148510456	21.8745110035
HEATMAP	5	timestep_coarse	21.8248829842	21.8788077831
HEATMAP	5	idle	18.8233067989	21.8789749146
HEATMAP	5	iteration_pint	18.8233017921	21.879062891
HEATMAP	6	get_simulation_data	21.8791139126	21.8793039322
HEATMAP	6	get_comm_data	18.8778069019	21.8793320656
HEATMAP	111	timestep_fine	21.3266119957	21.8844909668
HEATMAP	123	timestep_fine	21.339001894	21.8917489052
HEATMAP	62	timestep_fine	21.3512890339	21.8977119923
HEATMAP	72	timestep_coarse	21.8452591896	21.8992671967
HEATMAP	72	follower_in_sliding_window	21.2629001141	21.9003851414
HEATMAP	72	iteration_pint	21.2628920078	21.900493145
HEATMAP	73	get_simulation_data	21.900657177	21.9012601376
HEATMAP	73	get_comm_data	21.8741900921	21.9012811184
HEATMAP	95	timestep_coarse	21.848801136	21.9020810127
HEATMAP	85	timestep_fine	21.3486049175	21.903498888
HEATMAP	95	follower_in_sliding_window	21.259016037	21.9031801224
HEATMAP	96	get_simulation_data	21.9039449692	21.9040529728
HEATMAP	95	iteration_pint	21.259013176	21.9032950401HEATMAP	96	get_comm_data	21.874546051	21.9040739536

HEATMAP	61	timestep_coarse	21.8625121117	21.9146790504
HEATMAP	61	converged	21.9156241417	21.915626049
HEATMAP	61	follower_in_sliding_window	21.2966971397	21.9157559872
HEATMAP	61	iteration_pint	21.2966909409	21.9158170223
Rank: 61, Status: 0, time: 23.1346068382, iteration 0, starting time frame id: 317, timeframe: [31.70000000000018, 31.800000000000182]
HEATMAP	62	get_simulation_data	21.9158799648	21.9160320759
HEATMAP	62	get_comm_data	21.897744894	21.9160470963
HEATMAP	122	timestep_coarse	21.8695428371	21.9226059914
HEATMAP	122	follower_in_sliding_window	21.2849259377	21.9227669239
HEATMAP	122	iteration_pint	21.2849218845	21.922814846
HEATMAP	123	get_simulation_data	21.9230549335	21.9235880375
HEATMAP	123	get_comm_data	21.891782999	21.9236090183
HEATMAP	107	timestep_coarse	21.870664835	21.9240620136
HEATMAP	84	timestep_coarse	21.872095108	21.9252769947
HEATMAP	107	follower_in_sliding_window	21.1093668938	21.9251368046
HEATMAP	107	iteration_pint	21.1093649864	21.9251918793
HEATMAP	84	follower_in_sliding_window	21.2942669392	21.9263720512
HEATMAP	108	get_simulation_data	21.9260120392	21.9264340401
HEATMAP	108	get_comm_data	21.7164130211	21.9264528751
HEATMAP	85	get_simulation_data	21.9257600307	21.9258499146
HEATMAP	85	get_comm_data	21.9035329819	21.9258708954
HEATMAP	84	iteration_pint	21.2942640781	21.926525116
HEATMAP	97	timestep_fine	21.3704879284	21.9276099205
HEATMAP	112	timestep_fine	21.3815119267	21.9323549271
HEATMAP	6	timestep_coarse	21.8794090748	21.9326291084
HEATMAP	6	idle	18.8778040409	21.932790041
HEATMAP	6	iteration_pint	18.8777999878	21.932888031
HEATMAP	7	get_simulation_data	21.931992054	21.9321291447
HEATMAP	7	get_comm_data	18.93136096	21.9321529865
HEATMAP	74	timestep_fine	21.3737750053	21.9420661926
HEATMAP	124	timestep_fine	21.3937869072	21.9432728291
HEATMAP	63	timestep_fine	21.4051630497	21.9519479275
HEATMAP	86	timestep_fine	21.4034979343	21.9530258179
HEATMAP	73	timestep_coarse	21.9013152122	21.9548900127
HEATMAP	73	follower_in_sliding_window	21.318005085	21.9559981823
HEATMAP	73	iteration_pint	21.3180010319	21.9560511112
HEATMAP	74	get_simulation_data	21.9556860924	21.9562571049
HEATMAP	74	get_comm_data	21.9421010017	21.9562780857
HEATMAP	96	timestep_coarse	21.9041199684	21.9582428932
HEATMAP	96	follower_in_sliding_window	21.3148488998	21.9593198299
HEATMAP	96	iteration_pint	21.3148438931	21.9594168663
HEATMAP	97	get_simulation_data	21.9595968723	21.9597558975
HEATMAP	97	get_comm_data	21.9276580811	21.9597780704
HEATMAP	62	timestep_coarse	21.916079998	21.9689209461
HEATMAP	62	converged	21.9698619843	21.9698638916
HEATMAP	62	follower_in_sliding_window	21.3512880802	21.9699869156
HEATMAP	62	iteration_pint	21.3512849808	21.9700388908
Rank: 62, Status: 0, time: 23.1997528076, iteration 0, starting time frame id: 318, timeframe: [31.800000000000182, 31.900000000000183]
HEATMAP	63	get_simulation_data	21.9691870213	21.9693179131
HEATMAP	63	get_comm_data	21.9519820213	21.9693329334
HEATMAP	123	timestep_coarse	21.9236428738	21.9769229889
HEATMAP	123	follower_in_sliding_window	21.3390009403	21.9770710468
HEATMAP	123	iteration_pint	21.3389978409	21.9771230221
HEATMAP	75	timestep_fine	21.4287149906	21.9775588512
HEATMAP	124	get_simulation_data	21.9779539108	21.97853899
HEATMAP	124	get_comm_data	21.9433159828	21.9785599709
HEATMAP	98	timestep_fine	21.4252710342	21.9781820774
HEATMAP	108	timestep_coarse	21.9264860153	21.9799668789
HEATMAP	85	timestep_coarse	21.9259049892	21.9796319008
HEATMAP	108	follower_in_sliding_window	21.1645078659	21.9810349941
HEATMAP	108	iteration_pint	21.1645009518	21.9810888767
HEATMAP	85	follower_in_sliding_window	21.3486020565	21.9807360172
HEATMAP	85	iteration_pint	21.3485980034	21.9807889462
HEATMAP	109	get_simulation_data	21.9804139137	21.9809939861
HEATMAP	109	get_comm_data	21.7723560333	21.9810159206
HEATMAP	86	get_simulation_data	21.9808518887	21.9814209938
HEATMAP	86	get_comm_data	21.9530599117	21.9814429283
HEATMAP	7	timestep_coarse	21.9322071075	21.9851651192
HEATMAP	7	idle	18.931358099	21.985325098
HEATMAP	7	iteration_pint	18.9313540459	21.9853789806
HEATMAP	8	get_simulation_data	21.9860789776	21.9862320423
HEATMAP	8	get_comm_data	18.9868080616	21.9862558842
HEATMAP	113	timestep_fine	21.4362881184	21.9940159321
HEATMAP	125	timestep_fine	21.4472351074	21.9989740849
HEATMAP	87	timestep_fine	21.4575271606	22.0067272186
HEATMAP	74	timestep_coarse	21.9563131332	22.0111629963
HEATMAP	74	follower_in_sliding_window	21.373773098	22.0122601986
HEATMAP	74	iteration_pint	21.3737661839	22.0123171806
HEATMAP	97	timestep_coarse	21.9598128796	22.0133018494
HEATMAP	75	get_simulation_data	22.012554884	22.0131418705
HEATMAP	75	get_comm_data	21.9775919914	22.0131640434
HEATMAP	64	timestep_fine	21.460916996	22.0138599873
HEATMAP	97	follower_in_sliding_window	21.3704869747	22.0144028664
HEATMAP	97	iteration_pint	21.3704829216	22.0144560337
HEATMAP	98	get_simulation_data	22.0140640736	22.0146009922
HEATMAP	98	get_comm_data	21.9782159328	22.014621973
HEATMAP	63	timestep_coarse	21.9693639278	22.022343874
HEATMAP	63	converged	22.0233130455	22.0233149529
HEATMAP	63	follower_in_sliding_window	21.4051599503	22.0234749317
HEATMAP	63	iteration_pint	21.4051549435	22.0235259533
Rank: 63, Status: 0, time: 23.2560489178, iteration 1, starting time frame id: 319, timeframe: [31.900000000000183, 32.000000000000185]
HEATMAP	64	get_simulation_data	22.024171114	22.0243270397
HEATMAP	64	get_comm_data	22.0139050484	22.0243461132
HEATMAP	124	timestep_coarse	21.9785938263	22.0317587852
HEATMAP	124	follower_in_sliding_window	21.3937849998	22.0319068432
HEATMAP	124	iteration_pint	21.393778801	22.0319609642
HEATMAP	125	get_simulation_data	22.0312812328	22.0318140984
HEATMAP	125	get_comm_data	21.9990081787	22.0318341255
HEATMAP	86	timestep_coarse	21.9814770222	22.034526825
HEATMAP	109	timestep_coarse	21.9810509682	22.0345549583
HEATMAP	86	follower_in_sliding_window	21.4034969807	22.0355939865
HEATMAP	109	follower_in_sliding_window	21.2182059288	22.0356190205HEATMAP	86	iteration_pint	21.4034910202	22.0356450081

HEATMAP	109	iteration_pint	21.218200922	22.0356709957
HEATMAP	87	get_simulation_data	22.034787178	22.0353291035
HEATMAP	87	get_comm_data	22.0067610741	22.035351038
HEATMAP	110	get_simulation_data	22.0357310772	22.0363121033
HEATMAP	110	get_comm_data	21.8271830082	22.0363321304
HEATMAP	76	timestep_fine	21.4846930504	22.0384459496
HEATMAP	8	timestep_coarse	21.9863090515	22.0397610664
HEATMAP	114	timestep_fine	21.4895911217	22.0395200253
HEATMAP	8	idle	18.9868040085	22.0399060249
HEATMAP	8	iteration_pint	18.9867959023	22.0399599075
HEATMAP	9	get_simulation_data	22.0401899815	22.0407578945
HEATMAP	9	get_comm_data	19.0416069031	22.0407810211
HEATMAP	99	timestep_fine	21.4813120365	22.0425510406
HEATMAP	126	timestep_fine	21.5012919903	22.0519320965
HEATMAP	65	timestep_fine	21.5154340267	22.0639159679
HEATMAP	75	timestep_coarse	22.0131969452	22.066298008
HEATMAP	75	follower_in_sliding_window	21.4287128448	22.0673539639
HEATMAP	75	iteration_pint	21.4287090302	22.0674109459
HEATMAP	76	get_simulation_data	22.0682330132	22.0686500072
HEATMAP	76	get_comm_data	22.0384850502	22.0686709881
HEATMAP	98	timestep_coarse	22.0146560669	22.0681350231
HEATMAP	98	follower_in_sliding_window	21.4252700806	22.0691900253
HEATMAP	98	iteration_pint	21.4252660275	22.0692439079
HEATMAP	99	get_simulation_data	22.0694849491	22.0700170994
HEATMAP	99	get_comm_data	22.0425848961	22.0700380802
HEATMAP	88	timestep_fine	21.5141980648	22.074901104
HEATMAP	64	timestep_coarse	22.0243990421	22.0779020786
HEATMAP	64	converged	22.0788869858	22.0788891315
HEATMAP	64	follower_in_sliding_window	21.460916996	22.0790350437
HEATMAP	64	iteration_pint	21.4609131813	22.0791339874
Rank: 64, Status: 0, time: 23.3259139061, iteration 0, starting time frame id: 320, timeframe: [32.000000000000185, 32.100000000000186]
HEATMAP	65	get_simulation_data	22.0793290138	22.0794291496
HEATMAP	65	get_comm_data	22.0639710426	22.0794479847
HEATMAP	125	timestep_coarse	22.0318670273	22.0851771832
HEATMAP	125	follower_in_sliding_window	21.4472341537	22.0853350163
HEATMAP	125	iteration_pint	21.4472310543	22.0853841305
HEATMAP	126	get_simulation_data	22.0854451656	22.0859811306
HEATMAP	126	get_comm_data	22.0519649982	22.0860011578
HEATMAP	87	timestep_coarse	22.0353860855	22.0886991024
HEATMAP	110	timestep_coarse	22.0363669395	22.089949131
HEATMAP	87	follower_in_sliding_window	21.4575240612	22.0897641182
HEATMAP	87	iteration_pint	21.4575212002	22.0898160934
HEATMAP	110	follower_in_sliding_window	21.2726540565	22.0910129547
HEATMAP	110	iteration_pint	21.2726500034	22.0910661221
HEATMAP	88	get_simulation_data	22.0905089378	22.0910289288
HEATMAP	88	get_comm_data	22.0749361515	22.0910511017
HEATMAP	111	get_simulation_data	22.0901710987	22.0907020569
HEATMAP	111	get_comm_data	21.8845319748	22.0907239914
HEATMAP	77	timestep_fine	21.5391039848	22.0925319195
HEATMAP	100	timestep_fine	21.5374758244	22.0946109295
HEATMAP	9	timestep_coarse	22.04083395	22.09410882
HEATMAP	9	idle	19.04160285	22.0942490101
HEATMAP	9	iteration_pint	19.0415959358	22.0943000317
HEATMAP	10	get_simulation_data	22.0939350128	22.0944941044
HEATMAP	10	get_comm_data	19.09623909	22.0945219994
HEATMAP	127	timestep_fine	21.5540921688	22.099984169
HEATMAP	115	timestep_fine	21.5445299149	22.1023478508
HEATMAP	76	timestep_coarse	22.0687060356	22.1220469475
HEATMAP	66	timestep_fine	21.5695858002	22.1211948395
HEATMAP	76	follower_in_sliding_window	21.4846920967	22.1231169701
HEATMAP	76	iteration_pint	21.4846889973	22.1231710911
HEATMAP	77	get_simulation_data	22.1224968433	22.1230788231
HEATMAP	77	get_comm_data	22.0925779343	22.1231050491
HEATMAP	99	timestep_coarse	22.0700719357	22.1241600513
HEATMAP	99	follower_in_sliding_window	21.4813098907	22.1252470016
HEATMAP	99	iteration_pint	21.4813020229	22.1252999306
HEATMAP	100	get_simulation_data	22.1261308193	22.1266679764
HEATMAP	100	get_comm_data	22.0946578979	22.1266889572
HEATMAP	65	timestep_coarse	22.0794999599	22.1324970722
HEATMAP	65	converged	22.1334831715	22.1334850788
HEATMAP	65	follower_in_sliding_window	21.515433073	22.1336300373
HEATMAP	65	iteration_pint	21.5154299736	22.1337220669
HEATMAP	66	get_simulation_data	22.1332879066	22.1334040165
HEATMAP	66	get_comm_data	22.121229887	22.1334199905
Rank: 65, Status: 0, time: 23.3520097733, iteration 0, starting time frame id: 321, timeframe: [32.100000000000186, 32.20000000000019]
HEATMAP	89	timestep_fine	21.570857048	22.1355280876
HEATMAP	126	timestep_coarse	22.0860340595	22.139220953
HEATMAP	126	follower_in_sliding_window	21.5012910366	22.1393780708
HEATMAP	126	iteration_pint	21.5012860298	22.1394271851
HEATMAP	127	get_simulation_data	22.1385309696	22.1390571594
HEATMAP	127	get_comm_data	22.1000170708	22.1390781403
HEATMAP	116	timestep_fine	21.5989561081	22.1451299191
HEATMAP	88	timestep_coarse	22.0910849571	22.1452281475
HEATMAP	111	timestep_coarse	22.0907590389	22.1447360516
HEATMAP	88	follower_in_sliding_window	21.5141961575	22.1463479996
HEATMAP	88	iteration_pint	21.514193058	22.146433115
HEATMAP	89	get_simulation_data	22.1465530396	22.146697998
HEATMAP	89	get_comm_data	22.1355631351	22.1467192173
HEATMAP	111	follower_in_sliding_window	21.326611042	22.1458120346
HEATMAP	111	iteration_pint	21.3266069889	22.1458649635
HEATMAP	112	get_simulation_data	22.1465880871	22.1471669674
HEATMAP	112	get_comm_data	21.9323959351	22.1471891403
HEATMAP	10	timestep_coarse	22.0945971012	22.1480629444
HEATMAP	10	idle	19.0962359905	22.1482331753
HEATMAP	10	iteration_pint	19.0962309837	22.148319006HEATMAP	11	get_simulation_data	22.1485548019	22.1486639977
HEATMAP	11	get_comm_data	19.1508159637	22.1486878395

HEATMAP	101	timestep_fine	21.5918560028	22.1493530273
HEATMAP	78	timestep_fine	21.594627142	22.1586520672
HEATMAP	0	timestep_fine	21.6104199886	22.1714918613
HEATMAP	77	timestep_coarse	22.1231589317	22.1767058372
HEATMAP	77	follower_in_sliding_window	21.5391018391	22.1778030396
HEATMAP	77	iteration_pint	21.5390968323	22.1779439449HEATMAP	78	get_simulation_data	22.1779150963	22.1780071259
HEATMAP	78	get_comm_data	22.1586909294	22.1780281067

HEATMAP	100	timestep_coarse	22.1267228127	22.1803438663
HEATMAP	100	follower_in_sliding_window	21.5374748707	22.1814188957
HEATMAP	100	iteration_pint	21.5374708176	22.1814727783
HEATMAP	101	get_simulation_data	22.1807940006	22.1813788414
HEATMAP	101	get_comm_data	22.1493859291	22.1813998222
HEATMAP	67	timestep_fine	21.6253578663	22.184928894
HEATMAP	90	timestep_fine	21.6260001659	22.1864140034
HEATMAP	66	timestep_coarse	22.1334528923	22.1867218018
HEATMAP	66	converged	22.1876809597	22.1876838207
HEATMAP	66	follower_in_sliding_window	21.5695848465	22.1878077984
HEATMAP	66	iteration_pint	21.5695807934	22.1878669262
Rank: 66, Status: 0, time: 22.1887021065, iteration 0, starting time frame id: 322, timeframe: [32.20000000000019, 32.30000000000019]
HEATMAP	67	get_simulation_data	22.1880998611	22.1882579327
HEATMAP	67	get_comm_data	22.1849718094	22.1882779598
HEATMAP	127	timestep_coarse	22.139111042	22.1920261383
HEATMAP	127	follower_in_sliding_window	21.554090023	22.1921851635
HEATMAP	127	iteration_pint	21.5540850163	22.1922380924
HEATMAP	0	get_simulation_data	22.1929910183	22.1935129166
HEATMAP	0	get_comm_data	22.1715378761	22.1935348511
HEATMAP	112	timestep_coarse	22.1472229958	22.2005610466
HEATMAP	89	timestep_coarse	22.1467530727	22.2013800144
HEATMAP	112	follower_in_sliding_window	21.381510973	22.2016301155
HEATMAP	11	timestep_coarse	22.1487379074	22.2017118931
HEATMAP	112	iteration_pint	21.3815059662	22.2016839981
HEATMAP	11	idle	19.150813818	22.2018809319
HEATMAP	11	iteration_pint	19.1508100033	22.2019338608
HEATMAP	102	timestep_fine	21.6472170353	22.2020788193
HEATMAP	79	timestep_fine	21.6484351158	22.2015471458
HEATMAP	113	get_simulation_data	22.2019019127	22.202452898
HEATMAP	89	follower_in_sliding_window	21.570854187	22.202475071HEATMAP	113	get_comm_data	21.9940509796	22.2024741173

HEATMAP	89	iteration_pint	21.5708501339	22.2025301456
HEATMAP	12	get_simulation_data	22.2026469707	22.2032239437
HEATMAP	12	get_comm_data	19.2065060139	22.2032580376
HEATMAP	117	timestep_fine	21.6523189545	22.2028479576
HEATMAP	90	get_simulation_data	22.2021481991	22.2026929855
HEATMAP	90	get_comm_data	22.1864562035	22.2027142048
HEATMAP	1	timestep_fine	21.6634669304	22.2088758945
HEATMAP	68	timestep_fine	21.6803648472	22.2312328815
HEATMAP	78	timestep_coarse	22.1780619621	22.2323770523
HEATMAP	78	follower_in_sliding_window	21.5946249962	22.2334740162
HEATMAP	78	iteration_pint	21.5946190357	22.2335290909
HEATMAP	79	get_simulation_data	22.2326819897	22.2332019806
HEATMAP	79	get_comm_data	22.2015881538	22.2332229614
HEATMAP	91	timestep_fine	21.6811981201	22.2346410751
HEATMAP	101	timestep_coarse	22.1814339161	22.2351689339
HEATMAP	101	follower_in_sliding_window	21.5918529034	22.2362439632
HEATMAP	101	iteration_pint	21.5918450356	22.2362978458
HEATMAP	102	get_simulation_data	22.2363610268	22.2369089127
HEATMAP	102	get_comm_data	22.2021129131	22.2369298935
HEATMAP	67	timestep_coarse	22.1883280277	22.2423498631
HEATMAP	67	converged	22.2433378696	22.2433400154
HEATMAP	67	follower_in_sliding_window	21.6253569126	22.2434818745
HEATMAP	67	iteration_pint	21.6253538132	22.2435958385
HEATMAP	68	get_simulation_data	22.2443659306	22.2444748878
HEATMAP	68	get_comm_data	22.2312870026	22.2444908619
Rank: 67, Status: 0, time: 23.4852721691, iteration 0, starting time frame id: 323, timeframe: [32.30000000000019, 32.40000000000019]
HEATMAP	0	timestep_coarse	22.1935689449	22.2472100258
HEATMAP	0	follower_in_sliding_window	21.6104178429	22.247371912
HEATMAP	0	iteration_pint	21.6104140282	22.2474308014
HEATMAP	1	get_simulation_data	22.2476468086	22.2482209206
HEATMAP	1	get_comm_data	22.2089238167	22.2482469082
HEATMAP	103	timestep_fine	21.7020270824	22.2540509701
HEATMAP	113	timestep_coarse	22.2025089264	22.2562599182
HEATMAP	12	timestep_coarse	22.2033479214	22.2569839954
HEATMAP	12	idle	19.2065029144	22.2571439743
HEATMAP	12	iteration_pint	19.2064950466	22.2572319508
HEATMAP	13	get_simulation_data	22.2565338612	22.2566258907
HEATMAP	13	get_comm_data	19.2602829933	22.2566549778
HEATMAP	90	timestep_coarse	22.2027471066	22.2566549778
HEATMAP	113	follower_in_sliding_window	21.4362869263	22.2573339939
HEATMAP	113	iteration_pint	21.4362831116	22.2573919296
HEATMAP	114	get_simulation_data	22.2569980621	22.2575411797
HEATMAP	114	get_comm_data	22.0395541191	22.2575621605
HEATMAP	90	follower_in_sliding_window	21.6259970665	22.2577331066
HEATMAP	90	iteration_pint	21.6259930134	22.2577850819
HEATMAP	91	get_simulation_data	22.2580280304	22.2586061954
HEATMAP	91	get_comm_data	22.234675169	22.2586271763
HEATMAP	2	timestep_fine	21.7166860104	22.2669320107
HEATMAP	118	timestep_fine	21.707695961	22.2704949379
HEATMAP	80	timestep_fine	21.7053010464	22.2704360485
HEATMAP	69	timestep_fine	21.7346000671	22.2862291336
HEATMAP	79	timestep_coarse	22.2332561016	22.2866210938
HEATMAP	79	follower_in_sliding_window	21.6484341621	22.2876980305
HEATMAP	79	iteration_pint	21.6484310627	22.2877509594
HEATMAP	80	get_simulation_data	22.2884459496	22.2886009216
HEATMAP	80	get_comm_data	22.2704708576	22.2886228561
HEATMAP	102	timestep_coarse	22.2369639874	22.2904379368
HEATMAP	102	follower_in_sliding_window	21.6472148895	22.2915058136
HEATMAP	102	iteration_pint	21.6472098827	22.2915589809
HEATMAP	103	get_simulation_data	22.2906529903	22.2911949158
HEATMAP	103	get_comm_data	22.2540910244	22.2912158966
HEATMAP	68	timestep_coarse	22.2445240021	22.2975490093
HEATMAP	68	converged	22.298500061	22.2985019684
HEATMAP	68	follower_in_sliding_window	21.6803638935	22.2986629009
HEATMAP	68	iteration_pint	21.6803610325	22.298707962
Rank: 68, Status: 0, time: 23.5498430729, iteration 0, starting time frame id: 324, timeframe: [32.40000000000019, 32.50000000000019]
HEATMAP	69	get_simulation_data	22.2979850769	22.2981300354
HEATMAP	69	get_comm_data	22.2862620354	22.2981460094
HEATMAP	1	timestep_coarse	22.2483019829	22.3007879257
HEATMAP	1	follower_in_sliding_window	21.6634659767	22.3010098934
HEATMAP	1	iteration_pint	21.6634619236	22.301115036HEATMAP	2	get_simulation_data	22.3005919456	22.3007340431

HEATMAP	2	get_comm_data	22.2669658661	22.3007559776
HEATMAP	92	timestep_fine	21.7382018566	22.3055019379
HEATMAP	13	timestep_coarse	22.2567219734	22.3095529079
HEATMAP	13	idle	19.2602808475	22.3097548485
HEATMAP	13	iteration_pint	19.2602758408	22.3098058701
HEATMAP	14	get_simulation_data	22.3097600937	22.3103640079
HEATMAP	14	get_comm_data	19.3153100014	22.3103861809
HEATMAP	114	timestep_coarse	22.2575969696	22.3109731674
HEATMAP	91	timestep_coarse	22.258660078	22.3118259907
HEATMAP	114	follower_in_sliding_window	21.489590168	22.3120419979
HEATMAP	114	iteration_pint	21.4895861149	22.3120720387
HEATMAP	119	timestep_fine	21.7610499859	22.3120079041
HEATMAP	91	follower_in_sliding_window	21.6811950207	22.312885046
HEATMAP	91	iteration_pint	21.681191206	22.312939167
HEATMAP	115	get_simulation_data	22.3127918243	22.3130159378
HEATMAP	115	get_comm_data	22.1023819447	22.3130378723
HEATMAP	92	get_simulation_data	22.3137698174	22.3143157959
HEATMAP	92	get_comm_data	22.3055357933	22.3143367767
HEATMAP	104	timestep_fine	21.7579519749	22.3137640953
HEATMAP	81	timestep_fine	21.760256052	22.3158011436
HEATMAP	3	timestep_fine	21.7704951763	22.3256180286
HEATMAP	80	timestep_coarse	22.28865695	22.3429419994
HEATMAP	80	follower_in_sliding_window	21.7052989006	22.3440408707
HEATMAP	80	iteration_pint	21.7052910328	22.3441028595
HEATMAP	81	get_simulation_data	22.3443231583	22.3449060917
HEATMAP	81	get_comm_data	22.3158359528	22.3449280262
HEATMAP	103	timestep_coarse	22.2912499905	22.3451709747
HEATMAP	103	follower_in_sliding_window	21.7020249367	22.3462810516
HEATMAP	103	iteration_pint	21.7020180225	22.3463349342
HEATMAP	70	timestep_fine	21.7902817726	22.3475928307
HEATMAP	104	get_simulation_data	22.3470659256	22.3476729393
HEATMAP	104	get_comm_data	22.3137979507	22.3476948738
HEATMAP	93	timestep_fine	21.7929670811	22.3488950729
HEATMAP	69	timestep_coarse	22.2981779575	22.3514411449
HEATMAP	69	converged	22.3524079323	22.352410078
HEATMAP	69	follower_in_sliding_window	21.7345991135	22.3525300026
HEATMAP	69	iteration_pint	21.734596014	22.3525891304
Rank: 69, Status: 0, time: 23.5713529587, iteration 0, starting time frame id: 325, timeframe: [32.50000000000019, 32.60000000000019]
HEATMAP	70	get_simulation_data	22.3526399136	22.352793932
HEATMAP	70	get_comm_data	22.3476369381	22.352812767
HEATMAP	2	timestep_coarse	22.3007900715	22.353662014
HEATMAP	2	follower_in_sliding_window	21.7166850567	22.35384202
HEATMAP	2	iteration_pint	21.7166800499	22.3538959026
HEATMAP	3	get_simulation_data	22.35415411	22.3545720577
HEATMAP	3	get_comm_data	22.3256511688	22.3545939922
HEATMAP	105	timestep_fine	21.8130099773	22.3626770973
HEATMAP	14	timestep_coarse	22.3104381561	22.3639471531
HEATMAP	14	idle	19.315308094	22.3641250134
HEATMAP	14	iteration_pint	19.3153040409	22.3641741276
HEATMAP	15	get_simulation_data	22.363199234	22.3638041019
HEATMAP	15	get_comm_data	19.3690330982	22.3638319969
HEATMAP	115	timestep_coarse	22.3130719662	22.3670129776
HEATMAP	92	timestep_coarse	22.3143708706	22.3688678741
HEATMAP	115	follower_in_sliding_window	21.5445268154	22.368090868HEATMAP	120	timestep_fine	21.8157541752	22.3681349754

HEATMAP	115	iteration_pint	21.5445218086	22.3681459427
HEATMAP	116	get_simulation_data	22.3689780235	22.3695271015
HEATMAP	116	get_comm_data	22.1451690197	22.3695480824
HEATMAP	92	follower_in_sliding_window	21.7381989956	22.3699598312
HEATMAP	92	iteration_pint	21.7381949425	22.3700227737
HEATMAP	93	get_simulation_data	22.3693208694	22.3698620796
HEATMAP	93	get_comm_data	22.348929882	22.3698830605
HEATMAP	82	timestep_fine	21.815130949	22.3744390011
HEATMAP	4	timestep_fine	21.8249268532	22.3806550503
HEATMAP	81	timestep_coarse	22.3449621201	22.3984730244
HEATMAP	81	follower_in_sliding_window	21.7602541447	22.3995511532
HEATMAP	81	iteration_pint	21.7602510452	22.3996050358
HEATMAP	82	get_simulation_data	22.3992259502	22.3997879028
HEATMAP	82	get_comm_data	22.3744740486	22.3998088837
HEATMAP	104	timestep_coarse	22.3477289677	22.4015319347
HEATMAP	104	follower_in_sliding_window	21.7579500675	22.4026019573HEATMAP	71	timestep_fine	21.8443939686	22.401900053

HEATMAP	104	iteration_pint	21.7579441071	22.4026749134
HEATMAP	105	get_simulation_data	22.4028890133	22.403439045
HEATMAP	105	get_comm_data	22.3627109528	22.4034609795
HEATMAP	70	timestep_coarse	22.3528659344	22.4065029621
HEATMAP	70	converged	22.4074938297	22.4074969292
HEATMAP	70	follower_in_sliding_window	21.7902808189	22.4076418877
HEATMAP	70	iteration_pint	21.7902779579	22.4077618122HEATMAP	71	get_simulation_data	22.4068140984	22.4069290161
HEATMAP	71	get_comm_data	22.4019351006	22.4069449902

Rank: 70, Status: 0, time: 23.6369800568, iteration 0, starting time frame id: 326, timeframe: [32.60000000000019, 32.700000000000195]
HEATMAP	3	timestep_coarse	22.3546280861	22.4079940319
HEATMAP	3	follower_in_sliding_window	21.7704942226	22.4081881046
HEATMAP	3	iteration_pint	21.7704911232	22.4082422256
HEATMAP	4	get_simulation_data	22.4089949131	22.4096150398
HEATMAP	4	get_comm_data	22.380687952	22.4096360207
HEATMAP	94	timestep_fine	21.8490378857	22.4108409882
HEATMAP	121	timestep_fine	21.8693480492	22.4170949459
HEATMAP	15	timestep_coarse	22.363902092	22.4167861938
HEATMAP	15	idle	19.3690299988	22.416809082
HEATMAP	15	iteration_pint	19.3690261841	22.416821003
HEATMAP	116	timestep_coarse	22.3695819378	22.4223899841
HEATMAP	116	follower_in_sliding_window	21.5989539623	22.4234571457
HEATMAP	116	iteration_pint	21.5989480019	22.4235110283
HEATMAP	117	get_simulation_data	22.4228200912	22.4232361317
HEATMAP	117	get_comm_data	22.2028889656	22.4232571125
HEATMAP	93	timestep_coarse	22.3699169159	22.4235730171
HEATMAP	93	follower_in_sliding_window	21.7929649353	22.4246759415
HEATMAP	93	iteration_pint	21.7929608822	22.4247279167
HEATMAP	94	get_simulation_data	22.4247980118	22.4253439903
HEATMAP	94	get_comm_data	22.4108810425	22.4253649712
HEATMAP	83	timestep_fine	21.8707549572	22.4268450737
HEATMAP	5	timestep_fine	21.8791668415	22.4386909008
HEATMAP	106	timestep_fine	21.8704199791	22.4506211281
HEATMAP	82	timestep_coarse	22.3998429775	22.4536559582
HEATMAP	82	follower_in_sliding_window	21.8151278496	22.4547388554
HEATMAP	82	iteration_pint	21.8151218891	22.4547939301
HEATMAP	83	get_simulation_data	22.4550468922	22.4556090832
HEATMAP	83	get_comm_data	22.4268801212	22.4556291103
HEATMAP	95	timestep_fine	21.903398037	22.4555711746
HEATMAP	105	timestep_coarse	22.4034950733	22.4569990635
HEATMAP	105	follower_in_sliding_window	21.8130090237	22.45809412
HEATMAP	105	iteration_pint	21.8130040169	22.4581489563
HEATMAP	72	timestep_fine	21.9005300999	22.4581801891
HEATMAP	106	get_simulation_data	22.457750082	22.458324194
HEATMAP	106	get_comm_data	22.450671196	22.4583511353
HEATMAP	71	timestep_coarse	22.4069781303	22.460652113
HEATMAP	4	timestep_coarse	22.4096710682	22.4628970623
HEATMAP	4	follower_in_sliding_window	21.8249249458	22.4630868435
HEATMAP	4	iteration_pint	21.824919939	22.4631319046
HEATMAP	71	converged	22.4616379738	22.4616401196
HEATMAP	5	get_simulation_data	22.462376833	22.4625589848
HEATMAP	5	get_comm_data	22.4387338161	22.4625859261
HEATMAP	71	follower_in_sliding_window	21.8443920612	22.4617700577
HEATMAP	71	iteration_pint	21.8443861008	22.4618229866
Rank: 71, Status: 0, time: 23.6944899559, iteration 0, starting time frame id: 327, timeframe: [32.700000000000195, 32.800000000000196]
HEATMAP	72	get_simulation_data	22.4625251293	22.4626760483
HEATMAP	72	get_comm_data	22.4582149982	22.462692976
HEATMAP	122	timestep_fine	21.9228758812	22.4716479778
HEATMAP	84	timestep_fine	21.9265980721	22.4768021107
HEATMAP	117	timestep_coarse	22.4232909679	22.4764361382
HEATMAP	117	follower_in_sliding_window	21.6523170471	22.4774980545
HEATMAP	117	iteration_pint	21.6523110867	22.4775509834
HEATMAP	107	timestep_fine	21.9252538681	22.4776778221
HEATMAP	118	get_simulation_data	22.4776139259	22.4781939983
HEATMAP	118	get_comm_data	22.2705419064	22.4782149792
HEATMAP	94	timestep_coarse	22.4253988266	22.4795708656
HEATMAP	94	follower_in_sliding_window	21.8490359783	22.4806559086
HEATMAP	94	iteration_pint	21.8490328789	22.4807088375
HEATMAP	95	get_simulation_data	22.4798121452	22.480410099
HEATMAP	95	get_comm_data	22.4556150436	22.4804360867
HEATMAP	6	timestep_fine	21.9330039024	22.4838159084
HEATMAP	83	timestep_coarse	22.4556620121	22.5092830658
HEATMAP	83	follower_in_sliding_window	21.8707540035	22.5103859901
HEATMAP	83	iteration_pint	21.8707509041	22.5104420185
HEATMAP	84	get_simulation_data	22.5112810135	22.5118620396
HEATMAP	84	get_comm_data	22.4768459797	22.5118889809
HEATMAP	73	timestep_fine	21.9560780525	22.5120201111
HEATMAP	106	timestep_coarse	22.4584050179	22.5142531395
HEATMAP	106	follower_in_sliding_window	21.8704190254	22.5153961182
HEATMAP	106	iteration_pint	21.8704149723	22.5154922009HEATMAP	107	get_simulation_data	22.5157048702	22.5158159733

HEATMAP	107	get_comm_data	22.4777128696	22.5158369541
HEATMAP	5	timestep_coarse	22.4626438618	22.5164928436
HEATMAP	5	follower_in_sliding_window	21.8791649342	22.5166738033
HEATMAP	72	timestep_coarse	22.4627351761	22.5166680813
HEATMAP	5	iteration_pint	21.8791599274	22.5167980194
HEATMAP	6	get_simulation_data	22.5167870522	22.516908884
HEATMAP	6	get_comm_data	22.483864069	22.5169351101
HEATMAP	72	converged	22.5176692009	22.5176711082
HEATMAP	72	follower_in_sliding_window	21.9005281925	22.5177981853
HEATMAP	72	iteration_pint	21.9005231857	22.5178539753
Rank: 72, Status: 0, time: 23.764824152, iteration 0, starting time frame id: 328, timeframe: [32.800000000000196, 32.9000000000002]
HEATMAP	73	get_simulation_data	22.5180661678	22.5182220936
HEATMAP	73	get_comm_data	22.5120542049	22.5182380676
HEATMAP	96	timestep_fine	21.9594819546	22.5192978382
HEATMAP	123	timestep_fine	21.9771530628	22.5292730331
HEATMAP	118	timestep_coarse	22.478249073	22.532558918
HEATMAP	108	timestep_fine	21.9811508656	22.5332899094
HEATMAP	118	follower_in_sliding_window	21.7076950073	22.5336549282
HEATMAP	118	iteration_pint	21.7076909542	22.5337109566
HEATMAP	119	get_simulation_data	22.5328030586	22.5333180428
HEATMAP	119	get_comm_data	22.3120419979	22.5333399773
HEATMAP	7	timestep_fine	21.9854719639	22.5337250233
HEATMAP	95	timestep_coarse	22.4804911613	22.5338170528
HEATMAP	85	timestep_fine	21.9808180332	22.5353999138
HEATMAP	95	follower_in_sliding_window	21.9033970833	22.534938097
HEATMAP	95	iteration_pint	21.9033942223	22.535036087HEATMAP	96	get_simulation_data	22.5357239246	22.5358450413
HEATMAP	96	get_comm_data	22.5193319321	22.5358660221

HEATMAP	84	timestep_coarse	22.5119440556	22.5650360584
HEATMAP	84	follower_in_sliding_window	21.9265959263	22.5661320686
HEATMAP	84	iteration_pint	21.9265909195	22.5662329197
HEATMAP	85	get_simulation_data	22.5655050278	22.5656139851
HEATMAP	85	get_comm_data	22.5354340076	22.5656340122
HEATMAP	107	timestep_coarse	22.5158708096	22.5692489147
HEATMAP	6	timestep_coarse	22.5169899464	22.5699460506
HEATMAP	6	follower_in_sliding_window	21.9330029488	22.5701110363HEATMAP	97	timestep_fine	22.0145208836	22.5701658726

HEATMAP	6	iteration_pint	21.932997942	22.5702400208
HEATMAP	7	get_simulation_data	22.5692720413	22.5694050789
HEATMAP	7	get_comm_data	22.5337600708	22.5694260597
HEATMAP	107	follower_in_sliding_window	21.9252529144	22.5703368187
HEATMAP	107	iteration_pint	21.9252488613	22.5703918934
HEATMAP	108	get_simulation_data	22.5712389946	22.5717749596
HEATMAP	108	get_comm_data	22.53332901	22.5717968941
HEATMAP	73	timestep_coarse	22.5182712078	22.571819067
HEATMAP	73	converged	22.5728170872	22.5728189945
HEATMAP	73	follower_in_sliding_window	21.9560770988	22.5729441643
HEATMAP	73	iteration_pint	21.9560739994	22.5729961395
Rank: 73, Status: 0, time: 23.7907049656, iteration 0, starting time frame id: 329, timeframe: [32.9000000000002, 33.0000000000002]
HEATMAP	74	timestep_fine	22.0123801231	22.5801920891
HEATMAP	74	get_simulation_data	22.5802462101	22.5803761482
HEATMAP	74	get_comm_data	22.5802261829	22.5803911686
HEATMAP	124	timestep_fine	22.0320219994	22.5815777779
HEATMAP	86	timestep_fine	22.0357098579	22.5855300426
HEATMAP	119	timestep_coarse	22.5333740711	22.5867130756
HEATMAP	119	follower_in_sliding_window	21.7610490322	22.587777853HEATMAP	109	timestep_fine	22.0357298851	22.5886750221

HEATMAP	119	iteration_pint	21.7610449791	22.5878310204
HEATMAP	120	get_simulation_data	22.5885710716	22.5891029835
HEATMAP	120	get_comm_data	22.3681690693	22.5891251564
HEATMAP	96	timestep_coarse	22.5358998775	22.5900390148
HEATMAP	96	follower_in_sliding_window	21.9594810009	22.5911209583
HEATMAP	96	iteration_pint	21.9594759941	22.5911738873
HEATMAP	97	get_simulation_data	22.5914180279	22.5919449329
HEATMAP	97	get_comm_data	22.5701999664	22.5919668674
HEATMAP	8	timestep_fine	22.0399949551	22.5979828835
HEATMAP	75	timestep_fine	22.0674989223	22.6174199581
HEATMAP	85	timestep_coarse	22.5656678677	22.6194140911
HEATMAP	85	follower_in_sliding_window	21.9808170795	22.620497942
HEATMAP	85	iteration_pint	21.9808139801	22.6205508709
HEATMAP	86	get_simulation_data	22.6206188202	22.6211550236
HEATMAP	86	get_comm_data	22.5855648518	22.6211760044
HEATMAP	98	timestep_fine	22.0692849159	22.6221120358
HEATMAP	7	timestep_coarse	22.5694601536	22.6224300861
HEATMAP	7	follower_in_sliding_window	21.9854700565	22.6226351261
HEATMAP	7	iteration_pint	21.9854640961	22.6226849556
HEATMAP	8	get_simulation_data	22.6233320236	22.6235589981
HEATMAP	8	get_comm_data	22.5980229378	22.6235790253
HEATMAP	108	timestep_coarse	22.5718309879	22.6251790524
HEATMAP	108	follower_in_sliding_window	21.9811480045	22.6262500286
HEATMAP	108	iteration_pint	21.9811439514	22.6263029575
HEATMAP	109	get_simulation_data	22.6256120205	22.6261398792
HEATMAP	109	get_comm_data	22.5887160301	22.6261608601
HEATMAP	74	timestep_coarse	22.5804240704	22.6352591515
HEATMAP	74	converged	22.6362450123	22.6362481117
HEATMAP	74	follower_in_sliding_window	22.0123770237	22.6363739967
HEATMAP	74	iteration_pint	22.0123720169	22.6364359856
Rank: 74, Status: 0, time: 22.6372117996, iteration 0, starting time frame id: 330, timeframe: [33.0000000000002, 33.1000000000002]
HEATMAP	75	get_simulation_data	22.63667202	22.6368310452
HEATMAP	75	get_comm_data	22.6174528599	22.6368460655
HEATMAP	125	timestep_fine	22.0854461193	22.6375691891
HEATMAP	87	timestep_fine	22.0898790359	22.6382801533
HEATMAP	120	timestep_coarse	22.5891590118	22.6424150467
HEATMAP	120	follower_in_sliding_window	21.8157520294	22.6435260773
HEATMAP	120	iteration_pint	21.8157479763	22.6436121464
HEATMAP	121	get_simulation_data	22.6437511444	22.6438829899
HEATMAP	121	get_comm_data	22.4171431065	22.6439039707
HEATMAP	9	timestep_fine	22.0943319798	22.6443309784
HEATMAP	97	timestep_coarse	22.5920009613	22.6455359459
HEATMAP	110	timestep_fine	22.0911259651	22.6465599537
HEATMAP	97	follower_in_sliding_window	22.0145180225	22.6466169357
HEATMAP	97	iteration_pint	22.0145130157	22.6466710567
HEATMAP	98	get_simulation_data	22.6462769508	22.6467959881
HEATMAP	98	get_comm_data	22.6221458912	22.6468169689
HEATMAP	86	timestep_coarse	22.6212089062	22.6742818356
HEATMAP	86	follower_in_sliding_window	22.0357079506	22.6753468513
HEATMAP	86	iteration_pint	22.0357029438	22.675401926
HEATMAP	87	get_simulation_data	22.6745150089	22.6750900745
HEATMAP	87	get_comm_data	22.6383202076	22.6751110554
HEATMAP	76	timestep_fine	22.1231970787	22.6768541336
HEATMAP	8	timestep_coarse	22.6236128807	22.6770539284
HEATMAP	8	follower_in_sliding_window	22.0399930477	22.6772038937
HEATMAP	8	iteration_pint	22.0399889946	22.6772649288
HEATMAP	9	get_simulation_data	22.6774809361	22.6780109406
HEATMAP	9	get_comm_data	22.6443660259	22.6780328751
HEATMAP	109	timestep_coarse	22.6261949539	22.6795799732
HEATMAP	109	follower_in_sliding_window	22.0357270241	22.6806499958
HEATMAP	109	iteration_pint	22.035722971	22.6807019711
HEATMAP	110	get_simulation_data	22.6807711124	22.6809380054
HEATMAP	110	get_comm_data	22.6465950012	22.6809589863
HEATMAP	99	timestep_fine	22.1253550053	22.6864960194
HEATMAP	126	timestep_fine	22.1394870281	22.6899161339
HEATMAP	75	timestep_coarse	22.6368789673	22.6899850368
HEATMAP	75	converged	22.6909348965	22.6909370422
HEATMAP	75	follower_in_sliding_window	22.067497015	22.6910629272
HEATMAP	75	iteration_pint	22.0674939156	22.6911180019
Rank: 75, Status: 0, time: 23.9327831268, iteration 0, starting time frame id: 331, timeframe: [33.1000000000002, 33.2000000000002]
HEATMAP	76	get_simulation_data	22.6919679642	22.6921160221
HEATMAP	76	get_comm_data	22.6768870354	22.6921319962
HEATMAP	121	timestep_coarse	22.6439380646	22.6970310211
HEATMAP	121	follower_in_sliding_window	21.8693461418	22.6981401443
HEATMAP	121	iteration_pint	21.8693430424	22.6981990337
HEATMAP	122	get_simulation_data	22.6977369785	22.698292017
HEATMAP	122	get_comm_data	22.4716818333	22.6983129978
HEATMAP	98	timestep_coarse	22.6468520164	22.7003450394
HEATMAP	10	timestep_fine	22.1484470367	22.7005951405
HEATMAP	98	follower_in_sliding_window	22.0692839622	22.7014091015
HEATMAP	98	iteration_pint	22.0692820549	22.7014620304
HEATMAP	99	get_simulation_data	22.7017090321	22.7022809982
HEATMAP	99	get_comm_data	22.6865289211	22.7023029327
HEATMAP	111	timestep_fine	22.145925045	22.7039830685
HEATMAP	88	timestep_fine	22.1464910507	22.7073709965
HEATMAP	87	timestep_coarse	22.6751441956	22.7283370495
HEATMAP	87	follower_in_sliding_window	22.0898771286	22.7294020653
HEATMAP	87	iteration_pint	22.0898711681	22.7294590473
HEATMAP	88	get_simulation_data	22.7301709652	22.7307419777
HEATMAP	88	get_comm_data	22.707419157	22.7307629585
HEATMAP	77	timestep_fine	22.1780219078	22.7309229374
HEATMAP	9	timestep_coarse	22.6780679226	22.7314560413
HEATMAP	9	follower_in_sliding_window	22.0943288803	22.7316060066
HEATMAP	9	iteration_pint	22.0943210125	22.7316558361
HEATMAP	10	get_simulation_data	22.7312810421	22.7318439484
HEATMAP	10	get_comm_data	22.7006380558	22.7318701744
HEATMAP	110	timestep_coarse	22.6809930801	22.7345530987
HEATMAP	110	follower_in_sliding_window	22.0911231041	22.7356290817
HEATMAP	110	iteration_pint	22.091119051	22.7356820107
HEATMAP	111	get_simulation_data	22.7347640991	22.7353270054
HEATMAP	111	get_comm_data	22.7040250301	22.7353479862
HEATMAP	100	timestep_fine	22.1815359592	22.7406167984
HEATMAP	127	timestep_fine	22.1923229694	22.7396130562
HEATMAP	76	timestep_coarse	22.6921651363	22.7454659939
HEATMAP	76	converged	22.746420145	22.7464220524
HEATMAP	76	follower_in_sliding_window	22.123196125	22.74654603
HEATMAP	76	iteration_pint	22.1231930256	22.7466099262
Rank: 76, Status: 0, time: 23.9972479343, iteration 0, starting time frame id: 332, timeframe: [33.2000000000002, 33.3000000000002]
HEATMAP	77	get_simulation_data	22.7459030151	22.7460589409
HEATMAP	77	get_comm_data	22.7309830189	22.7460780144
HEATMAP	11	timestep_fine	22.2019948959	22.7504889965
HEATMAP	122	timestep_coarse	22.6983468533	22.7513129711
HEATMAP	112	timestep_fine	22.2017469406	22.752423048
HEATMAP	122	follower_in_sliding_window	21.9228739738	22.752384901
HEATMAP	122	iteration_pint	21.9228689671	22.7524390221
HEATMAP	123	get_simulation_data	22.752696991	22.75324893
HEATMAP	123	get_comm_data	22.5293190479	22.7532720566
HEATMAP	99	timestep_coarse	22.7023370266	22.7563519478
HEATMAP	99	follower_in_sliding_window	22.1253519058	22.7574410439
HEATMAP	99	iteration_pint	22.1253480911	22.7574961185
HEATMAP	100	get_simulation_data	22.7583568096	22.7589437962
HEATMAP	100	get_comm_data	22.7406508923	22.7589659691
HEATMAP	89	timestep_fine	22.2025611401	22.7681791782
HEATMAP	88	timestep_coarse	22.7307980061	22.7849519253
HEATMAP	10	timestep_coarse	22.7319231033	22.7853701115
HEATMAP	10	follower_in_sliding_window	22.1484460831	22.7855350971
HEATMAP	10	iteration_pint	22.1484441757	22.7856521606HEATMAP	11	get_simulation_data	22.7858548164	22.7859659195
HEATMAP	11	get_comm_data	22.7505218983	22.7859869003

HEATMAP	88	follower_in_sliding_window	22.1464891434	22.7860541344
HEATMAP	88	iteration_pint	22.1464850903	22.7861540318
HEATMAP	89	get_simulation_data	22.7863349915	22.7865121365
HEATMAP	89	get_comm_data	22.7682151794	22.786534071
HEATMAP	111	timestep_coarse	22.7353811264	22.7893030643
HEATMAP	111	follower_in_sliding_window	22.1459219456	22.7903819084
HEATMAP	111	iteration_pint	22.1459181309	22.7904341221
HEATMAP	112	get_simulation_data	22.7911779881	22.7918069363
HEATMAP	112	get_comm_data	22.7524571419	22.7918291092
HEATMAP	101	timestep_fine	22.2363288403	22.7961299419
HEATMAP	78	timestep_fine	22.2335550785	22.7970089912
HEATMAP	77	timestep_coarse	22.7461290359	22.7993268967
HEATMAP	77	converged	22.800290823	22.8002929688
HEATMAP	77	follower_in_sliding_window	22.1780200005	22.8004219532
HEATMAP	77	iteration_pint	22.17801404	22.8004848957
Rank: 77, Status: 0, time: 24.0193891525, iteration 0, starting time frame id: 333, timeframe: [33.3000000000002, 33.400000000000205]
HEATMAP	78	get_simulation_data	22.8005599976	22.8007061481
HEATMAP	78	get_comm_data	22.7970430851	22.8007209301
HEATMAP	0	timestep_fine	22.2475149632	22.8035709858
HEATMAP	123	timestep_coarse	22.753305912	22.8066079617
HEATMAP	123	follower_in_sliding_window	21.9771499634	22.8076729774
HEATMAP	123	iteration_pint	21.9771449566	22.8077280521
HEATMAP	124	get_simulation_data	22.8085749149	22.809155941
HEATMAP	124	get_comm_data	22.581610918	22.8091769218
HEATMAP	100	timestep_coarse	22.7590007782	22.8127398491
HEATMAP	12	timestep_fine	22.2573540211	22.8134870529
HEATMAP	100	follower_in_sliding_window	22.1815338135	22.8138167858
HEATMAP	100	iteration_pint	22.1815299988	22.8138689995
HEATMAP	101	get_simulation_data	22.8131718636	22.8137190342
HEATMAP	101	get_comm_data	22.7961640358	22.813740015
HEATMAP	113	timestep_fine	22.2574520111	22.8152880669
HEATMAP	90	timestep_fine	22.2578480244	22.8182690144
HEATMAP	11	timestep_coarse	22.7860209942	22.8391218185
HEATMAP	11	follower_in_sliding_window	22.2019929886	22.8392698765
HEATMAP	11	iteration_pint	22.2019870281	22.8393228054
HEATMAP	12	get_simulation_data	22.8401389122	22.8406739235
HEATMAP	12	get_comm_data	22.8135290146	22.8406989574
HEATMAP	89	timestep_coarse	22.7865681648	22.8411631584
HEATMAP	79	timestep_fine	22.2878391743	22.840692997
HEATMAP	89	follower_in_sliding_window	22.2025589943	22.84227705
HEATMAP	89	iteration_pint	22.2025551796	22.8423330784
HEATMAP	90	get_simulation_data	22.841930151	22.8424739838
HEATMAP	90	get_comm_data	22.8183159828	22.8424961567
HEATMAP	1	timestep_fine	22.3011870384	22.8443648815
HEATMAP	112	timestep_coarse	22.7918629646	22.8451631069
HEATMAP	102	timestep_fine	22.2916209698	22.8461158276
HEATMAP	112	follower_in_sliding_window	22.2017440796	22.8462319374
HEATMAP	112	iteration_pint	22.2017400265	22.8462870121
HEATMAP	113	get_simulation_data	22.8465080261	22.8470849991
HEATMAP	113	get_comm_data	22.8153350353	22.8471069336
HEATMAP	13	timestep_fine	22.3098669052	22.8547418118
HEATMAP	78	timestep_coarse	22.8007540703	22.85510993
HEATMAP	78	converged	22.8560910225	22.8560929298
HEATMAP	78	follower_in_sliding_window	22.2335541248	22.8562159538
HEATMAP	78	iteration_pint	22.2335500717	22.8562691212
Rank: 78, Status: 0, time: 24.0854361057, iteration 0, starting time frame id: 334, timeframe: [33.400000000000205, 33.500000000000206]
HEATMAP	79	get_simulation_data	22.8553700447	22.8555259705
HEATMAP	79	get_comm_data	22.840734005	22.8555409908
HEATMAP	124	timestep_coarse	22.8092119694	22.8622457981
HEATMAP	114	timestep_fine	22.3120989799	22.8621530533
HEATMAP	124	follower_in_sliding_window	22.0320198536	22.8633108139
HEATMAP	124	iteration_pint	22.0320169926	22.8633649349
HEATMAP	125	get_simulation_data	22.8626601696	22.863186121
HEATMAP	125	get_comm_data	22.6376020908	22.8632080555
HEATMAP	91	timestep_fine	22.3130011559	22.8663451672
HEATMAP	101	timestep_coarse	22.8137738705	22.8675849438
HEATMAP	101	follower_in_sliding_window	22.2363278866	22.8686959743
HEATMAP	101	iteration_pint	22.2363209724	22.8687489033
HEATMAP	102	get_simulation_data	22.8688149452	22.8692159653
HEATMAP	102	get_comm_data	22.8461499214	22.8692369461
HEATMAP	12	timestep_coarse	22.8407518864	22.8943789005
HEATMAP	12	follower_in_sliding_window	22.2573518753	22.8945498466
HEATMAP	12	iteration_pint	22.2573490143	22.8946659565HEATMAP	13	get_simulation_data	22.8938999176	22.8940107822
HEATMAP	13	get_comm_data	22.8547899723	22.8940320015

HEATMAP	90	timestep_coarse	22.8425300121	22.896269083
HEATMAP	90	follower_in_sliding_window	22.257846117	22.897356987
HEATMAP	90	iteration_pint	22.2578401566	22.8974101543
HEATMAP	91	get_simulation_data	22.897660017	22.8982410431
HEATMAP	91	get_comm_data	22.8663811684	22.8982620239
HEATMAP	103	timestep_fine	22.3463969231	22.8990149498
HEATMAP	113	timestep_coarse	22.8471410275	22.9009869099
HEATMAP	113	follower_in_sliding_window	22.2574489117	22.9020750523
HEATMAP	113	iteration_pint	22.257445097	22.9021270275
HEATMAP	114	get_simulation_data	22.9017231464	22.9019072056
HEATMAP	114	get_comm_data	22.8621871471	22.9019281864
HEATMAP	2	timestep_fine	22.3539619446	22.9023370743
HEATMAP	79	timestep_coarse	22.855574131	22.9088690281
HEATMAP	80	timestep_fine	22.344135046	22.9096229076
HEATMAP	79	converged	22.9098300934	22.9098320007
HEATMAP	79	follower_in_sliding_window	22.2878379822	22.9099559784
HEATMAP	79	iteration_pint	22.2878351212	22.9100170135
Rank: 79, Status: 0, time: 24.1424078941, iteration 0, starting time frame id: 335, timeframe: [33.500000000000206, 33.60000000000021]
HEATMAP	80	get_simulation_data	22.9107220173	22.9108819962
HEATMAP	80	get_comm_data	22.9096648693	22.9108979702
HEATMAP	125	timestep_coarse	22.8632421494	22.9165461063
HEATMAP	125	follower_in_sliding_window	22.0854451656	22.917607069
HEATMAP	125	iteration_pint	22.0854411125	22.91766119
HEATMAP	126	get_simulation_data	22.9177250862	22.9182670116
HEATMAP	126	get_comm_data	22.6899490356	22.9182879925
HEATMAP	14	timestep_fine	22.3642389774	22.9217531681
HEATMAP	102	timestep_coarse	22.8692698479	22.9226839542
HEATMAP	102	follower_in_sliding_window	22.2916178703	22.9237508774
HEATMAP	102	iteration_pint	22.2916138172	22.9238040447
HEATMAP	103	get_simulation_data	22.9228761196	22.923404932
HEATMAP	103	get_comm_data	22.8990490437	22.9234259129
HEATMAP	115	timestep_fine	22.3682069778	22.9249269962
HEATMAP	92	timestep_fine	22.3700828552	22.936275959
HEATMAP	13	timestep_coarse	22.8940649033	22.9468069077
HEATMAP	13	follower_in_sliding_window	22.3098649979	22.9469599724
HEATMAP	13	iteration_pint	22.309858799	22.947013855
HEATMAP	14	get_simulation_data	22.9470970631	22.9476561546
HEATMAP	14	get_comm_data	22.9217941761	22.9476821423
HEATMAP	91	timestep_coarse	22.8982961178	22.9514601231
HEATMAP	91	follower_in_sliding_window	22.3129990101	22.9525241852
HEATMAP	91	iteration_pint	22.3129930496	22.9525821209
HEATMAP	92	get_simulation_data	22.953442812	22.9540128708
HEATMAP	92	get_comm_data	22.9363110065	22.9540338516
HEATMAP	81	timestep_fine	22.3996319771	22.9546279907
HEATMAP	114	timestep_coarse	22.9019620419	22.955283165
HEATMAP	114	follower_in_sliding_window	22.3120980263	22.9563641548
HEATMAP	114	iteration_pint	22.3120939732	22.9564151764
HEATMAP	115	get_simulation_data	22.956663847	22.9572408199
HEATMAP	115	get_comm_data	22.9249668121	22.9572629929
HEATMAP	15	timestep_fine	22.4168491364	22.9578921795
HEATMAP	104	timestep_fine	22.4027369022	22.9591889381
HEATMAP	3	timestep_fine	22.4082770348	22.9630391598
HEATMAP	80	timestep_coarse	22.9109299183	22.9651808739
HEATMAP	80	converged	22.966160059	22.9661619663
HEATMAP	80	follower_in_sliding_window	22.3441329002	22.9662909508
HEATMAP	80	iteration_pint	22.3441288471	22.9663858414
Rank: 80, Status: 0, time: 24.2129640579, iteration 0, starting time frame id: 336, timeframe: [33.60000000000021, 33.70000000000021]
HEATMAP	81	get_simulation_data	22.9665701389	22.9667229652
HEATMAP	81	get_comm_data	22.9546620846	22.9667391777
HEATMAP	116	timestep_fine	22.4235739708	22.9693350792
HEATMAP	126	timestep_coarse	22.9183211327	22.971405983
HEATMAP	126	follower_in_sliding_window	22.1394860744	22.972465992
HEATMAP	126	iteration_pint	22.1394820213	22.9725210667
HEATMAP	127	get_simulation_data	22.9715840816	22.9721331596
HEATMAP	127	get_comm_data	22.7396459579	22.9721550941
HEATMAP	103	timestep_coarse	22.9234600067	22.9773640633
HEATMAP	103	follower_in_sliding_window	22.346394062	22.9784700871
HEATMAP	103	iteration_pint	22.3463881016	22.9785239697
HEATMAP	104	get_simulation_data	22.9792809486	22.979820013
HEATMAP	104	get_comm_data	22.9592239857	22.9798419476
HEATMAP	93	timestep_fine	22.4247570038	22.9808530807
HEATMAP	14	timestep_coarse	22.9477341175	23.0014920235
HEATMAP	14	follower_in_sliding_window	22.3642361164	23.0016601086
HEATMAP	14	iteration_pint	22.3642301559	23.0017511845
HEATMAP	15	get_simulation_data	23.0008180141	23.0009191036
HEATMAP	15	get_comm_data	22.9579310417	23.0009410381
HEATMAP	92	timestep_coarse	22.9540679455	23.0085449219
HEATMAP	105	timestep_fine	22.4582090378	23.0079231262
HEATMAP	92	follower_in_sliding_window	22.3700799942	23.0096328259
HEATMAP	92	iteration_pint	22.3700737953	23.0096898079
HEATMAP	93	get_simulation_data	23.0089840889	23.0095479488
HEATMAP	93	get_comm_data	22.9808950424	23.0095698833
HEATMAP	115	timestep_coarse	22.9572968483	23.0112178326
HEATMAP	115	follower_in_sliding_window	22.3682038784	23.0123169422
HEATMAP	115	iteration_pint	22.3682010174	23.0123689175
HEATMAP	116	get_simulation_data	23.0131680965	23.013764143
HEATMAP	116	get_comm_data	22.969367981	23.0137851238
HEATMAP	82	timestep_fine	22.4548199177	23.013201952
HEATMAP	4	timestep_fine	22.4631888866	23.018558979
HEATMAP	81	timestep_coarse	22.9667730331	23.0201649666
HEATMAP	81	converged	23.0211400986	23.0211420059
HEATMAP	81	follower_in_sliding_window	22.3996310234	23.0212671757
HEATMAP	81	iteration_pint	22.3996281624	23.0213210583
Rank: 81, Status: 0, time: 24.2394039631, iteration 0, starting time frame id: 337, timeframe: [33.70000000000021, 33.80000000000021]
HEATMAP	82	get_simulation_data	23.0209128857	23.0210740566
HEATMAP	82	get_comm_data	23.0132360458	23.0210900307
HEATMAP	127	timestep_coarse	22.9721889496	23.0251231194
HEATMAP	127	follower_in_sliding_window	22.1923220158	23.0261890888
HEATMAP	127	iteration_pint	22.1923151016	23.026237011
HEATMAP	0	get_simulation_data	23.0270178318	23.0276219845
HEATMAP	0	get_comm_data	22.803606987	23.027643919
HEATMAP	117	timestep_fine	22.4776160717	23.0277330875
HEATMAP	104	timestep_coarse	22.9798760414	23.033657074
HEATMAP	104	follower_in_sliding_window	22.4027330875	23.0347418785
HEATMAP	104	iteration_pint	22.4027290344	23.0347959995
HEATMAP	105	get_simulation_data	23.0350499153	23.0356059074
HEATMAP	105	get_comm_data	23.0079629421	23.0356271267
HEATMAP	94	timestep_fine	22.4807388783	23.0430798531
HEATMAP	15	timestep_coarse	23.0009741783	23.0538160801
HEATMAP	15	follower_in_sliding_window	22.416847229	23.0538570881
HEATMAP	15	iteration_pint	22.4168431759	23.053866148
HEATMAP	93	timestep_coarse	23.0096039772	23.0632638931
HEATMAP	93	follower_in_sliding_window	22.4247560501	23.0643520355
HEATMAP	93	iteration_pint	22.4247529507	23.0644068718
HEATMAP	94	get_simulation_data	23.064483881	23.0650508404
HEATMAP	94	get_comm_data	23.0431208611	23.0650708675
HEATMAP	116	timestep_coarse	23.0138189793	23.0664989948
HEATMAP	83	timestep_fine	22.5105071068	23.0661580563
HEATMAP	116	follower_in_sliding_window	22.4235711098	23.0675840378
HEATMAP	116	iteration_pint	22.4235670567	23.067636013
HEATMAP	117	get_simulation_data	23.0669240952	23.0671079159
HEATMAP	117	get_comm_data	23.0277731419	23.0671291351
HEATMAP	82	timestep_coarse	23.0211219788	23.0749020576
HEATMAP	5	timestep_fine	22.5169048309	23.0762169361
HEATMAP	82	converged	23.0758750439	23.0758769512
HEATMAP	82	follower_in_sliding_window	22.454818964	23.0760028362
HEATMAP	82	iteration_pint	22.4548158646	23.0760629177
Rank: 82, Status: 0, time: 23.0766811371, iteration 0, starting time frame id: 338, timeframe: [33.80000000000021, 33.90000000000021]
HEATMAP	83	get_simulation_data	23.0763070583	23.0764739513
HEATMAP	83	get_comm_data	23.0661919117	23.0764889717
HEATMAP	0	timestep_coarse	23.0276889801	23.0813288689
HEATMAP	0	follower_in_sliding_window	22.2475118637	23.0823848248
HEATMAP	0	iteration_pint	22.2475090027	23.0824379921
HEATMAP	1	get_simulation_data	23.0826568604	23.0828149319
HEATMAP	1	get_comm_data	22.8443980217	23.0828359127
HEATMAP	95	timestep_fine	22.5351600647	23.0860741138
HEATMAP	105	timestep_coarse	23.0356619358	23.0891051292
HEATMAP	105	follower_in_sliding_window	22.4582059383	23.090225935
HEATMAP	105	iteration_pint	22.4582021236	23.090280056
HEATMAP	106	timestep_fine	22.5156171322	23.0948700905
HEATMAP	106	get_simulation_data	23.0949470997	23.0950841904
HEATMAP	106	get_comm_data	23.0949211121	23.095110178
HEATMAP	118	timestep_fine	22.5337409973	23.0963149071
HEATMAP	84	timestep_fine	22.5663571358	23.1155281067
HEATMAP	94	timestep_coarse	23.0651049614	23.1193189621
HEATMAP	6	timestep_fine	22.5703411102	23.1197259426
HEATMAP	117	timestep_coarse	23.0671629906	23.1203360558
HEATMAP	94	follower_in_sliding_window	22.4807379246	23.120415926
HEATMAP	94	iteration_pint	22.4807338715	23.1204688549
HEATMAP	95	get_simulation_data	23.1195480824	23.1201400757
HEATMAP	95	get_comm_data	23.0861251354	23.120167017
HEATMAP	117	follower_in_sliding_window	22.4776129723	23.1213989258
HEATMAP	117	iteration_pint	22.4776089191	23.1214511395
HEATMAP	118	get_simulation_data	23.1215150356	23.1220629215
HEATMAP	118	get_comm_data	23.0963490009	23.1220841408
HEATMAP	107	timestep_fine	22.5704510212	23.1226878166
HEATMAP	83	timestep_coarse	23.0765221119	23.1301960945
HEATMAP	83	converged	23.1311581135	23.1311600208
HEATMAP	83	follower_in_sliding_window	22.510504961	23.1312849522
HEATMAP	83	iteration_pint	22.5104990005	23.1313381195
Rank: 83, Status: 0, time: 24.373415947, iteration 0, starting time frame id: 339, timeframe: [33.90000000000021, 34.00000000000021]
HEATMAP	84	get_simulation_data	23.1322009563	23.1323540211
HEATMAP	84	get_comm_data	23.1155729294	23.1323730946
HEATMAP	1	timestep_coarse	23.0828738213	23.1352419853
HEATMAP	1	follower_in_sliding_window	22.3011848927	23.136305809
HEATMAP	1	iteration_pint	22.3011808395	23.1363680363
HEATMAP	2	get_simulation_data	23.1359930038	23.1365730762
HEATMAP	2	get_comm_data	22.9023900032	23.1365959644
HEATMAP	119	timestep_fine	22.5878939629	23.1387090683
HEATMAP	96	timestep_fine	22.5911998749	23.1486208439
HEATMAP	106	timestep_coarse	23.0951631069	23.1509020329
HEATMAP	106	follower_in_sliding_window	22.5156161785	23.1520500183
HEATMAP	106	iteration_pint	22.5156130791	23.1521480083HEATMAP	107	get_simulation_data	23.1523690224	23.1524789333

HEATMAP	107	get_comm_data	23.1227228642	23.1524999142
HEATMAP	7	timestep_fine	22.6227509975	23.171295166
HEATMAP	95	timestep_coarse	23.1202230453	23.1735050678
HEATMAP	95	follower_in_sliding_window	22.535159111	23.1746082306
HEATMAP	95	iteration_pint	22.5351560116	23.1747310162HEATMAP	96	get_simulation_data	23.1754238605	23.1755318642
HEATMAP	96	get_comm_data	23.1486599445	23.175552845

HEATMAP	85	timestep_fine	22.6206130981	23.1756780148
HEATMAP	118	timestep_coarse	23.1221179962	23.1764440536
HEATMAP	108	timestep_fine	22.6263320446	23.1775279045
HEATMAP	118	follower_in_sliding_window	22.5337400436	23.1775610447
HEATMAP	118	iteration_pint	22.5337340832	23.1776149273
HEATMAP	119	get_simulation_data	23.1766898632	23.1772480011
HEATMAP	119	get_comm_data	23.1387488842	23.1772689819
HEATMAP	84	timestep_coarse	23.1324250698	23.1855340004
HEATMAP	84	converged	23.1864790916	23.186480999
HEATMAP	84	follower_in_sliding_window	22.5663559437	23.1866159439
HEATMAP	84	iteration_pint	22.5663530827	23.1866760254
Rank: 84, Status: 0, time: 24.437721014, iteration 0, starting time frame id: 340, timeframe: [34.00000000000021, 34.100000000000215]
HEATMAP	85	get_simulation_data	23.1859591007	23.1861250401
HEATMAP	85	get_comm_data	23.1757180691	23.1861410141
HEATMAP	2	timestep_coarse	23.136633873	23.189385891
HEATMAP	2	follower_in_sliding_window	22.3539600372	23.1904978752
HEATMAP	2	iteration_pint	22.3539540768	23.1905648708
HEATMAP	3	get_simulation_data	23.1908290386	23.1913909912
HEATMAP	3	get_comm_data	22.9630730152	23.1914131641
HEATMAP	120	timestep_fine	22.6437110901	23.1958141327
HEATMAP	97	timestep_fine	22.6467020512	23.2027518749
HEATMAP	107	timestep_coarse	23.152534008	23.2059428692
HEATMAP	107	follower_in_sliding_window	22.5704488754	23.2070119381
HEATMAP	107	iteration_pint	22.5704460144	23.2070658207
HEATMAP	108	get_simulation_data	23.207942009	23.2085008621
HEATMAP	108	get_comm_data	23.1775679588	23.208521843
HEATMAP	86	timestep_fine	22.6754589081	23.2254078388
HEATMAP	8	timestep_fine	22.677325964	23.2292649746
HEATMAP	96	timestep_coarse	23.1755859852	23.2294609547
HEATMAP	96	follower_in_sliding_window	22.5911989212	23.2305378914
HEATMAP	96	iteration_pint	22.5911948681	23.2305939198
HEATMAP	97	get_simulation_data	23.2308390141	23.231402874
HEATMAP	97	get_comm_data	23.2028000355	23.2314250469
HEATMAP	119	timestep_coarse	23.1773018837	23.2306029797
HEATMAP	119	follower_in_sliding_window	22.5878908634	23.2316708565
HEATMAP	119	iteration_pint	22.5878870487	23.2317230701
HEATMAP	120	get_simulation_data	23.2324841022	23.2326700687
HEATMAP	120	get_comm_data	23.1958479881	23.2326910496
HEATMAP	109	timestep_fine	22.6807329655	23.2329759598
HEATMAP	85	timestep_coarse	23.1861739159	23.2398660183
HEATMAP	85	converged	23.2408440113	23.2408468723
HEATMAP	85	follower_in_sliding_window	22.6206109524	23.2409739494
HEATMAP	85	iteration_pint	22.6206049919	23.2410409451
Rank: 85, Status: 0, time: 24.4597611427, iteration 0, starting time frame id: 341, timeframe: [34.100000000000215, 34.200000000000216]
HEATMAP	86	get_simulation_data	23.2410979271	23.241257906
HEATMAP	86	get_comm_data	23.2254419327	23.24127388
HEATMAP	3	timestep_coarse	23.1914482117	23.2449162006
HEATMAP	121	timestep_fine	22.6982550621	23.2457749844
HEATMAP	3	follower_in_sliding_window	22.4082751274	23.2460141182
HEATMAP	3	iteration_pint	22.4082701206	23.2460711002
HEATMAP	4	get_simulation_data	23.246917963	23.2471039295
HEATMAP	4	get_comm_data	23.0185940266	23.247125864
HEATMAP	98	timestep_fine	22.7015259266	23.2544279099
HEATMAP	108	timestep_coarse	23.2085559368	23.2619149685
HEATMAP	108	follower_in_sliding_window	22.6263308525	23.2629799843
HEATMAP	108	iteration_pint	22.6263270378	23.2630348206
HEATMAP	109	get_simulation_data	23.2623229027	23.2628729343
HEATMAP	109	get_comm_data	23.2330098152	23.2628939152
HEATMAP	87	timestep_fine	22.7295191288	23.2774121761
HEATMAP	9	timestep_fine	22.7316858768	23.2813959122
HEATMAP	97	timestep_coarse	23.2314589024	23.2850139141
HEATMAP	97	follower_in_sliding_window	22.6467008591	23.2861170769
HEATMAP	120	timestep_coarse	23.2327241898	23.2859921455
HEATMAP	97	iteration_pint	22.6466970444	23.2861690521
HEATMAP	98	get_simulation_data	23.2857599258	23.2863030434
HEATMAP	98	get_comm_data	23.2544748783	23.2863240242
HEATMAP	120	follower_in_sliding_window	22.6437101364	23.2870671749
HEATMAP	120	iteration_pint	22.643707037	23.2871210575
HEATMAP	121	get_simulation_data	23.287345171	23.2879209518
HEATMAP	121	get_comm_data	23.2458081245	23.2879421711
HEATMAP	110	timestep_fine	22.7357139587	23.2905230522
HEATMAP	86	timestep_coarse	23.2413070202	23.2943999767
HEATMAP	86	converged	23.2953469753	23.2953488827
HEATMAP	86	follower_in_sliding_window	22.6754570007	23.2954719067
HEATMAP	86	iteration_pint	22.6754510403	23.2955269814
Rank: 86, Status: 0, time: 24.5255951881, iteration 0, starting time frame id: 342, timeframe: [34.200000000000216, 34.30000000000022]
HEATMAP	87	get_simulation_data	23.2946190834	23.2947630882
HEATMAP	87	get_comm_data	23.2774591446	23.2947781086
HEATMAP	4	timestep_coarse	23.247164011	23.3003959656
HEATMAP	4	follower_in_sliding_window	22.463187933	23.301502943
HEATMAP	4	iteration_pint	22.4631850719	23.3016159534HEATMAP	5	get_simulation_data	23.3008358479	23.3009388447
HEATMAP	5	get_comm_data	23.0762658119	23.300965786

HEATMAP	122	timestep_fine	22.7524678707	23.3006999493
HEATMAP	109	timestep_coarse	23.262928009	23.3163609505
HEATMAP	109	follower_in_sliding_window	22.6807320118	23.3174309731
HEATMAP	109	iteration_pint	22.680727005	23.3174870014
HEATMAP	110	get_simulation_data	23.3175470829	23.3180980682
HEATMAP	110	get_comm_data	23.2905580997	23.3181180954
HEATMAP	99	timestep_fine	22.7575349808	23.3187589645
HEATMAP	10	timestep_fine	22.7857451439	23.3373780251
HEATMAP	98	timestep_coarse	23.2863578796	23.3397910595
HEATMAP	121	timestep_coarse	23.2879760265	23.3410019875
HEATMAP	98	follower_in_sliding_window	22.7015230656	23.3408710957
HEATMAP	98	iteration_pint	22.7015180588	23.3409268856
HEATMAP	99	get_simulation_data	23.3411800861	23.341727972
HEATMAP	99	get_comm_data	23.3187940121	23.3417489529
HEATMAP	121	follower_in_sliding_window	22.6982541084	23.3420879841
HEATMAP	121	iteration_pint	22.6982500553	23.3421430588
HEATMAP	122	get_simulation_data	23.3417289257	23.3419158459
HEATMAP	122	get_comm_data	23.3007340431	23.3419368267
HEATMAP	87	timestep_coarse	23.2948100567	23.3479011059
HEATMAP	88	timestep_fine	22.7862169743	23.3491301537
HEATMAP	111	timestep_fine	22.7905449867	23.3484170437
HEATMAP	87	converged	23.3488500118	23.3488512039
HEATMAP	87	follower_in_sliding_window	22.729516983	23.3489789963
HEATMAP	87	iteration_pint	22.7295110226	23.3490409851
Rank: 87, Status: 0, time: 24.5812590122, iteration 0, starting time frame id: 343, timeframe: [34.30000000000022, 34.40000000000022]
HEATMAP	88	get_simulation_data	23.3497641087	23.3499219418
HEATMAP	88	get_comm_data	23.3491649628	23.3499381542
HEATMAP	5	timestep_coarse	23.3010179996	23.3549349308
HEATMAP	5	follower_in_sliding_window	22.5169038773	23.3560729027
HEATMAP	5	iteration_pint	22.5169010162	23.3561658859
HEATMAP	6	get_simulation_data	23.3561918736	23.3563239574
HEATMAP	6	get_comm_data	23.1197600365	23.3563449383
HEATMAP	123	timestep_fine	22.8077909946	23.3597140312
HEATMAP	100	timestep_fine	22.813931942	23.3717868328
HEATMAP	110	timestep_coarse	23.3181519508	23.3716659546
HEATMAP	110	follower_in_sliding_window	22.7357130051	23.3727400303
HEATMAP	110	iteration_pint	22.7357099056	23.372795105
HEATMAP	111	get_simulation_data	23.3718650341	23.3724400997
HEATMAP	111	get_comm_data	23.3484499454	23.3724601269
HEATMAP	11	timestep_fine	22.8393838406	23.3883960247
HEATMAP	122	timestep_coarse	23.3419699669	23.3948910236
HEATMAP	99	timestep_coarse	23.3417830467	23.39584589
HEATMAP	122	follower_in_sliding_window	22.7524659634	23.3959579468
HEATMAP	122	iteration_pint	22.7524619102	23.3960108757
HEATMAP	123	get_simulation_data	23.3962638378	23.3968820572
HEATMAP	123	get_comm_data	23.359760046	23.396903038
HEATMAP	99	follower_in_sliding_window	22.7575340271	23.3969399929
HEATMAP	99	iteration_pint	22.7575290203	23.3969950676
HEATMAP	112	timestep_fine	22.8463511467	23.3971819878
HEATMAP	100	get_simulation_data	23.3978848457	23.3984208107
HEATMAP	100	get_comm_data	23.3718218803	23.3984417915
HEATMAP	88	timestep_coarse	23.349971056	23.4043159485
HEATMAP	88	converged	23.4052910805	23.4052929878
HEATMAP	88	follower_in_sliding_window	22.7862160206	23.4054169655
HEATMAP	88	iteration_pint	22.7862129211	23.4054710865
Rank: 88, Status: 0, time: 24.6521720886, iteration 0, starting time frame id: 344, timeframe: [34.40000000000022, 34.50000000000022]
HEATMAP	89	timestep_fine	22.8423991203	23.4081330299
HEATMAP	89	get_simulation_data	23.4081931114	23.4083230495
HEATMAP	89	get_comm_data	23.4081730843	23.4083380699
HEATMAP	6	timestep_coarse	23.3563790321	23.4093298912
HEATMAP	6	follower_in_sliding_window	22.5703399181	23.410410881
HEATMAP	6	iteration_pint	22.5703370571	23.4104809761
HEATMAP	7	get_simulation_data	23.4095611572	23.4101240635
HEATMAP	7	get_comm_data	23.1713290215	23.4101469517
HEATMAP	124	timestep_fine	22.8634259701	23.4122319221
HEATMAP	111	timestep_coarse	23.3724930286	23.4264309406
HEATMAP	101	timestep_fine	22.868778944	23.4284219742
HEATMAP	111	follower_in_sliding_window	22.7905430794	23.4275200367
HEATMAP	111	iteration_pint	22.7905371189	23.4275729656
HEATMAP	112	get_simulation_data	23.4283370972	23.4285190105
HEATMAP	112	get_comm_data	23.3972160816	23.4285409451
HEATMAP	12	timestep_fine	22.8947658539	23.450979948
HEATMAP	123	timestep_coarse	23.3969368935	23.4502449036
HEATMAP	123	follower_in_sliding_window	22.8077878952	23.4513058662
HEATMAP	123	iteration_pint	22.8077838421	23.4513599873
HEATMAP	100	timestep_coarse	23.3984768391	23.4522528648
HEATMAP	124	get_simulation_data	23.4522287846	23.4527728558
HEATMAP	124	get_comm_data	23.4122657776	23.4527938366
HEATMAP	100	follower_in_sliding_window	22.8139297962	23.4533309937
HEATMAP	100	iteration_pint	22.8139247894	23.4533858299
HEATMAP	101	get_simulation_data	23.4526660442	23.4528510571
HEATMAP	101	get_comm_data	23.4284558296	23.4528729916
HEATMAP	90	timestep_fine	22.8974740505	23.4572470188
HEATMAP	113	timestep_fine	22.9021880627	23.4592928886
HEATMAP	89	timestep_coarse	23.408370018	23.4629859924
HEATMAP	89	converged	23.4639651775	23.4639670849
HEATMAP	89	follower_in_sliding_window	22.842397213	23.464094162
HEATMAP	89	iteration_pint	22.8423910141	23.4641480446
Rank: 89, Status: 0, time: 24.6820108891, iteration 0, starting time frame id: 345, timeframe: [34.50000000000022, 34.60000000000022]
HEATMAP	90	get_simulation_data	23.4637391567	23.4638819695
HEATMAP	90	get_comm_data	23.4572811127	23.4638981819
HEATMAP	7	timestep_coarse	23.4101819992	23.465334177
HEATMAP	7	follower_in_sliding_window	22.6227500439	23.4664621353
HEATMAP	7	iteration_pint	22.6227450371	23.4665410519
HEATMAP	8	get_simulation_data	23.4672889709	23.4674649239
HEATMAP	8	get_comm_data	23.2292990685	23.4674868584
HEATMAP	125	timestep_fine	22.9177250862	23.4694421291
HEATMAP	102	timestep_fine	22.923858881	23.4785559177
HEATMAP	112	timestep_coarse	23.4285740852	23.4819209576
HEATMAP	112	follower_in_sliding_window	22.8463490009	23.4830019474
HEATMAP	112	iteration_pint	22.8463430405	23.4830579758
HEATMAP	113	get_simulation_data	23.483289957	23.4838271141
HEATMAP	113	get_comm_data	23.459332943	23.4838480949
HEATMAP	13	timestep_fine	22.9470419884	23.4923679829
HEATMAP	124	timestep_coarse	23.4528269768	23.5058948994
HEATMAP	114	timestep_fine	22.9564781189	23.5056941509
HEATMAP	124	follower_in_sliding_window	22.8634228706	23.5069627762
HEATMAP	124	iteration_pint	22.8634188175	23.5070178509
HEATMAP	91	timestep_fine	22.9526460171	23.5063261986
HEATMAP	125	get_simulation_data	23.506303072	23.5067110062
HEATMAP	125	get_comm_data	23.4694771767	23.5067322254
HEATMAP	101	timestep_coarse	23.4529058933	23.5067329407
HEATMAP	101	follower_in_sliding_window	22.8687779903	23.5078029633
HEATMAP	101	iteration_pint	22.8687748909	23.5078589916
HEATMAP	102	get_simulation_data	23.5079379082	23.5085189342
HEATMAP	102	get_comm_data	23.4785969257	23.5085399151
HEATMAP	90	timestep_coarse	23.4639310837	23.5177741051
HEATMAP	90	converged	23.5187420845	23.5187439919
HEATMAP	90	follower_in_sliding_window	22.8974721432	23.5188701153
HEATMAP	90	iteration_pint	22.8974649906	23.5189311504
Rank: 90, Status: 0, time: 23.5194978714, iteration 0, starting time frame id: 346, timeframe: [34.60000000000022, 34.70000000000022]
HEATMAP	91	get_simulation_data	23.5191922188	23.5193390846
HEATMAP	91	get_comm_data	23.506360054	23.5193550587
HEATMAP	8	timestep_coarse	23.4675209522	23.5209670067
HEATMAP	8	follower_in_sliding_window	22.6773250103	23.5220639706
HEATMAP	8	iteration_pint	22.6773209572	23.5221178532
HEATMAP	9	get_simulation_data	23.5223388672	23.522769928
HEATMAP	9	get_comm_data	23.281430006	23.5227909088
HEATMAP	126	timestep_fine	22.9725849628	23.5234491825
HEATMAP	103	timestep_fine	22.9785859585	23.5311090946
HEATMAP	113	timestep_coarse	23.4838819504	23.5377240181
HEATMAP	113	follower_in_sliding_window	22.9021859169	23.5387940407
HEATMAP	113	iteration_pint	22.9021809101	23.5388491154
HEATMAP	114	get_simulation_data	23.5384480953	23.5386161804
HEATMAP	114	get_comm_data	23.5057280064	23.5386371613
HEATMAP	14	timestep_fine	23.001871109	23.5575351715
HEATMAP	125	timestep_coarse	23.5067660809	23.5599892139
HEATMAP	125	follower_in_sliding_window	22.9177222252	23.5610551834
HEATMAP	125	iteration_pint	22.9177181721	23.561109066
HEATMAP	126	get_simulation_data	23.5611729622	23.5617480278
HEATMAP	126	get_comm_data	23.5234820843	23.5617699623
HEATMAP	102	timestep_coarse	23.5085728168	23.5620529652
HEATMAP	102	follower_in_sliding_window	22.9238569736	23.5631198883
HEATMAP	102	iteration_pint	22.9238510132	23.563177824
HEATMAP	103	get_simulation_data	23.5622339249	23.56280303
HEATMAP	103	get_comm_data	23.5311429501	23.5628249645
HEATMAP	115	timestep_fine	23.0124218464	23.5699238777
HEATMAP	91	timestep_coarse	23.5193881989	23.5725791454
HEATMAP	91	converged	23.5735430717	23.5735461712
HEATMAP	91	follower_in_sliding_window	22.9526441097	23.5736701488
HEATMAP	91	iteration_pint	22.9526381493	23.5737230778
Rank: 91, Status: 0, time: 24.8152718544, iteration 0, starting time frame id: 347, timeframe: [34.70000000000022, 34.800000000000225]
HEATMAP	127	timestep_fine	23.0262999535	23.5734510422
HEATMAP	92	timestep_fine	23.0097157955	23.5766899586
HEATMAP	9	timestep_coarse	23.5228259563	23.576073885
HEATMAP	92	get_simulation_data	23.5767509937	23.576862812
HEATMAP	92	get_comm_data	23.5767319202	23.5768787861
HEATMAP	9	follower_in_sliding_window	22.7316839695	23.5771379471
HEATMAP	9	iteration_pint	22.7316799164	23.5771930218
HEATMAP	10	get_simulation_data	23.5767891407	23.577327013
HEATMAP	10	get_comm_data	23.3374321461	23.5773551464
HEATMAP	104	timestep_fine	23.0348229408	23.5913980007
HEATMAP	114	timestep_coarse	23.538670063	23.591905117
HEATMAP	114	follower_in_sliding_window	22.9564750195	23.5929841995
HEATMAP	114	iteration_pint	22.9564700127	23.5930371284
HEATMAP	115	get_simulation_data	23.5933089256	23.5938749313
HEATMAP	115	get_comm_data	23.5699589252	23.5938959122
HEATMAP	15	timestep_fine	23.0538811684	23.5947511196
HEATMAP	116	timestep_fine	23.0677011013	23.6135280132
HEATMAP	126	timestep_coarse	23.5618040562	23.6149311066
HEATMAP	126	follower_in_sliding_window	22.9725821018	23.6159889698
HEATMAP	126	iteration_pint	22.972577095	23.6160421371
HEATMAP	127	get_simulation_data	23.6150791645	23.6152570248
HEATMAP	127	get_comm_data	23.5734980106	23.6152839661
HEATMAP	103	timestep_coarse	23.5628590584	23.6167509556
HEATMAP	103	follower_in_sliding_window	22.9785830975	23.6178491116
HEATMAP	103	iteration_pint	22.9785780907	23.6179020405
HEATMAP	104	get_simulation_data	23.6186730862	23.6192169189
HEATMAP	104	get_comm_data	23.5914330482	23.6192378998
HEATMAP	93	timestep_fine	23.0644640923	23.6205720901
HEATMAP	92	timestep_coarse	23.5769119263	23.6312389374
HEATMAP	10	timestep_coarse	23.5774121284	23.630795002
HEATMAP	92	converged	23.6322329044	23.6322348118
HEATMAP	92	follower_in_sliding_window	23.0097148418	23.6323618889
HEATMAP	92	iteration_pint	23.0097119808	23.6324160099
Rank: 92, Status: 0, time: 24.8830959797, iteration 0, starting time frame id: 348, timeframe: [34.800000000000225, 34.900000000000226]
HEATMAP	93	get_simulation_data	23.6316990852	23.6318390369
HEATMAP	93	get_comm_data	23.6206080914	23.631855011
HEATMAP	10	follower_in_sliding_window	22.7857439518	23.6319100857
HEATMAP	10	iteration_pint	22.7857410908	23.6320049763
HEATMAP	11	get_simulation_data	23.6322579384	23.6323728561
HEATMAP	11	get_comm_data	23.3884289265	23.6323950291
HEATMAP	0	timestep_fine	23.0825328827	23.637996912
HEATMAP	105	timestep_fine	23.0903060436	23.6417319775
HEATMAP	115	timestep_coarse	23.5939288139	23.6478259563
HEATMAP	115	follower_in_sliding_window	23.0124208927	23.6488978863
HEATMAP	115	iteration_pint	23.0124168396	23.6489539146
HEATMAP	116	get_simulation_data	23.6498379707	23.6504359245
HEATMAP	116	get_comm_data	23.6135690212	23.6504571438
HEATMAP	127	timestep_coarse	23.6153359413	23.6682469845
HEATMAP	127	follower_in_sliding_window	23.0262970924	23.6693379879
HEATMAP	127	iteration_pint	23.0262920856	23.6694321632HEATMAP	0	get_simulation_data	23.6702079773	23.6703209877

HEATMAP	0	get_comm_data	23.6380460262	23.6703469753
HEATMAP	117	timestep_fine	23.1215150356	23.6719651222
HEATMAP	104	timestep_coarse	23.6192719936	23.6730818748
HEATMAP	104	follower_in_sliding_window	23.0348210335	23.6741631031
HEATMAP	104	iteration_pint	23.0348169804	23.6742188931
HEATMAP	105	get_simulation_data	23.6744499207	23.6746189594
HEATMAP	105	get_comm_data	23.641767025	23.6746408939
HEATMAP	1	timestep_fine	23.1364269257	23.6801929474
HEATMAP	94	timestep_fine	23.1204960346	23.6822369099
HEATMAP	93	timestep_coarse	23.6318888664	23.6855840683
HEATMAP	11	timestep_coarse	23.6324288845	23.6855638027
HEATMAP	93	converged	23.6865599155	23.6865620613
HEATMAP	93	follower_in_sliding_window	23.0644619465	23.6866869926HEATMAP	11	follower_in_sliding_window	22.8393819332	23.686622858

HEATMAP	11	iteration_pint	22.8393769264	23.6866810322
HEATMAP	93	iteration_pint	23.0644550323	23.6867420673
Rank: 93, Status: 0, time: 24.9054608345, iteration 0, starting time frame id: 349, timeframe: [34.900000000000226, 35.00000000000023]
HEATMAP	94	get_simulation_data	23.6868269444	23.6869678497
HEATMAP	94	get_comm_data	23.6822779179	23.6869828701
HEATMAP	12	get_simulation_data	23.6875288486	23.6876778603
HEATMAP	12	get_comm_data	23.4510140419	23.68770504
HEATMAP	116	timestep_coarse	23.6504909992	23.7032210827
HEATMAP	116	follower_in_sliding_window	23.0676989555	23.7042999268
HEATMAP	116	iteration_pint	23.0676920414	23.7043550014
HEATMAP	117	get_simulation_data	23.7036299706	23.7041859627
HEATMAP	117	get_comm_data	23.6720070839	23.7042081356
HEATMAP	0	timestep_coarse	23.6703929901	23.7238659859
HEATMAP	0	follower_in_sliding_window	23.0825309753	23.7249569893
HEATMAP	0	iteration_pint	23.0825259686	23.7250208855
HEATMAP	1	get_simulation_data	23.7252519131	23.7254209518
HEATMAP	1	get_comm_data	23.6802308559	23.7254428864
HEATMAP	95	timestep_fine	23.1748330593	23.7255830765
HEATMAP	105	timestep_coarse	23.6746749878	23.728126049
HEATMAP	105	follower_in_sliding_window	23.09030509	23.7292220592
HEATMAP	105	iteration_pint	23.0903010368	23.7292759418
HEATMAP	106	timestep_fine	23.1522741318	23.7314519882
HEATMAP	106	get_simulation_data	23.7315289974	23.7316651344
HEATMAP	106	get_comm_data	23.7315020561	23.7316920757
HEATMAP	2	timestep_fine	23.1906399727	23.7382719517
HEATMAP	118	timestep_fine	23.1776430607	23.7400970459
HEATMAP	12	timestep_coarse	23.6877560616	23.7414259911
HEATMAP	94	timestep_coarse	23.6870160103	23.7412679195
HEATMAP	12	follower_in_sliding_window	22.8947649002	23.7425379753
HEATMAP	12	iteration_pint	22.8947620392	23.7426350117
HEATMAP	13	get_simulation_data	23.7418708801	23.7419807911
HEATMAP	13	get_comm_data	23.4924018383	23.742002964
HEATMAP	94	converged	23.7422468662	23.742249012
HEATMAP	94	follower_in_sliding_window	23.1204948425	23.742374897
HEATMAP	94	iteration_pint	23.1204919815	23.7424409389
Rank: 94, Status: 0, time: 24.9722020626, iteration 0, starting time frame id: 350, timeframe: [35.00000000000023, 35.10000000000023]
HEATMAP	95	get_simulation_data	23.741489172	23.7416360378
HEATMAP	95	get_comm_data	23.7256240845	23.7416510582
HEATMAP	117	timestep_coarse	23.7042410374	23.75730896
HEATMAP	117	follower_in_sliding_window	23.1215119362	23.7583730221
HEATMAP	117	iteration_pint	23.1215059757	23.7584280968
HEATMAP	118	get_simulation_data	23.7584929466	23.7590451241
HEATMAP	118	get_comm_data	23.7401311398	23.7590661049
HEATMAP	107	timestep_fine	23.2071239948	23.7593808174
HEATMAP	1	timestep_coarse	23.7254788876	23.7779188156
HEATMAP	1	follower_in_sliding_window	23.136425972	23.7789828777
HEATMAP	1	iteration_pint	23.1364219189	23.7790379524
HEATMAP	2	get_simulation_data	23.778646946	23.7791979313
HEATMAP	2	get_comm_data	23.7383060455	23.7792189121
HEATMAP	119	timestep_fine	23.23178792	23.7816159725
HEATMAP	96	timestep_fine	23.2306220531	23.7873940468
HEATMAP	106	timestep_coarse	23.7317450047	23.7875220776
HEATMAP	106	follower_in_sliding_window	23.1522731781	23.7886931896
HEATMAP	106	iteration_pint	23.1522700787	23.7887871265HEATMAP	107	get_simulation_data	23.7890088558	23.7891190052

HEATMAP	107	get_comm_data	23.7594158649	23.7891409397
HEATMAP	13	timestep_coarse	23.7420368195	23.7948429585
HEATMAP	95	timestep_coarse	23.7416851521	23.7948360443
HEATMAP	13	follower_in_sliding_window	22.9470407963	23.7959158421
HEATMAP	13	iteration_pint	22.9470357895	23.7959699631
HEATMAP	14	get_simulation_data	23.7960481644	23.7966141701
HEATMAP	14	get_comm_data	23.5575780869	23.7966401577
HEATMAP	95	converged	23.7957901955	23.7957921028
HEATMAP	95	follower_in_sliding_window	23.1748321056	23.7959182262
HEATMAP	95	iteration_pint	23.1748290062	23.7959852219
Rank: 95, Status: 0, time: 25.0287048817, iteration 0, starting time frame id: 351, timeframe: [35.10000000000023, 35.20000000000023]
HEATMAP	96	get_simulation_data	23.7967569828	23.7969200611
HEATMAP	96	get_comm_data	23.7874338627	23.7969360352
HEATMAP	3	timestep_fine	23.2461411953	23.7993621826
HEATMAP	118	timestep_coarse	23.7590990067	23.8133780956
HEATMAP	108	timestep_fine	23.2630970478	23.81407094
HEATMAP	118	follower_in_sliding_window	23.177642107	23.8144710064
HEATMAP	118	iteration_pint	23.1776371002	23.8145289421
HEATMAP	119	get_simulation_data	23.8135728836	23.813726902
HEATMAP	119	get_comm_data	23.7816638947	23.8137478828
HEATMAP	2	timestep_coarse	23.7792520523	23.8322279453
HEATMAP	2	follower_in_sliding_window	23.190639019	23.8333120346
HEATMAP	2	iteration_pint	23.1906349659	23.8333659172
HEATMAP	3	get_simulation_data	23.8336410522	23.834223032
HEATMAP	3	get_comm_data	23.799405098	23.8342490196
HEATMAP	120	timestep_fine	23.287184	23.8389561176
HEATMAP	97	timestep_fine	23.2862329483	23.8417079449
HEATMAP	107	timestep_coarse	23.7891747952	23.842592001
HEATMAP	107	follower_in_sliding_window	23.2071218491	23.8436579704
HEATMAP	107	iteration_pint	23.2071168423	23.8437128067
HEATMAP	108	get_simulation_data	23.8446068764	23.8451859951
HEATMAP	108	get_comm_data	23.8141100407	23.8452069759
HEATMAP	14	timestep_coarse	23.7966911793	23.8502202034
HEATMAP	96	timestep_coarse	23.7969689369	23.8507668972
HEATMAP	14	follower_in_sliding_window	23.0018701553	23.8513550758
HEATMAP	14	iteration_pint	23.0018670559	23.8514690399HEATMAP	15	get_simulation_data	23.8503961563	23.8505191803
HEATMAP	15	get_comm_data	23.5947930813	23.8505451679

HEATMAP	96	converged	23.8517358303	23.8517379761
HEATMAP	96	follower_in_sliding_window	23.2306189537	23.8518638611
HEATMAP	96	iteration_pint	23.2306149006	23.8519389629
Rank: 96, Status: 0, time: 25.0985789299, iteration 0, starting time frame id: 352, timeframe: [35.20000000000023, 35.30000000000023]
HEATMAP	97	get_simulation_data	23.8521668911	23.8523230553
HEATMAP	97	get_comm_data	23.8417439461	23.8523390293
HEATMAP	4	timestep_fine	23.3017208576	23.8567450047
HEATMAP	119	timestep_coarse	23.8137819767	23.8670899868
HEATMAP	119	follower_in_sliding_window	23.2317860126	23.8681569099
HEATMAP	119	iteration_pint	23.2317800522	23.868211031
HEATMAP	109	timestep_fine	23.3175508976	23.8696379662
HEATMAP	120	get_simulation_data	23.8689920902	23.8695700169
HEATMAP	120	get_comm_data	23.8389911652	23.8695909977
HEATMAP	3	timestep_coarse	23.8343060017	23.8876340389
HEATMAP	3	follower_in_sliding_window	23.2461390495	23.8887941837
HEATMAP	4	get_simulation_data	23.8895940781	23.8897230625
HEATMAP	4	get_comm_data	23.8567788601	23.8897440434HEATMAP	3	iteration_pint	23.2461280823	23.888906002

HEATMAP	121	timestep_fine	23.3422060013	23.8894469738
HEATMAP	98	timestep_fine	23.3409919739	23.8933150768
HEATMAP	108	timestep_coarse	23.8452398777	23.8985719681
HEATMAP	108	follower_in_sliding_window	23.263094902	23.8996529579
HEATMAP	108	iteration_pint	23.2630889416	23.8997108936
HEATMAP	109	get_simulation_data	23.8989858627	23.899561882
HEATMAP	109	get_comm_data	23.8696858883	23.8995838165
HEATMAP	15	timestep_coarse	23.8505811691	23.9033632278
HEATMAP	15	follower_in_sliding_window	23.0538802147	23.9043190479
HEATMAP	15	iteration_pint	23.0538771152	23.904335022
HEATMAP	97	timestep_coarse	23.8523728848	23.905921936
HEATMAP	97	converged	23.9068899155	23.9068920612
HEATMAP	97	follower_in_sliding_window	23.286231041	23.9070160389
HEATMAP	97	iteration_pint	23.2862260342	23.9070708752
Rank: 97, Status: 0, time: 25.1250960827, iteration 0, starting time frame id: 353, timeframe: [35.30000000000023, 35.40000000000023]
HEATMAP	98	get_simulation_data	23.9066588879	23.9068000317
HEATMAP	98	get_comm_data	23.8933489323	23.9068160057
HEATMAP	5	timestep_fine	23.3562870026	23.9160718918
HEATMAP	120	timestep_coarse	23.8696241379	23.9227750301
HEATMAP	120	follower_in_sliding_window	23.287181139	23.9238541126
HEATMAP	120	iteration_pint	23.2871761322	23.9239110947
HEATMAP	121	get_simulation_data	23.92415905	23.9247300625
HEATMAP	121	get_comm_data	23.8894810677	23.9247510433
HEATMAP	110	timestep_fine	23.372823	23.9284849167
HEATMAP	4	timestep_coarse	23.8897788525	23.9429910183
HEATMAP	4	follower_in_sliding_window	23.3017199039	23.9440979958
HEATMAP	4	iteration_pint	23.3017148972	23.9441509247
HEATMAP	5	get_simulation_data	23.9434239864	23.9440038204
HEATMAP	5	get_comm_data	23.9161148071	23.944029808
HEATMAP	122	timestep_fine	23.3960859776	23.9442520142
HEATMAP	109	timestep_coarse	23.8996179104	23.9530258179
HEATMAP	109	follower_in_sliding_window	23.3175489902	23.9541020393
HEATMAP	109	iteration_pint	23.3175439835	23.9541578293
HEATMAP	110	get_simulation_data	23.9542200565	23.9547591209
HEATMAP	110	get_comm_data	23.9285259247	23.9547801018
HEATMAP	99	timestep_fine	23.3970210552	23.9580340385
HEATMAP	6	timestep_fine	23.4105529785	23.9598910809
HEATMAP	98	timestep_coarse	23.9068489075	23.9602820873
HEATMAP	98	converged	23.9612319469	23.9612340927
HEATMAP	98	follower_in_sliding_window	23.3409891129	23.9613580704
HEATMAP	98	iteration_pint	23.3409841061	23.9614191055
Rank: 98, Status: 0, time: 23.962116003, iteration 0, starting time frame id: 354, timeframe: [35.40000000000023, 35.500000000000234]
HEATMAP	99	get_simulation_data	23.9616699219	23.9618279934
HEATMAP	99	get_comm_data	23.958067894	23.9618439674
HEATMAP	121	timestep_coarse	23.9247851372	23.977684021
HEATMAP	121	follower_in_sliding_window	23.3422031403	23.97874403
HEATMAP	121	iteration_pint	23.3421969414	23.978798151
HEATMAP	122	get_simulation_data	23.9783818722	23.9789500237
HEATMAP	122	get_comm_data	23.9442858696	23.9789710045
HEATMAP	111	timestep_fine	23.4276359081	23.9856510162
HEATMAP	5	timestep_coarse	23.94409585	23.9979989529
HEATMAP	5	follower_in_sliding_window	23.3562829494	23.999119997
HEATMAP	5	iteration_pint	23.3562779427	23.9992449284
HEATMAP	6	get_simulation_data	23.9992380142	23.999352932
HEATMAP	6	get_comm_data	23.9599249363	23.9993739128
HEATMAP	123	timestep_fine	23.4514238834	24.0040988922
HEATMAP	110	timestep_coarse	23.9548130035	24.0083351135
HEATMAP	110	follower_in_sliding_window	23.3728210926	24.0094330311
HEATMAP	110	iteration_pint	23.3728170395	24.0094900131
HEATMAP	111	get_simulation_data	24.0085189342	24.0088689327
HEATMAP	111	get_comm_data	23.9856989384	24.0088899136
HEATMAP	100	timestep_fine	23.4534499645	24.0112218857
HEATMAP	99	timestep_coarse	23.9618780613	24.0158729553
HEATMAP	7	timestep_fine	23.4666230679	24.0153081417
HEATMAP	99	converged	24.0168619156	24.0168640614
HEATMAP	99	follower_in_sliding_window	23.3970201015	24.0169939995
HEATMAP	99	iteration_pint	23.3970160484	24.0170481205
Rank: 99, Status: 0, time: 25.2589449883, iteration 0, starting time frame id: 355, timeframe: [35.500000000000234, 35.600000000000236]
HEATMAP	100	get_simulation_data	24.0179538727	24.0180878639
HEATMAP	100	get_comm_data	24.0112638474	24.0181047916
HEATMAP	122	timestep_coarse	23.9790039062	24.0319769382
HEATMAP	112	timestep_fine	23.4831521511	24.0333030224
HEATMAP	122	follower_in_sliding_window	23.3960838318	24.0330660343
HEATMAP	122	iteration_pint	23.396078825	24.0331218243
HEATMAP	123	get_simulation_data	24.0333960056	24.0339710712
HEATMAP	123	get_comm_data	24.0041399002	24.0339920521
HEATMAP	6	timestep_coarse	23.9994120598	24.05240798
HEATMAP	6	follower_in_sliding_window	23.4105510712	24.0535440445
HEATMAP	6	iteration_pint	23.4105460644	24.053591013
HEATMAP	7	get_simulation_data	24.0525550842	24.053164959
HEATMAP	7	get_comm_data	24.0153520107	24.0531921387
HEATMAP	124	timestep_fine	23.5070447922	24.0554769039
HEATMAP	111	timestep_coarse	24.0089230537	24.0628230572
HEATMAP	111	follower_in_sliding_window	23.4276349545	24.0639081001
HEATMAP	111	iteration_pint	23.427628994	24.0639641285
HEATMAP	112	get_simulation_data	24.0647480488	24.0653269291
HEATMAP	112	get_comm_data	24.0333371162	24.0653481483
HEATMAP	101	timestep_fine	23.5078859329	24.0677309036
HEATMAP	100	timestep_coarse	24.0181379318	24.0718989372
HEATMAP	100	converged	24.0728619099	24.0728638172
HEATMAP	100	follower_in_sliding_window	23.4534468651	24.0729939938
HEATMAP	100	iteration_pint	23.4534418583	24.0730478764
Rank: 100, Status: 0, time: 25.3237481117, iteration 0, starting time frame id: 356, timeframe: [35.600000000000236, 35.70000000000024]
HEATMAP	101	get_simulation_data	24.0723078251	24.0724589825
HEATMAP	101	get_comm_data	24.0677769184	24.0724749565
HEATMAP	8	timestep_fine	23.5222129822	24.0743560791
HEATMAP	123	timestep_coarse	24.0340249538	24.0873129368
HEATMAP	123	follower_in_sliding_window	23.4514210224	24.0883760452
HEATMAP	123	iteration_pint	23.451415062	24.0884308815
HEATMAP	124	get_simulation_data	24.0893290043	24.0898988247
HEATMAP	124	get_comm_data	24.0555109978	24.0899198055
HEATMAP	113	timestep_fine	23.5389080048	24.0959980488
HEATMAP	7	timestep_coarse	24.053248167	24.1061661243
HEATMAP	7	follower_in_sliding_window	23.4666221142	24.1072981358
HEATMAP	8	get_simulation_data	24.1081190109	24.1082389355
HEATMAP	7	iteration_pint	23.4666161537	24.1074330807HEATMAP	8	get_comm_data	24.0743989944	24.10826087

HEATMAP	125	timestep_fine	23.5611732006	24.1126401424
HEATMAP	102	timestep_fine	23.5632040501	24.1178429127
HEATMAP	112	timestep_coarse	24.0653820038	24.1186170578
HEATMAP	112	follower_in_sliding_window	23.483150959	24.1196880341
HEATMAP	112	iteration_pint	23.483148098	24.1197440624
HEATMAP	113	get_simulation_data	24.1199960709	24.120527029
HEATMAP	113	get_comm_data	24.0960390568	24.1205480099
HEATMAP	101	timestep_coarse	24.0725090504	24.1263959408
HEATMAP	101	converged	24.1273598671	24.1273620129
HEATMAP	101	follower_in_sliding_window	23.5078840256	24.1274900436
HEATMAP	101	iteration_pint	23.5078799725	24.1275448799
Rank: 101, Status: 0, time: 25.3461930752, iteration 0, starting time frame id: 357, timeframe: [35.70000000000024, 35.80000000000024]
HEATMAP	102	get_simulation_data	24.127617836	24.1277558804
HEATMAP	102	get_comm_data	24.1178779602	24.1277718544
HEATMAP	9	timestep_fine	23.577256918	24.1289088726
HEATMAP	114	timestep_fine	23.5930640697	24.141685009
HEATMAP	124	timestep_coarse	24.0899538994	24.142936945
HEATMAP	124	follower_in_sliding_window	23.5070438385	24.1440088749
HEATMAP	124	iteration_pint	23.5070397854	24.1440668106
HEATMAP	125	get_simulation_data	24.1433360577	24.1438961029
HEATMAP	125	get_comm_data	24.1126742363	24.1439161301
HEATMAP	8	timestep_coarse	24.108299017	24.161741972
HEATMAP	8	follower_in_sliding_window	23.5222120285	24.162858963
HEATMAP	8	iteration_pint	23.5222048759	24.1629199982
HEATMAP	9	get_simulation_data	24.1631548405	24.1636919975
HEATMAP	9	get_comm_data	24.1289489269	24.1637129784
HEATMAP	126	timestep_fine	23.616081953	24.1659440994
HEATMAP	103	timestep_fine	23.6179671288	24.1717679501
HEATMAP	113	timestep_coarse	24.1205821037	24.1744029522
HEATMAP	113	follower_in_sliding_window	23.5389060974	24.1754779816
HEATMAP	113	iteration_pint	23.5389010906	24.1755330563
HEATMAP	114	get_simulation_data	24.1751081944	24.1752610207
HEATMAP	114	get_comm_data	24.1417250633	24.1752820015
HEATMAP	102	timestep_coarse	24.1278040409	24.1811859608
HEATMAP	102	converged	24.1821398735	24.1821420193
HEATMAP	102	follower_in_sliding_window	23.5632040501	24.1822650433
HEATMAP	102	iteration_pint	23.5632009506	24.1823198795
Rank: 102, Status: 0, time: 25.411894083, iteration 0, starting time frame id: 358, timeframe: [35.80000000000024, 35.90000000000024]
HEATMAP	103	get_simulation_data	24.1813409328	24.1814870834
HEATMAP	103	get_comm_data	24.1718161106	24.1815021038
HEATMAP	10	timestep_fine	23.6321160793	24.1840741634
HEATMAP	125	timestep_coarse	24.1439490318	24.1971921921
HEATMAP	125	follower_in_sliding_window	23.5611710548	24.1982541084
HEATMAP	125	iteration_pint	23.5611650944	24.1983101368
HEATMAP	126	get_simulation_data	24.198390007	24.1989510059
HEATMAP	126	get_comm_data	24.1659770012	24.1989719868
HEATMAP	115	timestep_fine	23.6490159035	24.2060678005
HEATMAP	127	timestep_fine	23.6695671082	24.2148621082
HEATMAP	9	timestep_coarse	24.1637468338	24.2172048092
HEATMAP	9	follower_in_sliding_window	23.5772538185	24.2183098793
HEATMAP	9	iteration_pint	23.577247858	24.2183628082
HEATMAP	10	get_simulation_data	24.2179579735	24.2185101509
HEATMAP	10	get_comm_data	24.1841239929	24.2185370922
HEATMAP	114	timestep_coarse	24.1753151417	24.2285380363
HEATMAP	114	follower_in_sliding_window	23.5930621624	24.2296040058
HEATMAP	114	iteration_pint	23.5930581093	24.2296581268
HEATMAP	115	get_simulation_data	24.2299199104	24.2300739288
HEATMAP	115	get_comm_data	24.2061018944	24.2300949097
HEATMAP	104	timestep_fine	23.6743159294	24.2301540375
HEATMAP	103	timestep_coarse	24.1815350056	24.2354800701
HEATMAP	11	timestep_fine	23.686743021	24.2368218899
HEATMAP	103	converged	24.2364649773	24.2364680767
HEATMAP	103	follower_in_sliding_window	23.6179640293	24.2365961075
HEATMAP	103	iteration_pint	23.6179590225	24.2366490364
Rank: 103, Status: 0, time: 25.4689588547, iteration 0, starting time frame id: 359, timeframe: [35.90000000000024, 36.00000000000024]
HEATMAP	104	get_simulation_data	24.2374389172	24.2375910282
HEATMAP	104	get_comm_data	24.230189085	24.2376070023
HEATMAP	116	timestep_fine	23.7043809891	24.2501111031
HEATMAP	126	timestep_coarse	24.199005127	24.2520930767
HEATMAP	126	follower_in_sliding_window	23.6160809994	24.2531630993
HEATMAP	126	iteration_pint	23.616079092	24.2532200813
HEATMAP	127	get_simulation_data	24.2522380352	24.2526490688
HEATMAP	127	get_comm_data	24.2149071693	24.2526750565
HEATMAP	10	timestep_coarse	24.2185909748	24.2720551491
HEATMAP	10	follower_in_sliding_window	23.632114172	24.2731740475
HEATMAP	10	iteration_pint	23.6321101189	24.2732651234
HEATMAP	11	get_simulation_data	24.2735209465	24.2736229897
HEATMAP	11	get_comm_data	24.2368638515	24.2736489773
HEATMAP	105	timestep_fine	23.7293031216	24.2794120312
HEATMAP	0	timestep_fine	23.7250528336	24.2799079418
HEATMAP	115	timestep_coarse	24.2301278114	24.2839329243
HEATMAP	115	follower_in_sliding_window	23.6490118504	24.2850048542
HEATMAP	115	iteration_pint	23.6490049362	24.2850618362
HEATMAP	116	get_simulation_data	24.2859830856	24.2865669727
HEATMAP	116	get_comm_data	24.2501590252	24.2865879536
HEATMAP	104	timestep_coarse	24.2376410961	24.2913970947
HEATMAP	104	converged	24.2923750877	24.2923769951
HEATMAP	104	follower_in_sliding_window	23.6743149757	24.2925059795
HEATMAP	104	iteration_pint	23.6743118763	24.2925789356
Rank: 104, Status: 0, time: 25.5391850471, iteration 0, starting time frame id: 360, timeframe: [36.00000000000024, 36.10000000000024]
HEATMAP	105	get_simulation_data	24.2928180695	24.2929730415
HEATMAP	105	get_comm_data	24.2794520855	24.2929890156
HEATMAP	12	timestep_fine	23.7427580357	24.2989058495
HEATMAP	127	timestep_coarse	24.2527279854	24.3057279587
HEATMAP	127	follower_in_sliding_window	23.6695661545	24.3068490028
HEATMAP	0	get_simulation_data	24.3077189922	24.3078188896
HEATMAP	0	get_comm_data	24.2799429893	24.3078429699
HEATMAP	127	iteration_pint	23.669563055	24.3070020676
HEATMAP	117	timestep_fine	23.7584929466	24.3084509373
HEATMAP	1	timestep_fine	23.7790708542	24.3229649067
HEATMAP	11	timestep_coarse	24.2737028599	24.3268339634
HEATMAP	11	follower_in_sliding_window	23.6867418289	24.3279919624
HEATMAP	12	get_simulation_data	24.3287918568	24.3289308548
HEATMAP	11	iteration_pint	23.6867380142	24.3281009197
HEATMAP	12	get_comm_data	24.2989559174	24.3289558887
HEATMAP	116	timestep_coarse	24.2866220474	24.3393731117
HEATMAP	116	follower_in_sliding_window	23.7043800354	24.3404350281
HEATMAP	116	iteration_pint	23.704376936	24.3404910564
HEATMAP	117	get_simulation_data	24.3397510052	24.3403091431
HEATMAP	117	get_comm_data	24.3084850311	24.3403289318
HEATMAP	13	timestep_fine	23.795997858	24.3412837982
HEATMAP	105	timestep_coarse	24.2930209637	24.3465189934
HEATMAP	105	converged	24.3474988937	24.3475010395
HEATMAP	105	follower_in_sliding_window	23.7293009758	24.3476259708
HEATMAP	105	iteration_pint	23.7292981148	24.3476779461
Rank: 105, Status: 0, time: 25.5654129982, iteration 0, starting time frame id: 361, timeframe: [36.10000000000024, 36.200000000000244]
HEATMAP	0	timestep_coarse	24.3078780174	24.361413002
HEATMAP	0	follower_in_sliding_window	23.7250509262	24.3624749184
HEATMAP	0	iteration_pint	23.7250468731	24.3625309467
HEATMAP	1	get_simulation_data	24.3627660275	24.3631839752
HEATMAP	1	get_comm_data	24.3229978085	24.3632059097
HEATMAP	106	timestep_fine	23.7889101505	24.3678929806
HEATMAP	106	get_simulation_data	24.3679711819	24.3680930138
HEATMAP	106	get_comm_data	24.3679451942	24.3681120872
HEATMAP	118	timestep_fine	23.8145549297	24.3771350384
HEATMAP	12	timestep_coarse	24.3290109634	24.3826260567
HEATMAP	2	timestep_fine	23.8334369659	24.3816709518
HEATMAP	12	follower_in_sliding_window	23.7427568436	24.3837800026
HEATMAP	13	get_simulation_data	24.3830058575	24.3831348419
HEATMAP	13	get_comm_data	24.3413178921	24.3831558228
HEATMAP	12	iteration_pint	23.7427539825	24.3838968277
HEATMAP	117	timestep_coarse	24.3403630257	24.3935060501
HEATMAP	117	follower_in_sliding_window	23.7584900856	24.3945720196
HEATMAP	117	iteration_pint	23.7584850788	24.3946290016
HEATMAP	118	get_simulation_data	24.3947079182	24.3952360153
HEATMAP	118	get_comm_data	24.3771691322	24.3952569962
HEATMAP	107	timestep_fine	23.843777895	24.3974888325
HEATMAP	14	timestep_fine	23.851539135	24.40666008
HEATMAP	1	timestep_coarse	24.3632428646	24.4155609608
HEATMAP	1	follower_in_sliding_window	23.7790648937	24.4166238308
HEATMAP	1	iteration_pint	23.7790598869	24.4166789055
HEATMAP	2	get_simulation_data	24.4162659645	24.4168760777
HEATMAP	2	get_comm_data	24.381718874	24.4168970585
HEATMAP	119	timestep_fine	23.8682770729	24.4190599918
HEATMAP	106	timestep_coarse	24.3681621552	24.4238951206
HEATMAP	106	converged	24.4249382019	24.4249410629
HEATMAP	106	follower_in_sliding_window	23.7889091969	24.4250822067
HEATMAP	106	iteration_pint	23.7889060974	24.4251770973HEATMAP	107	get_simulation_data	24.4254078865	24.4255218506
HEATMAP	107	get_comm_data	24.3975498676	24.4255399704

Rank: 106, Status: 0, time: 24.4256529808, iteration 0, starting time frame id: 362, timeframe: [36.200000000000244, 36.300000000000246]
HEATMAP	13	timestep_coarse	24.3831889629	24.4359807968
HEATMAP	13	follower_in_sliding_window	23.7959959507	24.4371128082
HEATMAP	13	iteration_pint	23.7959918976	24.4371609688
HEATMAP	14	get_simulation_data	24.4371061325	24.4372720718
HEATMAP	14	get_comm_data	24.4067020416	24.4372980595
HEATMAP	3	timestep_fine	23.8889420033	24.4413502216
HEATMAP	15	timestep_fine	23.9043531418	24.4449460506
HEATMAP	118	timestep_coarse	24.39529109	24.4495761395
HEATMAP	108	timestep_fine	23.8997378349	24.4511058331
HEATMAP	118	follower_in_sliding_window	23.8145539761	24.4506680965
HEATMAP	118	iteration_pint	23.814551115	24.4507241249
HEATMAP	119	get_simulation_data	24.4497308731	24.4498770237
HEATMAP	119	get_comm_data	24.4190950394	24.4498989582
HEATMAP	2	timestep_coarse	24.4169309139	24.4697170258
HEATMAP	2	follower_in_sliding_window	23.8334350586	24.4708049297
HEATMAP	2	iteration_pint	23.8334300518	24.4708559513
HEATMAP	3	get_simulation_data	24.4711592197	24.4717640877
HEATMAP	3	get_comm_data	24.4413909912	24.4717850685
HEATMAP	120	timestep_fine	23.923938036	24.4758021832
HEATMAP	107	timestep_coarse	24.4255750179	24.4790549278
HEATMAP	107	converged	24.48001194	24.4800138474
HEATMAP	107	follower_in_sliding_window	23.8437759876	24.4801800251
HEATMAP	107	iteration_pint	23.8437709808	24.4802298546
Rank: 107, Status: 0, time: 25.7221519947, iteration 0, starting time frame id: 363, timeframe: [36.300000000000246, 36.40000000000025]
HEATMAP	108	get_simulation_data	24.4810459614	24.4812469482
HEATMAP	108	get_comm_data	24.4511399269	24.4812629223
HEATMAP	14	timestep_coarse	24.4373521805	24.4909040928
HEATMAP	14	follower_in_sliding_window	23.8515360355	24.4920530319
HEATMAP	15	get_simulation_data	24.491035223	24.4911930561
HEATMAP	15	get_comm_data	24.4449791908	24.491215229
HEATMAP	14	iteration_pint	23.8515319824	24.4921610355
HEATMAP	4	timestep_fine	23.9441819191	24.5023789406
HEATMAP	119	timestep_coarse	24.4499330521	24.5031080246
HEATMAP	119	follower_in_sliding_window	23.8682749271	24.5041768551
HEATMAP	119	iteration_pint	23.8682699203	24.5042328835
HEATMAP	120	get_simulation_data	24.5050330162	24.5051860809
HEATMAP	120	get_comm_data	24.4758419991	24.5052070618
HEATMAP	109	timestep_fine	23.9542188644	24.5061159134
HEATMAP	3	timestep_coarse	24.4718191624	24.5250329971
HEATMAP	121	timestep_fine	23.9788560867	24.5255651474
HEATMAP	3	follower_in_sliding_window	23.8889400959	24.5261480808
HEATMAP	3	iteration_pint	23.8889350891	24.5262022018
HEATMAP	4	get_simulation_data	24.5271048546	24.5276889801
HEATMAP	4	get_comm_data	24.5024380684	24.5277168751
HEATMAP	108	timestep_coarse	24.4812948704	24.5345540047
HEATMAP	108	converged	24.5355119705	24.5355138779
HEATMAP	108	follower_in_sliding_window	23.8997368813	24.535640955
HEATMAP	108	iteration_pint	23.8997328281	24.5356929302
Rank: 108, Status: 0, time: 25.7868258953, iteration 1, starting time frame id: 364, timeframe: [36.40000000000025, 36.50000000000025]
HEATMAP	109	get_simulation_data	24.5349459648	24.5350680351
HEATMAP	109	get_comm_data	24.5061650276	24.5350840092
HEATMAP	15	timestep_coarse	24.4912490845	24.5440170765
HEATMAP	15	follower_in_sliding_window	23.9043521881	24.5449662209
HEATMAP	15	iteration_pint	23.9043490887	24.5449821949
HEATMAP	120	timestep_coarse	24.5052411556	24.5584352016
HEATMAP	5	timestep_fine	23.9993588924	24.5588200092
HEATMAP	120	follower_in_sliding_window	23.9239370823	24.5595140457
HEATMAP	120	iteration_pint	23.9239330292	24.559595108
HEATMAP	121	get_simulation_data	24.5598270893	24.5599880219
HEATMAP	121	get_comm_data	24.5255990028	24.5600099564
HEATMAP	110	timestep_fine	24.009552002	24.5639350414
HEATMAP	4	timestep_coarse	24.5277779102	24.5809810162
HEATMAP	4	follower_in_sliding_window	23.9441790581	24.5821208954
HEATMAP	4	iteration_pint	23.9441759586	24.5822348595
HEATMAP	5	get_simulation_data	24.5814278126	24.5815508366
HEATMAP	5	get_comm_data	24.5588629246	24.5815758705
HEATMAP	122	timestep_fine	24.033149004	24.5816390514
HEATMAP	109	timestep_coarse	24.5351169109	24.588559866
HEATMAP	109	converged	24.589512825	24.5895149708
HEATMAP	109	follower_in_sliding_window	23.9542179108	24.5896480083
HEATMAP	109	iteration_pint	23.9542119503	24.5896999836
Rank: 109, Status: 0, time: 25.8083479404, iteration 0, starting time frame id: 365, timeframe: [36.50000000000025, 36.60000000000025]
HEATMAP	110	get_simulation_data	24.5897650719	24.5899219513
HEATMAP	110	get_comm_data	24.563970089	24.5899369717
HEATMAP	6	timestep_fine	24.0536510944	24.6028239727
HEATMAP	121	timestep_coarse	24.5600440502	24.6129989624
HEATMAP	121	follower_in_sliding_window	23.978853941	24.6140871048
HEATMAP	121	iteration_pint	23.9788489342	24.6141450405
HEATMAP	122	get_simulation_data	24.6137108803	24.6138689518
HEATMAP	122	get_comm_data	24.5816779137	24.6138899326
HEATMAP	111	timestep_fine	24.0640261173	24.6217260361
HEATMAP	5	timestep_coarse	24.5816328526	24.6355278492
HEATMAP	5	follower_in_sliding_window	23.9993579388	24.6366717815
HEATMAP	5	iteration_pint	23.9993488789	24.6367638111
HEATMAP	6	get_simulation_data	24.6367959976	24.6369121075
HEATMAP	6	get_comm_data	24.6028568745	24.636934042
HEATMAP	123	timestep_fine	24.0884940624	24.6401429176
HEATMAP	110	timestep_coarse	24.5899701118	24.6434841156
HEATMAP	110	converged	24.6444439888	24.6444461346
HEATMAP	110	follower_in_sliding_window	24.0095510483	24.6445770264
HEATMAP	110	iteration_pint	24.0095450878	24.6446280479
Rank: 110, Status: 0, time: 25.8737928867, iteration 0, starting time frame id: 366, timeframe: [36.60000000000025, 36.70000000000025]
HEATMAP	111	get_simulation_data	24.6436309814	24.6437749863
HEATMAP	111	get_comm_data	24.6217811108	24.643791914
HEATMAP	7	timestep_fine	24.1075360775	24.6558380127
HEATMAP	122	timestep_coarse	24.6139228344	24.6668848991
HEATMAP	122	follower_in_sliding_window	24.0331468582	24.6679508686
HEATMAP	122	iteration_pint	24.0331430435	24.668006897
HEATMAP	123	get_simulation_data	24.668284893	24.6688659191
HEATMAP	123	get_comm_data	24.6401839256	24.6688868999
HEATMAP	112	timestep_fine	24.1197710037	24.6703281403
HEATMAP	6	timestep_coarse	24.6369678974	24.6900200844
HEATMAP	6	follower_in_sliding_window	24.0536470413	24.6911420822
HEATMAP	6	iteration_pint	24.0536439419	24.6911830902
HEATMAP	7	get_simulation_data	24.6901741028	24.6907761097
HEATMAP	7	get_comm_data	24.6558880806	24.690803051
HEATMAP	124	timestep_fine	24.1440939903	24.694314003
HEATMAP	111	timestep_coarse	24.6438241005	24.6976690292
HEATMAP	111	converged	24.6986510754	24.6986539364
HEATMAP	111	follower_in_sliding_window	24.0640239716	24.6987900734
HEATMAP	111	iteration_pint	24.0640199184	24.698841095
Rank: 111, Status: 0, time: 25.9315199852, iteration 0, starting time frame id: 367, timeframe: [36.70000000000025, 36.80000000000025]
HEATMAP	112	get_simulation_data	24.6996450424	24.6998031139
HEATMAP	112	get_comm_data	24.6703691483	24.699819088
HEATMAP	8	timestep_fine	24.1629800797	24.7155718803
HEATMAP	123	timestep_coarse	24.6689209938	24.7221288681
HEATMAP	123	follower_in_sliding_window	24.0884919167	24.7231969833
HEATMAP	123	iteration_pint	24.0884859562	24.7232539654
HEATMAP	124	get_simulation_data	24.7241687775	24.7242698669
HEATMAP	124	get_comm_data	24.6943619251	24.7242908478
HEATMAP	113	timestep_fine	24.1755940914	24.7322509289
HEATMAP	7	timestep_coarse	24.6908550262	24.7438559532
HEATMAP	7	follower_in_sliding_window	24.1075351238	24.7450110912HEATMAP	8	get_simulation_data	24.7457928658	24.7458980083

HEATMAP	8	get_comm_data	24.7156059742	24.7459189892
HEATMAP	7	iteration_pint	24.1075320244	24.7451190948
HEATMAP	125	timestep_fine	24.1983671188	24.7498841286
HEATMAP	112	timestep_coarse	24.6998519897	24.7531039715
HEATMAP	112	converged	24.7540619373	24.7540640831
HEATMAP	112	follower_in_sliding_window	24.11977005	24.7541940212
HEATMAP	112	iteration_pint	24.1197669506	24.7542870045
Rank: 112, Status: 0, time: 26.0011000633, iteration 0, starting time frame id: 368, timeframe: [36.80000000000025, 36.900000000000254]
HEATMAP	113	get_simulation_data	24.754488945	24.7546069622
HEATMAP	113	get_comm_data	24.7322909832	24.7546229362
HEATMAP	9	timestep_fine	24.2183918953	24.7697899342
HEATMAP	124	timestep_coarse	24.7243258953	24.7774908543
HEATMAP	124	follower_in_sliding_window	24.1440927982	24.7785909176
HEATMAP	124	iteration_pint	24.1440889835	24.7786428928
HEATMAP	125	get_simulation_data	24.7777991295	24.7784070969
HEATMAP	125	get_comm_data	24.7499330044	24.7784280777
HEATMAP	114	timestep_fine	24.2297210693	24.7785360813
HEATMAP	8	timestep_coarse	24.745953083	24.7993350029
HEATMAP	8	follower_in_sliding_window	24.1629760265	24.8004488945
HEATMAP	8	iteration_pint	24.1629719734	24.8005468845
HEATMAP	9	get_simulation_data	24.8007438183	24.8009040356
HEATMAP	9	get_comm_data	24.7698318958	24.8009300232
HEATMAP	126	timestep_fine	24.2532820702	24.8034720421
HEATMAP	113	timestep_coarse	24.7546570301	24.8084130287
HEATMAP	113	converged	24.8093900681	24.8093919754
HEATMAP	113	follower_in_sliding_window	24.1755928993	24.8095231056
HEATMAP	113	iteration_pint	24.1755890846	24.8095738888
Rank: 113, Status: 0, time: 26.0273349285, iteration 0, starting time frame id: 369, timeframe: [36.900000000000254, 37.000000000000256]
HEATMAP	114	get_simulation_data	24.8091390133	24.809292078
HEATMAP	114	get_comm_data	24.7785689831	24.8093080521
HEATMAP	10	timestep_fine	24.2733631134	24.8254511356
HEATMAP	125	timestep_coarse	24.7784612179	24.8316221237
HEATMAP	125	follower_in_sliding_window	24.1983640194	24.8327000141
HEATMAP	125	iteration_pint	24.1983580589	24.8327560425
HEATMAP	126	get_simulation_data	24.8328239918	24.8333830833
HEATMAP	126	get_comm_data	24.8035061359	24.8334040642
HEATMAP	115	timestep_fine	24.285089016	24.8415420055
HEATMAP	9	timestep_coarse	24.800994873	24.8544709682
HEATMAP	127	timestep_fine	24.3070800304	24.8534929752
HEATMAP	9	follower_in_sliding_window	24.2183890343	24.8556058407
HEATMAP	9	iteration_pint	24.2183849812	24.8557388783HEATMAP	10	get_simulation_data	24.8551940918	24.8552930355

HEATMAP	10	get_comm_data	24.8255009651	24.8553190231
HEATMAP	114	timestep_coarse	24.8093421459	24.8624560833
HEATMAP	114	converged	24.8634111881	24.8634130955
HEATMAP	114	follower_in_sliding_window	24.2297201157	24.8635411263
HEATMAP	114	iteration_pint	24.2297160625	24.8635931015
Rank: 114, Status: 0, time: 24.8642599583, iteration 0, starting time frame id: 370, timeframe: [37.000000000000256, 37.10000000000026]
HEATMAP	115	get_simulation_data	24.8638598919	24.8639957905
HEATMAP	115	get_comm_data	24.841575861	24.8640120029
HEATMAP	11	timestep_fine	24.3281328678	24.8770608902
HEATMAP	116	timestep_fine	24.3405170441	24.8852219582
HEATMAP	126	timestep_coarse	24.833438158	24.8864879608
HEATMAP	126	follower_in_sliding_window	24.2532789707	24.8875551224
HEATMAP	126	iteration_pint	24.2532739639	24.8876111507
HEATMAP	127	get_simulation_data	24.8865950108	24.8867471218
HEATMAP	127	get_comm_data	24.8535411358	24.8867681026
HEATMAP	10	timestep_coarse	24.8553731441	24.9088230133
HEATMAP	10	follower_in_sliding_window	24.2733621597	24.9099299908
HEATMAP	10	iteration_pint	24.2733590603	24.9100401402
HEATMAP	11	get_simulation_data	24.9102709293	24.9103770256
HEATMAP	11	get_comm_data	24.8771018982	24.9103980064
HEATMAP	115	timestep_coarse	24.8640458584	24.9178888798
HEATMAP	115	converged	24.9188499451	24.9188518524
HEATMAP	115	follower_in_sliding_window	24.2850878239	24.9189798832
HEATMAP	115	iteration_pint	24.2850828171	24.9190309048
Rank: 115, Status: 0, time: 26.1609680653, iteration 0, starting time frame id: 371, timeframe: [37.10000000000026, 37.20000000000026]
HEATMAP	116	get_simulation_data	24.9199619293	24.9201021194
HEATMAP	116	get_comm_data	24.8852620125	24.9201180935
HEATMAP	0	timestep_fine	24.3626220226	24.9197788239
HEATMAP	12	timestep_fine	24.3839650154	24.9395010471
HEATMAP	127	timestep_coarse	24.8868019581	24.9397580624
HEATMAP	127	follower_in_sliding_window	24.3070781231	24.9408240318
HEATMAP	127	iteration_pint	24.3070731163	24.9408891201
HEATMAP	0	get_simulation_data	24.9417350292	24.9418828487
HEATMAP	0	get_comm_data	24.9198138714	24.9419059753
HEATMAP	117	timestep_fine	24.3946559429	24.9464120865
HEATMAP	1	timestep_fine	24.4167249203	24.959695816
HEATMAP	11	timestep_coarse	24.9104328156	24.9635410309
HEATMAP	11	follower_in_sliding_window	24.3281309605	24.964610815
HEATMAP	11	iteration_pint	24.3281259537	24.9646778107
HEATMAP	12	get_simulation_data	24.9655718803	24.9660029411
HEATMAP	12	get_comm_data	24.9395430088	24.966023922
HEATMAP	116	timestep_coarse	24.9201509953	24.9728491306
HEATMAP	116	converged	24.9737970829	24.9737999439
HEATMAP	116	follower_in_sliding_window	24.3405160904	24.9739260674
HEATMAP	116	iteration_pint	24.340512991	24.9739770889
Rank: 116, Status: 0, time: 26.2248389721, iteration 0, starting time frame id: 372, timeframe: [37.20000000000026, 37.30000000000026]
HEATMAP	117	get_simulation_data	24.9732189178	24.9733541012
HEATMAP	117	get_comm_data	24.9464600086	24.9733700752
HEATMAP	13	timestep_fine	24.4372220039	24.9819128513
HEATMAP	0	timestep_coarse	24.9419538975	24.9956820011
HEATMAP	0	follower_in_sliding_window	24.3626208305	24.9968409538
HEATMAP	0	iteration_pint	24.3626170158	24.996929884
HEATMAP	1	get_simulation_data	24.9970128536	24.9971539974
HEATMAP	1	get_comm_data	24.9597280025	24.9971740246
HEATMAP	118	timestep_fine	24.4507849216	25.0124230385
HEATMAP	2	timestep_fine	24.4708929062	25.0183620453
HEATMAP	12	timestep_coarse	24.9660618305	25.0196969509
HEATMAP	12	follower_in_sliding_window	24.3839640617	25.0208008289
HEATMAP	12	iteration_pint	24.3839590549	25.0208640099
HEATMAP	13	get_simulation_data	25.020100832	25.0206868649
HEATMAP	13	get_comm_data	24.9819588661	25.0207078457
HEATMAP	117	timestep_coarse	24.973402977	25.0265829563
HEATMAP	117	converged	25.0275490284	25.0275509357
HEATMAP	117	follower_in_sliding_window	24.3946549892	25.0276830196
HEATMAP	117	iteration_pint	24.3946509361	25.0277340412
Rank: 117, Status: 0, time: 26.2466289997, iteration 0, starting time frame id: 373, timeframe: [37.30000000000026, 37.40000000000026]
HEATMAP	118	get_simulation_data	25.0278019905	25.0279560089
HEATMAP	118	get_comm_data	25.0124571323	25.027971983
HEATMAP	14	timestep_fine	24.4922311306	25.0471689701
HEATMAP	1	timestep_coarse	24.9972100258	25.0495820045
HEATMAP	1	follower_in_sliding_window	24.4167249203	25.050647974
HEATMAP	1	iteration_pint	24.4167218208	25.0507090092
HEATMAP	2	get_simulation_data	25.0502920151	25.0504689217
HEATMAP	2	get_comm_data	25.0183949471	25.0504889488
HEATMAP	119	timestep_fine	24.5042970181	25.0536010265
HEATMAP	13	timestep_coarse	25.0207409859	25.0735139847
HEATMAP	13	follower_in_sliding_window	24.4372198582	25.0745689869
HEATMAP	13	iteration_pint	24.4372158051	25.0746219158
HEATMAP	14	get_simulation_data	25.0747101307	25.0753571987
HEATMAP	14	get_comm_data	25.0472121239	25.0753831863
HEATMAP	3	timestep_fine	24.5262351036	25.0793662071
HEATMAP	118	timestep_coarse	25.0280051231	25.0822470188
HEATMAP	118	converged	25.0832281113	25.0832300186
HEATMAP	118	follower_in_sliding_window	24.4507830143	25.0833621025
HEATMAP	118	iteration_pint	24.4507799149	25.0834131241
Rank: 118, Status: 0, time: 26.312650919, iteration 0, starting time frame id: 374, timeframe: [37.40000000000026, 37.50000000000026]
HEATMAP	119	get_simulation_data	25.0824139118	25.0825400352
HEATMAP	119	get_comm_data	25.0536339283	25.082556963
HEATMAP	15	timestep_fine	24.5449981689	25.0857150555
HEATMAP	2	timestep_coarse	25.0505230427	25.1032578945
HEATMAP	2	follower_in_sliding_window	24.4708900452	25.1043388844
HEATMAP	2	iteration_pint	24.4708850384	25.1043920517
HEATMAP	3	get_simulation_data	25.1046991348	25.1052651405
HEATMAP	3	get_comm_data	25.0794160366	25.1052911282
HEATMAP	120	timestep_fine	24.5596621037	25.1106331348
HEATMAP	14	timestep_coarse	25.0754380226	25.128950119
HEATMAP	14	follower_in_sliding_window	24.4922289848	25.130053997
HEATMAP	14	iteration_pint	24.492223978	25.1301651001HEATMAP	15	get_simulation_data	25.129114151	25.1292161942
HEATMAP	15	get_comm_data	25.0857560635	25.129237175

HEATMAP	4	timestep_fine	24.5823779106	25.1370620728
HEATMAP	119	timestep_coarse	25.0825898647	25.1357588768
HEATMAP	119	converged	25.1367099285	25.136713028
HEATMAP	119	follower_in_sliding_window	24.5042960644	25.1368410587
HEATMAP	119	iteration_pint	24.5042910576	25.136893034
Rank: 119, Status: 0, time: 26.3691248894, iteration 0, starting time frame id: 375, timeframe: [37.50000000000026, 37.600000000000264]
HEATMAP	120	get_simulation_data	25.1377151012	25.1378700733
HEATMAP	120	get_comm_data	25.1106731892	25.1378860474
HEATMAP	3	timestep_coarse	25.1053481102	25.1584670544
HEATMAP	3	follower_in_sliding_window	24.5262331963	25.1595761776
HEATMAP	3	iteration_pint	24.5262269974	25.1597189903HEATMAP	4	get_simulation_data	25.1605329514	25.1606249809
HEATMAP	4	get_comm_data	25.137114048	25.1606509686

HEATMAP	121	timestep_fine	24.6142361164	25.1610450745
HEATMAP	15	timestep_coarse	25.1292710304	25.1820380688
HEATMAP	15	follower_in_sliding_window	24.5449972153	25.1829950809
HEATMAP	15	iteration_pint	24.5449950695	25.183011055
HEATMAP	120	timestep_coarse	25.1379191875	25.1910271645
HEATMAP	120	converged	25.1919970512	25.191999197
HEATMAP	120	follower_in_sliding_window	24.55966115	25.1922199726
HEATMAP	120	iteration_pint	24.5596561432	25.1922671795
Rank: 120, Status: 0, time: 26.4388821125, iteration 0, starting time frame id: 376, timeframe: [37.600000000000264, 37.700000000000266]
HEATMAP	121	get_simulation_data	25.1924419403	25.1925849915
HEATMAP	121	get_comm_data	25.1610870361	25.1926009655
HEATMAP	5	timestep_fine	24.636895895	25.1962149143
HEATMAP	4	timestep_coarse	25.1607038975	25.213876009
HEATMAP	4	follower_in_sliding_window	24.5823760033	25.2149870396
HEATMAP	4	iteration_pint	24.5823709965	25.2150800228
HEATMAP	5	get_simulation_data	25.2142658234	25.2143929005
HEATMAP	5	get_comm_data	25.1962578297	25.2144179344
HEATMAP	122	timestep_fine	24.6680338383	25.2162358761
HEATMAP	6	timestep_fine	24.6912438869	25.240031004
HEATMAP	121	timestep_coarse	25.1926350594	25.2455379963
HEATMAP	121	converged	25.2464821339	25.2464840412
HEATMAP	121	follower_in_sliding_window	24.614233017	25.2466111183
HEATMAP	121	iteration_pint	24.6142289639	25.2466630936
Rank: 121, Status: 0, time: 26.4645981789, iteration 0, starting time frame id: 377, timeframe: [37.700000000000266, 37.80000000000027]
HEATMAP	122	get_simulation_data	25.2462248802	25.2463669777
HEATMAP	122	get_comm_data	25.2162699699	25.2463829517
HEATMAP	5	timestep_coarse	25.2144758701	25.2686159611
HEATMAP	5	follower_in_sliding_window	24.6368949413	25.2697358131
HEATMAP	5	iteration_pint	24.6368918419	25.2698318958
HEATMAP	6	get_simulation_data	25.2698578835	25.2700018883
HEATMAP	6	get_comm_data	25.2400639057	25.2700231075
HEATMAP	123	timestep_fine	24.7233679295	25.2744879723
HEATMAP	7	timestep_fine	24.7451910973	25.293213129
HEATMAP	122	timestep_coarse	25.2464148998	25.2993099689
HEATMAP	122	converged	25.3002769947	25.3002789021
HEATMAP	122	follower_in_sliding_window	24.6680328846	25.3004109859
HEATMAP	122	iteration_pint	24.6680288315	25.3004620075
Rank: 122, Status: 0, time: 25.3009939194, iteration 0, starting time frame id: 378, timeframe: [37.80000000000027, 37.90000000000027]
HEATMAP	123	get_simulation_data	25.3007469177	25.3008780479
HEATMAP	123	get_comm_data	25.274520874	25.3008930683
HEATMAP	6	timestep_coarse	25.2700600624	25.3230090141
HEATMAP	6	follower_in_sliding_window	24.6912419796	25.3240880966
HEATMAP	6	iteration_pint	24.6912360191	25.3241400719
HEATMAP	7	get_simulation_data	25.3231451511	25.3237600327
HEATMAP	7	get_comm_data	25.2932600975	25.3237860203
HEATMAP	124	timestep_fine	24.7787008286	25.3290197849
HEATMAP	8	timestep_fine	24.8006038666	25.3530659676
HEATMAP	123	timestep_coarse	25.3009269238	25.3541109562
HEATMAP	123	converged	25.3550679684	25.3550698757
HEATMAP	123	follower_in_sliding_window	24.7233660221	25.3551988602
HEATMAP	123	iteration_pint	24.723361969	25.3552508354
Rank: 123, Status: 0, time: 26.5968620777, iteration 0, starting time frame id: 379, timeframe: [37.90000000000027, 38.00000000000027]
HEATMAP	124	get_simulation_data	25.356197834	25.3563408852
HEATMAP	124	get_comm_data	25.3290679455	25.3563578129
HEATMAP	7	timestep_coarse	25.323841095	25.3767340183
HEATMAP	7	follower_in_sliding_window	24.7451889515	25.377849102
HEATMAP	8	get_simulation_data	25.3787009716	25.3788089752
HEATMAP	8	get_comm_data	25.3530988693	25.3788299561
HEATMAP	7	iteration_pint	24.7451841831	25.3780040741
HEATMAP	125	timestep_fine	24.8328351974	25.383710146
HEATMAP	9	timestep_fine	24.8558080196	25.4062848091
HEATMAP	124	timestep_coarse	25.3563919067	25.4095528126
HEATMAP	124	converged	25.4105029106	25.4105057716
HEATMAP	124	follower_in_sliding_window	24.7786979675	25.4106359482
HEATMAP	124	iteration_pint	24.7786939144	25.4106869698
Rank: 124, Status: 0, time: 26.6614990234, iteration 0, starting time frame id: 380, timeframe: [38.00000000000027, 38.10000000000027]
HEATMAP	125	get_simulation_data	25.4099171162	25.4100530148
HEATMAP	125	get_comm_data	25.3837451935	25.4100680351
HEATMAP	8	timestep_coarse	25.3788628578	25.4322879314
HEATMAP	8	follower_in_sliding_window	24.8006029129	25.4333810806
HEATMAP	8	iteration_pint	24.8005988598	25.4334380627
HEATMAP	9	get_simulation_data	25.4336748123	25.4342529774
HEATMAP	9	get_comm_data	25.4063279629	25.434278965
HEATMAP	126	timestep_fine	24.8876721859	25.4367110729
HEATMAP	10	timestep_fine	24.9101340771	25.462594986
HEATMAP	125	timestep_coarse	25.4101011753	25.4633140564
HEATMAP	125	converged	25.4642720222	25.464274168
HEATMAP	125	follower_in_sliding_window	24.832832098	25.4644010067
HEATMAP	125	iteration_pint	24.832829237	25.4644520283
Rank: 125, Status: 0, time: 26.6832818985, iteration 0, starting time frame id: 381, timeframe: [38.10000000000027, 38.20000000000027]
HEATMAP	126	get_simulation_data	25.4645371437	25.4646751881
HEATMAP	126	get_comm_data	25.4367451668	25.4646911621
HEATMAP	127	timestep_fine	24.9409561157	25.4852020741
HEATMAP	9	timestep_coarse	25.4343318939	25.4877040386
HEATMAP	9	follower_in_sliding_window	24.8558058739	25.4888138771
HEATMAP	9	iteration_pint	24.8557999134	25.4889650345HEATMAP	10	get_simulation_data	25.4884200096	25.4885201454
HEATMAP	10	get_comm_data	25.4626390934	25.488546133

HEATMAP	11	timestep_fine	24.9647438526	25.5145509243
HEATMAP	126	timestep_coarse	25.4647240639	25.5177559853
HEATMAP	126	converged	25.5187020302	25.5187041759
HEATMAP	126	follower_in_sliding_window	24.8876709938	25.5188319683
HEATMAP	126	iteration_pint	24.887665987	25.5188820362
Rank: 126, Status: 0, time: 26.7480661869, iteration 0, starting time frame id: 382, timeframe: [38.20000000000027, 38.300000000000274]
HEATMAP	127	get_simulation_data	25.5178470612	25.5179929733
HEATMAP	127	get_comm_data	25.4852361679	25.5180089474
HEATMAP	10	timestep_coarse	25.4886000156	25.5420181751
HEATMAP	10	follower_in_sliding_window	24.9101331234	25.543115139
HEATMAP	10	iteration_pint	24.910130024	25.5432031155
HEATMAP	11	get_simulation_data	25.5434830189	25.5435769558
HEATMAP	11	get_comm_data	25.5145838261	25.5435979366
HEATMAP	0	timestep_fine	24.9969890118	25.5499479771
HEATMAP	127	timestep_coarse	25.5180411339	25.5708391666
HEATMAP	127	converged	25.5717871189	25.5717890263
HEATMAP	127	follower_in_sliding_window	24.940955162	25.5719201565
HEATMAP	127	iteration_pint	24.9409501553	25.571969986
Rank: 127, Status: 0, time: 26.8042399883, iteration 0, starting time frame id: 383, timeframe: [38.300000000000274, 38.400000000000276]
HEATMAP	0	get_simulation_data	25.5728378296	25.5729858875
HEATMAP	0	get_comm_data	25.5499939919	25.5730059147
HEATMAP	12	timestep_fine	25.0209219456	25.5766448975
HEATMAP	1	timestep_fine	25.0507719517	25.5958998203
HEATMAP	11	timestep_coarse	25.5436308384	25.5967810154
HEATMAP	11	follower_in_sliding_window	24.9647428989	25.5978488922
HEATMAP	11	iteration_pint	24.9647397995	25.5979030132
HEATMAP	12	get_simulation_data	25.5988180637	25.5993909836
HEATMAP	12	get_comm_data	25.5766789913	25.5994110107
HEATMAP	13	timestep_fine	25.0746498108	25.6200528145
HEATMAP	0	timestep_coarse	25.5730600357	25.626655817
HEATMAP	0	converged	25.6276428699	25.6276450157
HEATMAP	0	follower_in_sliding_window	24.996986866	25.6278889179
HEATMAP	0	iteration_pint	24.9969818592	25.6280019283
HEATMAP	1	get_simulation_data	25.6279828548	25.6281969547
HEATMAP	1	get_comm_data	25.5959329605	25.6282129288
Rank: 0, Status: 0, time: 26.8746511936, iteration 2, starting time frame id: 384, timeframe: [38.400000000000276, 38.50000000000028]
HEATMAP	2	timestep_fine	25.1044280529	25.6515419483
HEATMAP	12	timestep_coarse	25.5994448662	25.6530108452
HEATMAP	12	follower_in_sliding_window	25.0209209919	25.6540899277
HEATMAP	12	iteration_pint	25.0209169388	25.6541428566
HEATMAP	13	get_simulation_data	25.6533548832	25.6539359093
HEATMAP	13	get_comm_data	25.6200869083	25.6539568901
HEATMAP	1	timestep_coarse	25.6282508373	25.6810488701
HEATMAP	1	converged	25.6820378304	25.6820399761
HEATMAP	1	follower_in_sliding_window	25.0507678986	25.6821668148
HEATMAP	1	iteration_pint	25.0507638454	25.6822209358
Rank: 1, Status: 0, time: 26.9003109932, iteration 1, starting time frame id: 385, timeframe: [38.50000000000028, 38.60000000000028]
HEATMAP	2	get_simulation_data	25.6818079948	25.6819288731
HEATMAP	2	get_comm_data	25.6515750885	25.6819438934
HEATMAP	14	timestep_fine	25.1302611828	25.6857581139
HEATMAP	13	timestep_coarse	25.6539897919	25.7068209648
HEATMAP	13	follower_in_sliding_window	25.0746479034	25.7078728676
HEATMAP	13	iteration_pint	25.0746428967	25.7079269886
HEATMAP	14	get_simulation_data	25.7080101967	25.7085700035
HEATMAP	14	get_comm_data	25.6858000755	25.7085959911
HEATMAP	3	timestep_fine	25.1598050594	25.7115490437
HEATMAP	15	timestep_fine	25.183027029	25.7238600254
HEATMAP	2	timestep_coarse	25.6819779873	25.734705925
HEATMAP	2	converged	25.7356710434	25.7356729507
HEATMAP	2	follower_in_sliding_window	25.1044270992	25.7358520031
HEATMAP	2	iteration_pint	25.1044209003	25.7358970642
Rank: 2, Status: 0, time: 25.7369349003, iteration 1, starting time frame id: 386, timeframe: [38.60000000000028, 38.70000000000028]
HEATMAP	3	get_simulation_data	25.7361621857	25.736315012
HEATMAP	3	get_comm_data	25.7115991116	25.7363340855
HEATMAP	14	timestep_coarse	25.7086501122	25.7622141838
HEATMAP	14	follower_in_sliding_window	25.1302599907	25.7633152008
HEATMAP	14	iteration_pint	25.1302571297	25.7634270191
HEATMAP	15	get_simulation_data	25.762348175	25.7624521255
HEATMAP	15	get_comm_data	25.7238931656	25.7624740601
HEATMAP	4	timestep_fine	25.2151918411	25.7697799206
HEATMAP	3	timestep_coarse	25.736385107	25.7895820141
HEATMAP	3	converged	25.790566206	25.790569067
HEATMAP	3	follower_in_sliding_window	25.1598031521	25.7907500267
HEATMAP	3	iteration_pint	25.1597981453	25.7908840179
HEATMAP	4	get_simulation_data	25.7916369438	25.7917778492
HEATMAP	4	get_comm_data	25.7698249817	25.7917969227
Rank: 3, Status: 0, time: 27.0324838161, iteration 1, starting time frame id: 387, timeframe: [38.70000000000028, 38.80000000000028]
HEATMAP	15	timestep_coarse	25.7625191212	25.8153040409
HEATMAP	15	follower_in_sliding_window	25.1830260754	25.8162531853
HEATMAP	15	iteration_pint	25.1830232143	25.8162682056
HEATMAP	5	timestep_fine	25.2699508667	25.8288218975
HEATMAP	4	timestep_coarse	25.7918488979	25.8449850082
HEATMAP	4	converged	25.8459770679	25.8459789753
HEATMAP	4	follower_in_sliding_window	25.2151899338	25.8461558819
HEATMAP	5	get_simulation_data	25.8453447819	25.8454658985
HEATMAP	5	get_comm_data	25.8288729191	25.845484972HEATMAP	4	iteration_pint	25.2151858807	25.8462710381

Rank: 4, Status: 0, time: 27.0972909927, iteration 0, starting time frame id: 388, timeframe: [38.80000000000028, 38.90000000000028]
HEATMAP	6	timestep_fine	25.3241999149	25.8729789257
HEATMAP	5	timestep_coarse	25.8455379009	25.8992938995
HEATMAP	5	converged	25.9003269672	25.9003288746
HEATMAP	5	follower_in_sliding_window	25.2699489594	25.9005088806
HEATMAP	5	iteration_pint	25.2699449062	25.9006419182HEATMAP	6	get_simulation_data	25.9005980492	25.9007101059
HEATMAP	6	get_comm_data	25.8730120659	25.9007260799

Rank: 5, Status: 0, time: 27.1192212105, iteration 0, starting time frame id: 389, timeframe: [38.90000000000028, 39.000000000000284]
HEATMAP	7	timestep_fine	25.3780791759	25.9261820316
HEATMAP	6	timestep_coarse	25.9007599354	25.9536828995
HEATMAP	6	converged	25.9546508789	25.9546530247
HEATMAP	6	follower_in_sliding_window	25.3241989613	25.9547960758
HEATMAP	6	iteration_pint	25.3241961002	25.9548490047
Rank: 6, Status: 0, time: 27.1840109825, iteration 0, starting time frame id: 390, timeframe: [39.000000000000284, 39.100000000000286]
HEATMAP	7	get_simulation_data	25.9538230896	25.9539821148
HEATMAP	7	get_comm_data	25.9262320995	25.9540011883
HEATMAP	8	timestep_fine	25.4335038662	25.9865009785
HEATMAP	7	timestep_coarse	25.9540531635	26.0069460869
HEATMAP	7	converged	26.0079360008	26.0079381466
HEATMAP	7	follower_in_sliding_window	25.3780770302	26.0080821514
HEATMAP	7	iteration_pint	25.3780720234	26.0081830025HEATMAP	8	get_simulation_data	26.0089559555	26.0090930462
HEATMAP	8	get_comm_data	25.9865329266	26.0091080666

Rank: 7, Status: 0, time: 27.2406518459, iteration 0, starting time frame id: 391, timeframe: [39.100000000000286, 39.20000000000029]
HEATMAP	9	timestep_fine	25.4890358448	26.0384910107
HEATMAP	8	timestep_coarse	26.0091409683	26.0625128746
HEATMAP	8	converged	26.0634999275	26.0635020733
HEATMAP	8	follower_in_sliding_window	25.4335029125	26.063628912
HEATMAP	8	iteration_pint	25.4334979057	26.063683033
Rank: 8, Status: 0, time: 27.3102450371, iteration 0, starting time frame id: 392, timeframe: [39.20000000000029, 39.30000000000029]
HEATMAP	9	get_simulation_data	26.0639228821	26.0640788078
HEATMAP	9	get_comm_data	26.0385248661	26.0640950203
HEATMAP	10	timestep_fine	25.5433020592	26.0956161022
HEATMAP	9	timestep_coarse	26.0641288757	26.1174468994
HEATMAP	9	converged	26.1183948517	26.1183979511
HEATMAP	9	follower_in_sliding_window	25.4890339375	26.1185929775
HEATMAP	9	iteration_pint	25.4890289307	26.1186408997
Rank: 9, Status: 0, time: 27.3367760181, iteration 0, starting time frame id: 393, timeframe: [39.30000000000029, 39.40000000000029]HEATMAP	10	get_simulation_data	26.1180701256	26.1182320118

HEATMAP	10	get_comm_data	26.0956661701	26.1182510853
HEATMAP	11	timestep_fine	25.5979459286	26.1480720043
HEATMAP	10	timestep_coarse	26.1183021069	26.1717221737
HEATMAP	10	converged	26.1727130413	26.1727149487
HEATMAP	10	follower_in_sliding_window	25.5433011055	26.1728620529
HEATMAP	10	iteration_pint	25.5432970524	26.1729490757
HEATMAP	11	get_simulation_data	26.1732299328	26.1733269691
HEATMAP	11	get_comm_data	26.1481108665	26.1733429432
Rank: 10, Status: 0, time: 26.1740541458, iteration 0, starting time frame id: 394, timeframe: [39.40000000000029, 39.50000000000029]
HEATMAP	12	timestep_fine	25.6542069912	26.2100219727
HEATMAP	11	timestep_coarse	26.1733748913	26.2264800072
HEATMAP	11	converged	26.2274258137	26.2274279594
HEATMAP	11	follower_in_sliding_window	25.5979449749	26.2275578976
HEATMAP	11	iteration_pint	25.5979418755	26.2276108265
Rank: 11, Status: 0, time: 27.4691591263, iteration 0, starting time frame id: 395, timeframe: [39.50000000000029, 39.60000000000029]
HEATMAP	12	get_simulation_data	26.2285490036	26.2286970615
HEATMAP	12	get_comm_data	26.210062027	26.2287118435
HEATMAP	13	timestep_fine	25.7079539299	26.2534308434
HEATMAP	12	timestep_coarse	26.2287449837	26.2823929787
HEATMAP	12	converged	26.2833800316	26.2833819389
HEATMAP	12	follower_in_sliding_window	25.6542038918	26.2835249901
HEATMAP	12	iteration_pint	25.6541998386	26.2835760117
Rank: 12, Status: 0, time: 27.5347669125, iteration 0, starting time frame id: 396, timeframe: [39.60000000000029, 39.700000000000294]
HEATMAP	13	get_simulation_data	26.2827708721	26.2829208374
HEATMAP	13	get_comm_data	26.2534649372	26.2829358578
HEATMAP	14	timestep_fine	25.7635240555	26.3184800148
HEATMAP	13	timestep_coarse	26.282968998	26.3356788158
HEATMAP	13	converged	26.3366458416	26.3366479874
HEATMAP	13	follower_in_sliding_window	25.7079517841	26.336812973
HEATMAP	13	iteration_pint	25.7079479694	26.336856842
Rank: 13, Status: 0, time: 27.5557689667, iteration 0, starting time frame id: 397, timeframe: [39.700000000000294, 39.800000000000296]
HEATMAP	14	get_simulation_data	26.3368980885	26.337033987
HEATMAP	14	get_comm_data	26.3185300827	26.3370530605
HEATMAP	15	timestep_fine	25.8162841797	26.3567399979
HEATMAP	14	timestep_coarse	26.3371050358	26.390663147
HEATMAP	14	converged	26.3916480541	26.3916511536
HEATMAP	14	follower_in_sliding_window	25.7635221481	26.3918290138
HEATMAP	15	get_simulation_data	26.3907811642	26.3908851147
HEATMAP	15	get_comm_data	26.356773138	26.390900135
HEATMAP	14	iteration_pint	25.7635190487	26.3919401169
Rank: 14, Status: 0, time: 27.6218550205, iteration 0, starting time frame id: 398, timeframe: [39.800000000000296, 39.9000000000003]
HEATMAP	15	timestep_coarse	26.3909330368	26.4437382221
HEATMAP	15	converged	26.444683075	26.4446861744
HEATMAP	15	follower_in_sliding_window	25.816283226	26.4447331429
HEATMAP	15	iteration_pint	25.8162810802	26.4448001385
HEATMAP	16	get_comm_data	19.4247691631	26.4457051754
HEATMAP	16	idle	19.4247660637	26.4457881451
HEATMAP	16	iteration_pint	19.4247591496	26.445838213
HEATMAP	17	get_comm_data	19.4795780182	26.4460670948
HEATMAP	17	idle	19.4795751572	26.4461650848
HEATMAP	18	get_comm_data	19.5350449085	26.4457550049HEATMAP	17	iteration_pint	19.4795720577	26.4462161064

HEATMAP	18	idle	19.5350408554	26.4458389282HEATMAP	19	get_comm_data	19.5898828506	26.4461398125
HEATMAP	18	iteration_pint	19.5350348949	26.445868969

HEATMAP	19	idle	19.5898809433	26.4462149143
HEATMAP	19	iteration_pint	19.5898768902	26.4462709427
HEATMAP	20	get_comm_data	19.6453049183	26.4472649097
HEATMAP	20	idle	19.6453030109	26.4473509789
HEATMAP	20	iteration_pint	19.6452980042	26.4473659992
HEATMAP	21	get_comm_data	19.6988320351	26.446614027
HEATMAP	21	idle	19.6988301277	26.4466891289
HEATMAP	21	iteration_pint	19.6988251209	26.4467051029
HEATMAP	22	get_comm_data	19.7541379929	26.4468100071
HEATMAP	22	idle	19.7541360855	26.4468789101
HEATMAP	23	get_comm_data	19.807489872	26.4458959103HEATMAP	22	iteration_pint	19.7541310787	26.4469320774

HEATMAP	23	idle	19.8074879646	26.4459700584
HEATMAP	24	get_comm_data	19.8631830215	26.4468688965HEATMAP	23	iteration_pint	19.8074829578	26.4460129738

HEATMAP	24	idle	19.8631811142	26.4469408989
HEATMAP	24	iteration_pint	19.8631770611	26.4469869137
HEATMAP	25	get_comm_data	19.9186680317	26.447212934524: {'get_comm_data': 17.064701080322266, 'coarse_timestep': 0.9727809429168701, 'iteration_pint': 26.408509016036987, 'fine_timestep_send': 0, 'fine_timestep': 8.354562759399414}

HEATMAP	25	idle	19.9186658859	26.4472870827
HEATMAP	25	iteration_pint	19.9186620712	26.4473390579
HEATMAP	26	get_comm_data	19.972905159	26.4468979836
HEATMAP	26	idle	19.9729030132	26.4469881058HEATMAP	27	get_comm_data	20.0304830074	26.4472780228

HEATMAP	26	iteration_pint	19.9728989601	26.4470410347
HEATMAP	27	idle	20.030479908	26.4473409653
HEATMAP	27	iteration_pint	20.0304760933	26.447384119
HEATMAP	28	get_comm_data	20.0915949345	26.4483850002
HEATMAP	28	idle	20.0915930271	26.448456049HEATMAP	29	get_comm_data	20.1460058689	26.4476978779

HEATMAP	28	iteration_pint	20.091588974	26.4485011101
HEATMAP	29	idle	20.1460030079	26.4477698803
HEATMAP	29	iteration_pint	20.1459989548	26.4478158951
HEATMAP	30	get_comm_data	20.200303793	26.4478988647
HEATMAP	30	idle	20.2003018856	26.4479298592
HEATMAP	30	iteration_pint	20.2002978325	26.4479579926
HEATMAP	31	get_comm_data	20.2545819283	26.4469339848
HEATMAP	32	get_comm_data	20.3103051186	26.4479141235HEATMAP	31	idle	20.2545800209	26.4470081329

HEATMAP	32	idle	20.3103020191	26.4479861259HEATMAP	31	iteration_pint	20.2545750141	26.4470551014

HEATMAP	32	iteration_pint	20.3102982044	26.4480330944
HEATMAP	33	get_comm_data	20.3668880463	26.4482581615
HEATMAP	33	idle	20.3668861389	26.4483239651
HEATMAP	33	iteration_pint	20.3668820858	26.4483690262
HEATMAP	34	get_comm_data	20.4212069511	26.4479379654
HEATMAP	34	idle	20.4212050438	26.4480140209
HEATMAP	35	get_comm_data	20.4766390324	26.4483101368HEATMAP	34	iteration_pint	20.4212009907	26.4480669498

HEATMAP	35	idle	20.476637125	26.448374033
HEATMAP	35	iteration_pint	20.4766330719	26.4484181404
HEATMAP	36	get_comm_data	20.5319828987	26.4494128227
HEATMAP	36	idle	20.5319797993	26.449491024HEATMAP	37	get_comm_data	20.5909121037	26.4487271309
HEATMAP	36	iteration_pint	20.5319769382	26.4495429993

HEATMAP	37	idle	20.5909090042	26.4488041401
HEATMAP	37	iteration_pint	20.5909039974	26.448857069
HEATMAP	38	get_comm_data	20.6458308697	26.4489068985
HEATMAP	38	idle	20.6458289623	26.4489769936HEATMAP	39	get_comm_data	20.6998062134	26.4479811192
HEATMAP	38	iteration_pint	20.6458239555	26.4490318298

HEATMAP	39	idle	20.6998012066	26.4480609894
HEATMAP	40	get_comm_data	20.7554121017	26.4489610195HEATMAP	39	iteration_pint	20.6997961998	26.4481091499

HEATMAP	40	idle	20.7554049492	26.4490380287
HEATMAP	40	iteration_pint	20.7554008961	26.4490869045
40: {'get_comm_data': 17.1496524810791, 'coarse_timestep': 0.9646182060241699, 'iteration_pint': 26.411427974700928, 'fine_timestep_send': 0, 'fine_timestep': 8.28092908859253}
HEATMAP	41	get_comm_data	20.8103158474	26.449313879
HEATMAP	41	idle	20.81031394	26.4493579865
HEATMAP	41	iteration_pint	20.8103098869	26.4494140148
HEATMAP	42	get_comm_data	20.8648381233	26.4490351677
HEATMAP	42	idle	20.8648359776	26.4491109848
HEATMAP	42	iteration_pint	20.8648300171	26.4491629601
HEATMAP	43	get_comm_data	20.9199340343	26.4494130611
HEATMAP	43	idle	20.9199311733	26.4494831562
HEATMAP	43	iteration_pint	20.9199280739	26.4495630264
HEATMAP	44	get_comm_data	20.9850869179	26.4505159855
HEATMAP	44	idle	20.9850831032	26.450592041
HEATMAP	44	iteration_pint	20.9850790501	26.4506430626
HEATMAP	45	get_comm_data	21.0393569469	26.4498329163
HEATMAP	45	idle	21.0393540859	26.4499089718
HEATMAP	45	iteration_pint	21.0393500328	26.4499599934
HEATMAP	46	get_comm_data	21.0937991142	26.4500041008
HEATMAP	46	idle	21.0937972069	26.4500691891
HEATMAP	46	iteration_pint	21.0937931538	26.4501152039
HEATMAP	47	get_comm_data	21.1482448578	26.4490809441
HEATMAP	47	idle	21.1482429504	26.4491610527
HEATMAP	48	get_comm_data	21.2031121254	26.4500629902HEATMAP	47	iteration_pint	21.1482379436	26.4492168427

HEATMAP	48	idle	21.2031099796	26.4501409531
HEATMAP	48	iteration_pint	21.2031061649	26.4501900673
HEATMAP	49	get_comm_data	21.2583670616	26.4504170418
HEATMAP	49	idle	21.2583649158	26.4504818916
HEATMAP	49	iteration_pint	21.2583608627	26.4505310059
HEATMAP	50	get_comm_data	21.3135271072	26.4500911236
HEATMAP	50	idle	21.3135249615	26.4501669407
HEATMAP	51	get_comm_data	21.3679158688	26.450469017HEATMAP	50	iteration_pint	21.3135209084	26.4502160549

HEATMAP	51	idle	21.3679099083	26.4505319595
HEATMAP	51	iteration_pint	21.3679058552	26.4505779743
HEATMAP	52	get_comm_data	21.4235601425	26.4515750408
HEATMAP	52	idle	21.4235579967	26.4516561031
HEATMAP	53	get_comm_data	21.4782059193	26.4508879185HEATMAP	52	iteration_pint	21.42355299	26.4517071247

HEATMAP	56	get_comm_data	21.6435358524	26.4511139393HEATMAP	55	get_comm_data	21.5877389908	26.4501349926HEATMAP	53	idle	21.4782009125	26.4509658813HEATMAP	54	get_comm_data	21.5341250896	26.4510691166



HEATMAP	56	idle	21.6435339451	26.4512019157HEATMAP	55	idle	21.5877358913	26.4502120018HEATMAP	53	iteration_pint	21.4781968594	26.4510178566
HEATMAP	54	idle	21.5341231823	26.4511260986


HEATMAP	56	iteration_pint	21.643529892	26.4512629509
HEATMAP	57	get_comm_data	21.6987650394	26.4514770508HEATMAP	55	iteration_pint	21.5877318382	26.4502630234
HEATMAP	54	iteration_pint	21.5341200829	26.4511749744
48: {'get_comm_data': 17.234947681427002, 'coarse_timestep': 0.9541873931884766, 'iteration_pint': 26.411396265029907, 'fine_timestep_send': 0, 'fine_timestep': 8.205712795257568}

56: {'get_comm_data': 17.068192958831787, 'coarse_timestep': 0.9715981483459473, 'iteration_pint': 26.411759853363037, 'fine_timestep_send': 0, 'fine_timestep': 8.355270624160767}
HEATMAP	57	idle	21.6987631321	26.451539039632: {'get_comm_data': 17.02961564064026, 'coarse_timestep': 0.9686439037322998, 'iteration_pint': 26.41733169555664, 'fine_timestep_send': 0, 'fine_timestep': 8.402955293655396}

HEATMAP	57	iteration_pint	21.6987581253	26.4515790939
HEATMAP	58	get_comm_data	21.7532100677	26.4511501789
HEATMAP	59	get_comm_data	21.808423996	26.4515359402HEATMAP	58	idle	21.753205061	26.4512271881
HEATMAP	58	iteration_pint	21.7532010078	26.451280117

HEATMAP	59	idle	21.8084208965	26.4516038895
HEATMAP	59	iteration_pint	21.8084170818	26.4516499043
HEATMAP	60	get_comm_data	21.8630797863	26.4526429176
HEATMAP	60	idle	21.8630750179	26.4527199268
HEATMAP	61	get_comm_data	21.9159369469	26.4519169331HEATMAP	60	iteration_pint	21.8630709648	26.4527709484

HEATMAP	61	idle	21.9159340858	26.4519789219
HEATMAP	61	iteration_pint	21.9159300327	26.4520320892
HEATMAP	62	get_comm_data	21.9701230526	26.4520828724
HEATMAP	62	idle	21.9701149464	26.4521489143
HEATMAP	62	iteration_pint	21.9701108932	26.4521849155
HEATMAP	63	get_comm_data	22.0236449242	26.4511580467
HEATMAP	64	get_comm_data	22.0792870522	26.4520950317
HEATMAP	63	idle	22.0236420631	26.4512279034
HEATMAP	64	idle	22.0792841911	26.4521319866
HEATMAP	63	iteration_pint	22.02363801	26.4512748718
HEATMAP	64	iteration_pint	22.079280138	26.4521842003
HEATMAP	65	get_comm_data	22.1338810921	26.4524741173
HEATMAP	65	idle	22.133877039	26.4525270462
HEATMAP	65	iteration_pint	22.1338720322	26.452573061
HEATMAP	66	get_comm_data	22.18795681	26.4520969391
HEATMAP	66	idle	22.187953949	26.4521520138
HEATMAP	66	iteration_pint	22.1879489422	26.4521968365
HEATMAP	67	get_comm_data	22.2437298298	26.4524619579
HEATMAP	67	idle	22.2437269688	26.4525299072
HEATMAP	67	iteration_pint	22.2437229156	26.4525530338
HEATMAP	68	get_comm_data	22.2988359928	26.4535439014
HEATMAP	68	idle	22.2988328934	26.4536030293
HEATMAP	68	iteration_pint	22.2988288403	26.4536449909
HEATMAP	69	get_comm_data	22.3526761532	26.4528131485
HEATMAP	69	idle	22.3526730537	26.4528801441
HEATMAP	69	iteration_pint	22.352668047	26.4529309273
HEATMAP	70	get_comm_data	22.4078938961	26.4529738426
HEATMAP	70	idle	22.4078907967	26.4530358315
HEATMAP	70	iteration_pint	22.407886982	26.4530909061
HEATMAP	71	get_comm_data	22.4619109631	26.4520261288
HEATMAP	72	get_comm_data	22.5179409981	26.4529521465HEATMAP	71	idle	22.461908102	26.4520931244
HEATMAP	71	iteration_pint	22.4619030952	26.4521450996

HEATMAP	72	idle	22.5179381371	26.4530711174
HEATMAP	72	iteration_pint	22.5179331303	26.453083992
HEATMAP	73	get_comm_data	22.5730490685	26.453286171
72: {'get_comm_data': 16.460325956344604, 'coarse_timestep': 1.0250117778778076, 'iteration_pint': 26.413087606430054, 'fine_timestep_send': 0, 'fine_timestep': 8.909118890762329}
HEATMAP	73	idle	22.5730462074	26.4533569813
HEATMAP	74	get_comm_data	22.636521101	26.4529271126HEATMAP	73	iteration_pint	22.5730421543	26.4533951283

HEATMAP	74	idle	22.6365170479	26.4529881477HEATMAP	75	get_comm_data	22.6912059784	26.4532928467
HEATMAP	74	iteration_pint	22.6365120411	26.45302701

HEATMAP	75	idle	22.691204071	26.4534008503
HEATMAP	76	get_comm_data	22.7466981411	26.4543590546HEATMAP	75	iteration_pint	22.6911990643	26.4534158707

HEATMAP	76	idle	22.7466959953	26.4544200897
HEATMAP	77	get_comm_data	22.8006079197	26.4536218643
HEATMAP	76	iteration_pint	22.7466909885	26.4544429779HEATMAP	77	idle	22.8006060123	26.4536559582

HEATMAP	77	iteration_pint	22.8006010056	26.4537029266
HEATMAP	80	get_comm_data	22.966547966	26.4537689686HEATMAP	79	get_comm_data	22.9101340771	26.4528560638HEATMAP	78	get_comm_data	22.856359005	26.4538140297


HEATMAP	80	idle	22.9665448666	26.4538269043HEATMAP	79	idle	22.9101290703	26.4529590607
HEATMAP	78	idle	22.8563570976	26.4538769722
HEATMAP	79	iteration_pint	22.9101250172	26.452974081

HEATMAP	80	iteration_pint	22.9665420055	26.4538738728
HEATMAP	78	iteration_pint	22.8563520908	26.4539170265
HEATMAP	81	get_comm_data	23.0214469433	26.4541070461
HEATMAP	81	idle	23.0214431286	26.4541630745HEATMAP	82	get_comm_data	23.0761890411	26.4537270069
HEATMAP	81	iteration_pint	23.0214381218	26.4542059898
HEATMAP	88	get_comm_data	23.4055230618	26.4545371532HEATMAP	87	get_comm_data	23.3491261005	26.4536211491HEATMAP	83	get_comm_data	23.1314280033	26.4540939331HEATMAP	85	get_comm_data	23.241134882	26.4544320107HEATMAP	86	get_comm_data	23.2956130505	26.4545860291HEATMAP	84	get_comm_data	23.1867749691	26.4551620483






HEATMAP	82	idle	23.0761840343	26.4537858963HEATMAP	88	idle	23.4055199623	26.454595089HEATMAP	87	idle	23.3491230011	26.4536800385
HEATMAP	83	idle	23.1314249039	26.4541590214HEATMAP	85	idle	23.2411329746	26.4544920921HEATMAP	86	idle	23.2956089973	26.4546468258HEATMAP	84	idle	23.1867730618	26.4552259445

HEATMAP	89	get_comm_data	23.4642322063	26.454873085HEATMAP	87	iteration_pint	23.3491179943	26.4537181854




HEATMAP	82	iteration_pint	23.0761790276	26.453827858
HEATMAP	88	iteration_pint	23.4055161476	26.454638958

HEATMAP	83	iteration_pint	23.1314198971	26.4541919231HEATMAP	85	iteration_pint	23.2411279678	26.4545369148
HEATMAP	86	iteration_pint	23.2956049442	26.4546890259
HEATMAP	84	iteration_pint	23.186768055	26.4552681446
HEATMAP	90	get_comm_data	23.5190160275	26.454492092188: {'get_comm_data': 16.408479690551758, 'coarse_timestep': 1.0295631885528564, 'iteration_pint': 26.41385245323181, 'fine_timestep_send': 0, 'fine_timestep': 8.957635641098022}
HEATMAP	89	idle	23.4642300606	26.4549341202

80: {'get_comm_data': 16.34264850616455, 'coarse_timestep': 1.0321826934814453, 'iteration_pint': 26.414403200149536, 'fine_timestep_send': 0, 'fine_timestep': 9.021090269088745}

HEATMAP	91	get_comm_data	23.5737791061	26.4548611641HEATMAP	92	get_comm_data	23.6325089931	26.4559278488HEATMAP	90	idle	23.5190131664	26.4545521736
HEATMAP	89	iteration_pint	23.4642250538	26.4549720287
HEATMAP	93	get_comm_data	23.6868360043	26.4551889896
HEATMAP	90	iteration_pint	23.5190081596	26.4545881748

HEATMAP	92	idle	23.6325068474	26.4559857845HEATMAP	93	idle	23.6868340969	26.4552490711

HEATMAP	93	iteration_pint	23.686827898	26.4552869797
HEATMAP	92	iteration_pint	23.6325018406	26.456029892

HEATMAP	94	get_comm_data	23.7425658703	26.4553480148HEATMAP	91	idle	23.5737760067	26.4549210072

HEATMAP	91	iteration_pint	23.573772192	26.4549651146
HEATMAP	94	idle	23.7425618172	26.4554159641
HEATMAP	94	iteration_pint	23.7425580025	26.4554388523
HEATMAP	96	get_comm_data	23.852025032	26.4553089142HEATMAP	95	get_comm_data	23.7961120605	26.4543640614

HEATMAP	95	idle	23.7961080074	26.4544260502
HEATMAP	96	idle	23.8520228863	26.4553658962HEATMAP	95	iteration_pint	23.796102047	26.4544820786

HEATMAP	96	iteration_pint	23.8520178795	26.4554109573
HEATMAP	97	get_comm_data	23.9071619511	26.4556450844
HEATMAP	97	idle	23.9071600437	26.4557049274
HEATMAP	97	iteration_pint	23.9071550369	26.4557259083
HEATMAP	98	get_comm_data	23.9615049362	26.4552619457
HEATMAP	98	idle	23.9615020752	26.4553220272HEATMAP	99	get_comm_data	24.0171329975	26.455630064
HEATMAP	98	iteration_pint	23.9614970684	26.4553630352

HEATMAP	99	idle	24.0171310902	26.4556889534
HEATMAP	99	iteration_pint	24.0171260834	26.4557271004
HEATMAP	100	get_comm_data	24.0731348991	26.4566938877
HEATMAP	101	get_comm_data	24.1276268959	26.4559628963HEATMAP	100	idle	24.0731329918	26.4567518234
HEATMAP	100	iteration_pint	24.073127985	26.4567968845

HEATMAP	101	idle	24.1276249886	26.4560198784
HEATMAP	101	iteration_pint	24.1276199818	26.4560508728
HEATMAP	102	get_comm_data	24.1824090481	26.4561128616
HEATMAP	102	idle	24.1824059486	26.45616889HEATMAP	103	get_comm_data	24.2367360592	26.4551179409
HEATMAP	102	iteration_pint	24.1824009418	26.4562139511
HEATMAP	104	get_comm_data	24.2926709652	26.4560620785
HEATMAP	103	idle	24.2367339134	26.4551770687
HEATMAP	103	iteration_pint	24.2367289066	26.4551990032

HEATMAP	104	idle	24.2926681042	26.4561469555
HEATMAP	104	iteration_pint	24.2926630974	26.4561870098
HEATMAP	105	get_comm_data	24.3477320671	26.4564259052104: {'get_comm_data': 16.499101877212524, 'coarse_timestep': 1.023148775100708, 'iteration_pint': 26.415425062179565, 'fine_timestep_send': 0, 'fine_timestep': 8.875157833099365}

HEATMAP	105	idle	24.3477289677	26.4564878941
HEATMAP	105	iteration_pint	24.3477261066	26.4565360546
HEATMAP	106	get_comm_data	24.4253330231	26.4560480118
HEATMAP	106	idle	24.42532897	26.4561290741HEATMAP	107	get_comm_data	24.4803509712	26.4564359188

HEATMAP	106	iteration_pint	24.4253242016	26.4561800957
HEATMAP	107	idle	24.4803469181	26.4564938545
HEATMAP	107	iteration_pint	24.480342865	26.456537962
HEATMAP	108	get_comm_data	24.5358350277	26.4575018883
HEATMAP	108	idle	24.5358319283	26.4575648308
HEATMAP	108	iteration_pint	24.5358278751	26.4575989246HEATMAP	109	get_comm_data	24.5897929668	26.4567699432

HEATMAP	109	idle	24.5897908211	26.4568300247
HEATMAP	109	iteration_pint	24.5897870064	26.4568729401
HEATMAP	110	get_comm_data	24.6447451115	26.4569311142
HEATMAP	110	idle	24.6447410583	26.4569900036
HEATMAP	110	iteration_pint	24.6447339058	26.4570319653
HEATMAP	111	get_comm_data	24.6989340782	26.4559390545
HEATMAP	111	idle	24.6989319324	26.4559988976
HEATMAP	112	get_comm_data	24.7544629574	26.4568829536HEATMAP	111	iteration_pint	24.6989290714	26.4560379982

HEATMAP	112	idle	24.75446105	26.4569420815
HEATMAP	112	iteration_pint	24.7544569969	26.4569830894
HEATMAP	113	get_comm_data	24.8096659184	26.4572200775
HEATMAP	113	idle	24.809664011	26.4572811127
HEATMAP	113	iteration_pint	24.8096599579	26.4573221207
HEATMAP	114	get_comm_data	24.8637371063	26.4568490982
HEATMAP	114	idle	24.8637340069	26.4569091797
HEATMAP	115	get_comm_data	24.9191458225	26.4572219849HEATMAP	114	iteration_pint	24.8637301922	26.4569540024

HEATMAP	115	idle	24.9191420078	26.4572839737
HEATMAP	116	get_comm_data	24.9740629196	26.4582910538HEATMAP	115	iteration_pint	24.919137001	26.4573287964

HEATMAP	116	idle	24.9740600586	26.458353996317: {'get_comm_data': 17.155731678009033, 'coarse_timestep': 0.9618284702301025, 'iteration_pint': 26.408551692962646, 'fine_timestep_send': 0, 'fine_timestep': 8.274975776672363}
HEATMAP	117	get_comm_data	25.0278561115	26.4575600624HEATMAP	118	get_comm_data	25.0835030079	26.4577219486
25: {'get_comm_data': 17.07419729232788, 'coarse_timestep': 0.9678235054016113, 'iteration_pint': 26.408288717269897, 'fine_timestep_send': 0, 'fine_timestep': 8.34932017326355}
HEATMAP	119	get_comm_data	25.1369860172	26.4567298889

HEATMAP	116	iteration_pint	24.9740550518	26.45839715
HEATMAP	117	idle	25.0278511047	26.4576201439HEATMAP	118	idle	25.0835011005	26.4577810764


HEATMAP	119	idle	25.1369850636	26.4567899704
HEATMAP	117	iteration_pint	25.0278451443	26.4576621056
HEATMAP	118	iteration_pint	25.0834951401	26.4578249454
HEATMAP	120	get_comm_data	25.1924211979	26.4576761723
HEATMAP	119	iteration_pint	25.1369810104	26.4568219185
HEATMAP	120	idle	25.1924190521	26.457734108
HEATMAP	120	iteration_pint	25.192414999	26.4577741623
HEATMAP	121	get_comm_data	25.2467780113	26.4580140114
120: {'get_comm_data': 15.978607654571533, 'coarse_timestep': 1.0644917488098145, 'iteration_pint': 26.417213916778564, 'fine_timestep_send': 0, 'fine_timestep': 9.354371786117554}
HEATMAP	121	idle	25.2467739582	26.458055019496: {'get_comm_data': 16.483907222747803, 'coarse_timestep': 1.0244884490966797, 'iteration_pint': 26.419676542282104, 'fine_timestep_send': 0, 'fine_timestep': 8.89321255683899}
112: {'get_comm_data': 15.999326705932617, 'coarse_timestep': 1.0675251483917236, 'iteration_pint': 26.41988706588745, 'fine_timestep_send': 0, 'fine_timestep': 9.333882093429565}
64: {'get_comm_data': 16.564499378204346, 'coarse_timestep': 1.0172443389892578, 'iteration_pint': 26.412978172302246, 'fine_timestep_send': 0, 'fine_timestep': 8.81068730354309}

HEATMAP	121	iteration_pint	25.2467679977	26.4581151009
HEATMAP	127	get_comm_data	25.5720601082	26.4575610161HEATMAP	123	get_comm_data	25.3553419113	26.4580540657HEATMAP	125	get_comm_data	25.4645411968	26.4583921432HEATMAP	126	get_comm_data	25.5189709663	26.4585549831HEATMAP	124	get_comm_data	25.4107768536	26.4591209888HEATMAP	122	get_comm_data	25.3005738258	26.4576849937





HEATMAP	127	idle	25.5720570087	26.4576220512
HEATMAP	123	idle	25.3553390503	26.4581148624HEATMAP	125	idle	25.4645390511	26.4584522247HEATMAP	126	idle	25.518969059	26.4586160183HEATMAP	124	idle	25.4107749462	26.4591839314
HEATMAP	122	idle	25.3005700111	26.4577438831HEATMAP	127	iteration_pint	25.572052002	26.4576351643



HEATMAP	124	iteration_pint	25.4107708931	26.4592177868
HEATMAP	123	iteration_pint	25.3553349972	26.4581580162
HEATMAP	125	iteration_pint	25.4645352364	26.4584951401
HEATMAP	126	iteration_pint	25.5189650059	26.4586541653

HEATMAP	122	iteration_pint	25.3005650043	26.4577689171
127: {'get_comm_data': 16.090917348861694, 'coarse_timestep': 1.0565781593322754, 'iteration_pint': 26.41571283340454, 'fine_timestep_send': 0, 'fine_timestep': 9.24943494796753}
20: {'get_comm_data': 17.138930559158325, 'coarse_timestep': 0.9634339809417725, 'iteration_pint': 26.41082739830017, 'fine_timestep_send': 0, 'fine_timestep': 8.29224419593811}
28: {'get_comm_data': 17.00934624671936, 'coarse_timestep': 0.9708080291748047, 'iteration_pint': 26.415711641311646, 'fine_timestep_send': 0, 'fine_timestep': 8.419082164764404}
18: {'get_comm_data': 16.5535409450531, 'coarse_timestep': 0.9706485271453857, 'iteration_pint': 25.909542322158813, 'fine_timestep_send': 0, 'fine_timestep': 8.36869740486145}
26: {'get_comm_data': 16.677772045135498, 'coarse_timestep': 0.9600095748901367, 'iteration_pint': 25.91102123260498, 'fine_timestep_send': 0, 'fine_timestep': 8.256694078445435}
19: {'get_comm_data': 17.229663848876953, 'coarse_timestep': 0.9584078788757324, 'iteration_pint': 26.41049075126648, 'fine_timestep_send': 0, 'fine_timestep': 8.206188201904297}
27: {'get_comm_data': 17.064491033554077, 'coarse_timestep': 0.9708993434906006, 'iteration_pint': 26.410117149353027, 'fine_timestep_send': 0, 'fine_timestep': 8.35794448852539}
21: {'get_comm_data': 17.234920501708984, 'coarse_timestep': 0.95145583152771, 'iteration_pint': 26.409225940704346, 'fine_timestep_send': 0, 'fine_timestep': 8.206358432769775}
29: {'get_comm_data': 17.10308074951172, 'coarse_timestep': 0.9669585227966309, 'iteration_pint': 26.410207748413086, 'fine_timestep_send': 0, 'fine_timestep': 8.323791265487671}
23: {'get_comm_data': 17.25235676765442, 'coarse_timestep': 0.9510955810546875, 'iteration_pint': 26.407533407211304, 'fine_timestep_send': 0, 'fine_timestep': 8.188102006912231}
31: {'get_comm_data': 17.092672109603882, 'coarse_timestep': 0.9672372341156006, 'iteration_pint': 26.407593250274658, 'fine_timestep_send': 0, 'fine_timestep': 8.331110000610352}
22: {'get_comm_data': 17.095052242279053, 'coarse_timestep': 0.9717049598693848, 'iteration_pint': 26.415677309036255, 'fine_timestep_send': 0, 'fine_timestep': 8.332067728042603}
30: {'get_comm_data': 17.23615050315857, 'coarse_timestep': 0.9549884796142578, 'iteration_pint': 26.4075129032135, 'fine_timestep_send': 0, 'fine_timestep': 8.200145721435547}
42: {'get_comm_data': 16.656616687774658, 'coarse_timestep': 0.9644296169281006, 'iteration_pint': 25.914554595947266, 'fine_timestep_send': 0, 'fine_timestep': 8.277095317840576}
41: {'get_comm_data': 17.180184602737427, 'coarse_timestep': 0.9613854885101318, 'iteration_pint': 26.413602590560913, 'fine_timestep_send': 0, 'fine_timestep': 8.255692958831787}
43: {'get_comm_data': 17.131935119628906, 'coarse_timestep': 0.9663596153259277, 'iteration_pint': 26.413223266601562, 'fine_timestep_send': 0, 'fine_timestep': 8.298766851425171}
44: {'get_comm_data': 16.922847747802734, 'coarse_timestep': 0.985295295715332, 'iteration_pint': 26.412232398986816, 'fine_timestep_send': 0, 'fine_timestep': 8.487525224685669}
45: {'get_comm_data': 17.163604974746704, 'coarse_timestep': 0.9642860889434814, 'iteration_pint': 26.416223764419556, 'fine_timestep_send': 0, 'fine_timestep': 8.272147417068481}
46: {'get_comm_data': 17.210489988327026, 'coarse_timestep': 0.9562385082244873, 'iteration_pint': 26.411872148513794, 'fine_timestep_send': 0, 'fine_timestep': 8.22899580001831}
HEATMAP	0	get_comm_data	25.6281569004	26.4816758633
HEATMAP	0	idle	25.6281528473	26.4817619324
HEATMAP	0	iteration_pint	25.6281478405	26.481774807
HEATMAP	1	get_comm_data	25.6823809147	26.482089996347: {'get_comm_data': 17.143352031707764, 'coarse_timestep': 0.9663786888122559, 'iteration_pint': 26.40914559364319, 'fine_timestep_send': 0, 'fine_timestep': 8.282986402511597}

HEATMAP	1	idle	25.6823768616	26.4822208881
HEATMAP	1	iteration_pint	25.6823709011	26.4822378159
HEATMAP	2	get_comm_data	25.7360510826	26.4818220139
HEATMAP	2	idle	25.7360470295	26.4819140434
HEATMAP	2	iteration_pint	25.7360420227	26.4819688797
HEATMAP	3	get_comm_data	25.7909691334	26.4823000431HEATMAP	4	get_comm_data	25.8463799953	26.4834609032
HEATMAP	3	idle	25.7909581661	26.482448101
HEATMAP	3	iteration_pint	25.7909510136	26.4824790955

HEATMAP	4	idle	25.8463768959	26.4836239815
HEATMAP	4	iteration_pint	25.8463718891	26.4837970734
HEATMAP	5	get_comm_data	25.9007527828	26.4830219746
HEATMAP	5	idle	25.9007489681	26.4831578732
HEATMAP	5	iteration_pint	25.900744915	26.483175993
HEATMAP	6	get_comm_data	25.9549429417	26.4832561016
HEATMAP	6	idle	25.9549388885	26.4833369255
HEATMAP	6	iteration_pint	25.9549338818	26.4833500385
HEATMAP	7	get_comm_data	26.0083630085	26.4823601246
HEATMAP	7	idle	26.0083601475	26.4824671745HEATMAP	8	get_comm_data	26.0638039112	26.4833710194

HEATMAP	7	iteration_pint	26.0083551407	26.4825320244
HEATMAP	8	idle	26.0637998581	26.4834909439
HEATMAP	9	get_comm_data	26.1187539101	26.4837579727
HEATMAP	8	iteration_pint	26.0637948513	26.4835550785
8: {'get_comm_data': 13.512060403823853, 'coarse_timestep': 1.3386414051055908, 'iteration_pint': 26.445615530014038, 'fine_timestep_send': 0, 'fine_timestep': 11.570728778839111}
HEATMAP	9	idle	26.1187520027	26.4838378429
HEATMAP	9	iteration_pint	26.1187479496	26.4838769436
HEATMAP	10	get_comm_data	26.1731131077	26.4834489822
HEATMAP	10	idle	26.1731090546	26.4835669994
HEATMAP	10	iteration_pint	26.1731040478	26.4835841656
HEATMAP	11	get_comm_data	26.2277288437	26.4839038849HEATMAP	12	get_comm_data	26.2836968899	26.484995842
HEATMAP	11	idle	26.2277269363	26.4839890003
HEATMAP	11	iteration_pint	26.2277219296	26.4840369225

HEATMAP	12	idle	26.2836928368	26.4850749969
HEATMAP	12	iteration_pint	26.28368783	26.4851119518
HEATMAP	13	get_comm_data	26.3369879723	26.4843289852
HEATMAP	13	idle	26.3369829655	26.4844088554
HEATMAP	13	iteration_pint	26.3369748592	26.4844458103
HEATMAP	14	get_comm_data	26.3920400143	26.4845511913
HEATMAP	14	idle	26.3920371532	26.4846711159
HEATMAP	14	iteration_pint	26.3920321465	26.4846880436
HEATMAP	15	get_comm_data	26.4448311329	26.4836521149
HEATMAP	15	last_converged	26.4448261261	26.4837360382
HEATMAP	16	get_comm_data	26.4458620548	26.4846401215HEATMAP	15	iteration_pint	26.444822073	26.483782053

HEATMAP	16	last_converged	26.4458601475	26.4847431183
HEATMAP	16	iteration_pint	26.4458580017	26.4847941399
16: {'get_comm_data': 17.138588190078735, 'coarse_timestep': 0.9695618152618408, 'iteration_pint': 26.446864366531372, 'fine_timestep_send': 0, 'fine_timestep': 8.321479558944702}
58: {'get_comm_data': 16.63968014717102, 'coarse_timestep': 0.9641988277435303, 'iteration_pint': 25.916563272476196, 'fine_timestep_send': 0, 'fine_timestep': 8.296389102935791}
49: {'get_comm_data': 17.117755651474, 'coarse_timestep': 0.9654090404510498, 'iteration_pint': 26.413106441497803, 'fine_timestep_send': 0, 'fine_timestep': 8.313632488250732}
57: {'get_comm_data': 17.1235134601593, 'coarse_timestep': 0.968280553817749, 'iteration_pint': 26.41229248046875, 'fine_timestep_send': 0, 'fine_timestep': 8.304255962371826}
51: {'get_comm_data': 17.27446937561035, 'coarse_timestep': 0.9497087001800537, 'iteration_pint': 26.413323402404785, 'fine_timestep_send': 0, 'fine_timestep': 8.17315149307251}
59: {'get_comm_data': 17.08422875404358, 'coarse_timestep': 0.9674406051635742, 'iteration_pint': 26.41490364074707, 'fine_timestep_send': 0, 'fine_timestep': 8.34685754776001}
52: {'get_comm_data': 17.127021312713623, 'coarse_timestep': 0.9661898612976074, 'iteration_pint': 26.415159940719604, 'fine_timestep_send': 0, 'fine_timestep': 8.305737972259521}
60: {'get_comm_data': 17.274418354034424, 'coarse_timestep': 0.9461636543273926, 'iteration_pint': 26.41631817817688, 'fine_timestep_send': 0, 'fine_timestep': 8.1796133518219}
35: {'get_comm_data': 17.045955896377563, 'coarse_timestep': 0.9707112312316895, 'iteration_pint': 26.412632703781128, 'fine_timestep_send': 0, 'fine_timestep': 8.37952446937561}
34: {'get_comm_data': 16.612019538879395, 'coarse_timestep': 0.9618990421295166, 'iteration_pint': 25.911680698394775, 'fine_timestep_send': 0, 'fine_timestep': 8.320926189422607}
50: {'get_comm_data': 16.5589382648468, 'coarse_timestep': 0.9723200798034668, 'iteration_pint': 25.914868354797363, 'fine_timestep_send': 0, 'fine_timestep': 8.367249488830566}
55: {'get_comm_data': 17.168866634368896, 'coarse_timestep': 0.9573020935058594, 'iteration_pint': 26.410077571868896, 'fine_timestep_send': 0, 'fine_timestep': 8.267474174499512}
63: {'get_comm_data': 16.678247213363647, 'coarse_timestep': 0.9563462734222412, 'iteration_pint': 26.41180992126465, 'fine_timestep_send': 0.00011992454528808594, 'fine_timestep': 8.760787725448608}
36: {'get_comm_data': 17.140499353408813, 'coarse_timestep': 0.9615757465362549, 'iteration_pint': 26.41991138458252, 'fine_timestep_send': 0, 'fine_timestep': 8.30172324180603}
33: {'get_comm_data': 16.985811471939087, 'coarse_timestep': 0.9718680381774902, 'iteration_pint': 26.410833597183228, 'fine_timestep_send': 0, 'fine_timestep': 8.436596632003784}
37: {'get_comm_data': 16.950104236602783, 'coarse_timestep': 0.9786713123321533, 'iteration_pint': 26.41231608390808, 'fine_timestep_send': 0, 'fine_timestep': 8.466674327850342}
53: {'get_comm_data': 17.022563457489014, 'coarse_timestep': 0.9713752269744873, 'iteration_pint': 26.412029504776, 'fine_timestep_send': 0, 'fine_timestep': 8.401734113693237}
61: {'get_comm_data': 17.322406768798828, 'coarse_timestep': 0.9449915885925293, 'iteration_pint': 26.416255235671997, 'fine_timestep_send': 0, 'fine_timestep': 8.132920742034912}
38: {'get_comm_data': 17.128174781799316, 'coarse_timestep': 0.9622185230255127, 'iteration_pint': 26.41117763519287, 'fine_timestep_send': 0, 'fine_timestep': 8.304072380065918}
54: {'get_comm_data': 16.976629495620728, 'coarse_timestep': 0.9802842140197754, 'iteration_pint': 26.41301918029785, 'fine_timestep_send': 0, 'fine_timestep': 8.439559698104858}
62: {'get_comm_data': 17.245460987091064, 'coarse_timestep': 0.9529516696929932, 'iteration_pint': 26.4123215675354, 'fine_timestep_send': 0, 'fine_timestep': 8.197813987731934}
74: {'get_comm_data': 16.30486273765564, 'coarse_timestep': 1.0418915748596191, 'iteration_pint': 26.418150424957275, 'fine_timestep_send': 0, 'fine_timestep': 9.053799867630005}
39: {'get_comm_data': 17.13637351989746, 'coarse_timestep': 0.9638717174530029, 'iteration_pint': 26.412270545959473, 'fine_timestep_send': 0, 'fine_timestep': 8.29556918144226}
73: {'get_comm_data': 16.470741510391235, 'coarse_timestep': 1.0177831649780273, 'iteration_pint': 26.413123846054077, 'fine_timestep_send': 0, 'fine_timestep': 8.906919479370117}
75: {'get_comm_data': 16.6247501373291, 'coarse_timestep': 1.0095303058624268, 'iteration_pint': 26.413023233413696, 'fine_timestep_send': 0, 'fine_timestep': 8.761688709259033}
78: {'get_comm_data': 16.36941695213318, 'coarse_timestep': 1.0320374965667725, 'iteration_pint': 26.41279172897339, 'fine_timestep_send': 0, 'fine_timestep': 8.994067668914795}
77: {'get_comm_data': 16.570229053497314, 'coarse_timestep': 1.012254238128662, 'iteration_pint': 26.415466785430908, 'fine_timestep_send': 0, 'fine_timestep': 8.814736127853394}
76: {'get_comm_data': 16.556695699691772, 'coarse_timestep': 1.014127492904663, 'iteration_pint': 26.416451692581177, 'fine_timestep_send': 0, 'fine_timestep': 8.826523065567017}
79: {'get_comm_data': 16.56148076057434, 'coarse_timestep': 1.0131380558013916, 'iteration_pint': 26.414119243621826, 'fine_timestep_send': 0, 'fine_timestep': 8.821767091751099}
81: {'get_comm_data': 16.524490118026733, 'coarse_timestep': 1.016775369644165, 'iteration_pint': 26.41412091255188, 'fine_timestep_send': 0, 'fine_timestep': 8.855379104614258}
89: {'get_comm_data': 16.338066339492798, 'coarse_timestep': 1.0379209518432617, 'iteration_pint': 26.414568662643433, 'fine_timestep_send': 0, 'fine_timestep': 9.020124912261963}
82: {'get_comm_data': 16.4709050655365, 'coarse_timestep': 1.023461103439331, 'iteration_pint': 26.419585704803467, 'fine_timestep_send': 0, 'fine_timestep': 8.907947778701782}
90: {'get_comm_data': 15.9207181930542, 'coarse_timestep': 1.0265047550201416, 'iteration_pint': 25.921351194381714, 'fine_timestep_send': 0, 'fine_timestep': 8.956345319747925}
83: {'get_comm_data': 16.509642839431763, 'coarse_timestep': 1.0201599597930908, 'iteration_pint': 26.41417670249939, 'fine_timestep_send': 0, 'fine_timestep': 8.866904973983765}
91: {'get_comm_data': 16.558399200439453, 'coarse_timestep': 1.0110983848571777, 'iteration_pint': 26.417229652404785, 'fine_timestep_send': 0, 'fine_timestep': 8.830584049224854}
84: {'get_comm_data': 16.61375403404236, 'coarse_timestep': 1.0105018615722656, 'iteration_pint': 26.418317317962646, 'fine_timestep_send': 0, 'fine_timestep': 8.775761127471924}
92: {'get_comm_data': 16.328304767608643, 'coarse_timestep': 1.0358846187591553, 'iteration_pint': 26.41752338409424, 'fine_timestep_send': 0, 'fine_timestep': 9.03587293624878}
85: {'get_comm_data': 16.520145416259766, 'coarse_timestep': 1.0214149951934814, 'iteration_pint': 26.41755509376526, 'fine_timestep_send': 0, 'fine_timestep': 8.857681274414062}
93: {'get_comm_data': 16.50958776473999, 'coarse_timestep': 1.0204377174377441, 'iteration_pint': 26.416279315948486, 'fine_timestep_send': 0, 'fine_timestep': 8.868807792663574}
86: {'get_comm_data': 16.623016834259033, 'coarse_timestep': 1.0086615085601807, 'iteration_pint': 26.41851019859314, 'fine_timestep_send': 0, 'fine_timestep': 8.769318103790283}
94: {'get_comm_data': 16.400410413742065, 'coarse_timestep': 1.0314288139343262, 'iteration_pint': 26.416535139083862, 'fine_timestep_send': 0, 'fine_timestep': 8.966072082519531}
87: {'get_comm_data': 16.63253426551819, 'coarse_timestep': 1.0099990367889404, 'iteration_pint': 26.413044691085815, 'fine_timestep_send': 0, 'fine_timestep': 8.752668619155884}
95: {'get_comm_data': 16.58517289161682, 'coarse_timestep': 1.0133450031280518, 'iteration_pint': 26.41169261932373, 'fine_timestep_send': 0, 'fine_timestep': 8.793385028839111}
107: {'get_comm_data': 16.569210529327393, 'coarse_timestep': 1.0152111053466797, 'iteration_pint': 26.415720462799072, 'fine_timestep_send': 0, 'fine_timestep': 8.813604354858398}
105: {'get_comm_data': 16.52352523803711, 'coarse_timestep': 1.016446590423584, 'iteration_pint': 26.41958999633789, 'fine_timestep_send': 0, 'fine_timestep': 8.861995220184326}
106: {'get_comm_data': 15.590741157531738, 'coarse_timestep': 1.0620965957641602, 'iteration_pint': 25.922729969024658, 'fine_timestep_send': 0, 'fine_timestep': 9.249251127243042}
108: {'get_comm_data': 16.03564763069153, 'coarse_timestep': 1.0148253440856934, 'iteration_pint': 26.418479919433594, 'fine_timestep_send': 0.0001220703125, 'fine_timestep': 9.35054612159729}
109: {'get_comm_data': 15.958906412124634, 'coarse_timestep': 1.0696866512298584, 'iteration_pint': 26.417229413986206, 'fine_timestep_send': 0, 'fine_timestep': 9.37015151977539}
110: {'get_comm_data': 15.924954414367676, 'coarse_timestep': 1.0709807872772217, 'iteration_pint': 26.417048692703247, 'fine_timestep_send': 0, 'fine_timestep': 9.402520418167114}
111: {'get_comm_data': 15.849490880966187, 'coarse_timestep': 1.0795552730560303, 'iteration_pint': 26.413410663604736, 'fine_timestep_send': 0, 'fine_timestep': 9.465488195419312}
113: {'get_comm_data': 15.88559365272522, 'coarse_timestep': 1.075429916381836, 'iteration_pint': 26.42145872116089, 'fine_timestep_send': 0, 'fine_timestep': 9.44177770614624}
121: {'get_comm_data': 16.056395053863525, 'coarse_timestep': 1.0605762004852295, 'iteration_pint': 26.418087005615234, 'fine_timestep_send': 0, 'fine_timestep': 9.282482862472534}
114: {'get_comm_data': 15.529932737350464, 'coarse_timestep': 1.0651516914367676, 'iteration_pint': 25.92321491241455, 'fine_timestep_send': 0, 'fine_timestep': 9.309654712677002}
122: {'get_comm_data': 15.536460399627686, 'coarse_timestep': 1.0611567497253418, 'iteration_pint': 25.924562454223633, 'fine_timestep_send': 0, 'fine_timestep': 9.308596134185791}
115: {'get_comm_data': 15.85784649848938, 'coarse_timestep': 1.0803110599517822, 'iteration_pint': 26.416583776474, 'fine_timestep_send': 0, 'fine_timestep': 9.45967698097229}
123: {'get_comm_data': 15.98095989227295, 'coarse_timestep': 1.0655856132507324, 'iteration_pint': 26.417113780975342, 'fine_timestep_send': 0, 'fine_timestep': 9.351885318756104}
103: {'get_comm_data': 16.55376625061035, 'coarse_timestep': 1.024533987045288, 'iteration_pint': 26.416256189346313, 'fine_timestep_send': 0, 'fine_timestep': 8.82007098197937}
119: {'get_comm_data': 16.00104570388794, 'coarse_timestep': 1.0658047199249268, 'iteration_pint': 26.414530754089355, 'fine_timestep_send': 0, 'fine_timestep': 9.329007148742676}
99: {'get_comm_data': 16.401377201080322, 'coarse_timestep': 1.0288007259368896, 'iteration_pint': 26.41440176963806, 'fine_timestep_send': 0, 'fine_timestep': 8.96541714668274}
117: {'get_comm_data': 16.008799076080322, 'coarse_timestep': 1.063122272491455, 'iteration_pint': 26.41839575767517, 'fine_timestep_send': 0, 'fine_timestep': 9.328137874603271}
125: {'get_comm_data': 15.9756019115448, 'coarse_timestep': 1.0662038326263428, 'iteration_pint': 26.418643951416016, 'fine_timestep_send': 0, 'fine_timestep': 9.358204364776611}
100: {'get_comm_data': 16.49279499053955, 'coarse_timestep': 1.0191223621368408, 'iteration_pint': 26.41752552986145, 'fine_timestep_send': 0, 'fine_timestep': 8.888397455215454}
116: {'get_comm_data': 16.09512948989868, 'coarse_timestep': 1.0556776523590088, 'iteration_pint': 26.420547485351562, 'fine_timestep_send': 0, 'fine_timestep': 9.251664638519287}
124: {'get_comm_data': 16.036896228790283, 'coarse_timestep': 1.061192512512207, 'iteration_pint': 26.421126127243042, 'fine_timestep_send': 0, 'fine_timestep': 9.304817199707031}
71: {'get_comm_data': 16.480941772460938, 'coarse_timestep': 1.0199191570281982, 'iteration_pint': 26.412317514419556, 'fine_timestep_send': 0, 'fine_timestep': 8.893917083740234}
66: {'get_comm_data': 16.09169578552246, 'coarse_timestep': 1.0119469165802002, 'iteration_pint': 25.918532848358154, 'fine_timestep_send': 0, 'fine_timestep': 8.797608852386475}
98: {'get_comm_data': 16.57218289375305, 'coarse_timestep': 1.0145409107208252, 'iteration_pint': 26.419801473617554, 'fine_timestep_send': 0, 'fine_timestep': 8.816012620925903}
67: {'get_comm_data': 16.46565270423889, 'coarse_timestep': 1.0250470638275146, 'iteration_pint': 26.41179919242859, 'fine_timestep_send': 0, 'fine_timestep': 8.902072429656982}
65: {'get_comm_data': 16.661953926086426, 'coarse_timestep': 1.0049595832824707, 'iteration_pint': 26.41554284095764, 'fine_timestep_send': 0, 'fine_timestep': 8.729859352111816}
97: {'get_comm_data': 16.511262893676758, 'coarse_timestep': 1.0176994800567627, 'iteration_pint': 26.417348861694336, 'fine_timestep_send': 0, 'fine_timestep': 8.870811223983765}
102: {'get_comm_data': 16.538199424743652, 'coarse_timestep': 1.0159387588500977, 'iteration_pint': 26.416645765304565, 'fine_timestep_send': 0, 'fine_timestep': 8.845215082168579}
118: {'get_comm_data': 15.7861909866333, 'coarse_timestep': 1.085886001586914, 'iteration_pint': 26.419098377227783, 'fine_timestep_send': 0, 'fine_timestep': 9.528333187103271}
126: {'get_comm_data': 16.01590085029602, 'coarse_timestep': 1.0624804496765137, 'iteration_pint': 26.419055938720703, 'fine_timestep_send': 0, 'fine_timestep': 9.322308540344238}
68: {'get_comm_data': 16.62828803062439, 'coarse_timestep': 1.006737232208252, 'iteration_pint': 26.423434734344482, 'fine_timestep_send': 0, 'fine_timestep': 8.771179914474487}
69: {'get_comm_data': 16.585545778274536, 'coarse_timestep': 1.0116946697235107, 'iteration_pint': 26.422858715057373, 'fine_timestep_send': 0, 'fine_timestep': 8.80794072151184}
101: {'get_comm_data': 16.474853038787842, 'coarse_timestep': 1.0215473175048828, 'iteration_pint': 26.419049978256226, 'fine_timestep_send': 0, 'fine_timestep': 8.905280590057373}
70: {'get_comm_data': 16.51001501083374, 'coarse_timestep': 1.0176982879638672, 'iteration_pint': 26.415403842926025, 'fine_timestep_send': 0, 'fine_timestep': 8.868781089782715}
2: {'get_comm_data': 13.78096055984497, 'coarse_timestep': 1.2155449390411377, 'iteration_pint': 25.945464372634888, 'fine_timestep_send': 0.0001480579376220703, 'fine_timestep': 10.92654800415039}
10: {'get_comm_data': 13.02922248840332, 'coarse_timestep': 1.337568759918213, 'iteration_pint': 25.94784903526306, 'fine_timestep_send': 0, 'fine_timestep': 11.556408882141113}
9: {'get_comm_data': 13.579235076904297, 'coarse_timestep': 1.3334264755249023, 'iteration_pint': 26.448184490203857, 'fine_timestep_send': 0, 'fine_timestep': 11.512189865112305}
1: {'get_comm_data': 14.701085805892944, 'coarse_timestep': 1.1592493057250977, 'iteration_pint': 26.44697403907776, 'fine_timestep_send': 0.00013017654418945312, 'fine_timestep': 10.565821170806885}
12: {'get_comm_data': 13.418771982192993, 'coarse_timestep': 1.3426408767700195, 'iteration_pint': 26.448148488998413, 'fine_timestep_send': 0, 'fine_timestep': 11.662284135818481}
4: {'get_comm_data': 13.426167964935303, 'coarse_timestep': 1.3313419818878174, 'iteration_pint': 26.448088884353638, 'fine_timestep_send': 0, 'fine_timestep': 11.664693832397461}
5: {'get_comm_data': 13.365876913070679, 'coarse_timestep': 1.3484747409820557, 'iteration_pint': 26.44608783721924, 'fine_timestep_send': 0, 'fine_timestep': 11.705425262451172}
13: {'get_comm_data': 13.631397724151611, 'coarse_timestep': 1.3249895572662354, 'iteration_pint': 26.44536256790161, 'fine_timestep_send': 0, 'fine_timestep': 11.465441703796387}
11: {'get_comm_data': 13.566094160079956, 'coarse_timestep': 1.3292298316955566, 'iteration_pint': 26.44912314414978, 'fine_timestep_send': 0, 'fine_timestep': 11.531092643737793}
3: {'get_comm_data': 13.55568528175354, 'coarse_timestep': 1.2798161506652832, 'iteration_pint': 26.44667673110962, 'fine_timestep_send': 0.0001709461212158203, 'fine_timestep': 11.5861074924469}
6: {'get_comm_data': 13.599722862243652, 'coarse_timestep': 1.3266124725341797, 'iteration_pint': 26.44594979286194, 'fine_timestep_send': 0, 'fine_timestep': 11.494384288787842}
14: {'get_comm_data': 13.439072608947754, 'coarse_timestep': 1.3398528099060059, 'iteration_pint': 26.44754385948181, 'fine_timestep_send': 0, 'fine_timestep': 11.644615650177002}
7: {'get_comm_data': 13.611475944519043, 'coarse_timestep': 1.3279621601104736, 'iteration_pint': 26.444326162338257, 'fine_timestep_send': 0, 'fine_timestep': 11.479379892349243}
15: {'get_comm_data': 13.661668062210083, 'coarse_timestep': 1.3233084678649902, 'iteration_pint': 26.446203470230103, 'fine_timestep_send': 0, 'fine_timestep': 11.438907623291016}
Overall PinT runtime for simulation: 27.7362709045 seconds
Max. iterations: 21
Max. possible speedup: 19.0476190476 times
0: {'get_comm_data': 15.277646541595459, 'coarse_timestep': 1.1327183246612549, 'iteration_pint': 26.444661140441895, 'fine_timestep_send': 0.00013303756713867188, 'fine_timestep': 10.012471914291382}


==> pictures/pypint_mpi_ctni0128_cores0128_res0016_COARSE.txt <==
HEATMAP	0	timestep_coarse	0.0369210243225	0.0902659893036
HEATMAP	1	timestep_coarse	0.0912609100342	0.144090890884
HEATMAP	2	timestep_coarse	0.539088964462	0.591981887817
HEATMAP	3	timestep_coarse	0.593015193939	0.646295070648
HEATMAP	4	timestep_coarse	0.650871992111	0.704025030136
HEATMAP	5	timestep_coarse	0.704496860504	0.758451938629
HEATMAP	6	timestep_coarse	0.762609958649	0.815660953522
HEATMAP	7	timestep_coarse	0.816701173782	0.86970615387
HEATMAP	1	timestep_coarse	0.824546813965	0.87703204155
HEATMAP	8	timestep_coarse	0.873980045319	0.927450895309
HEATMAP	9	timestep_coarse	0.928411960602	0.98162984848
HEATMAP	10	timestep_coarse	0.986436128616	1.03993701935
HEATMAP	11	timestep_coarse	1.04046082497	1.09365081787
HEATMAP	12	timestep_coarse	1.09801101685	1.15166902542
HEATMAP	2	timestep_coarse	1.1329240799	1.185546875
HEATMAP	13	timestep_coarse	1.1525888443	1.20577478409
HEATMAP	3	timestep_coarse	1.1939702034	1.2470459938
HEATMAP	14	timestep_coarse	1.21016311646	1.26388907433
HEATMAP	4	timestep_coarse	1.25466489792	1.30771398544
HEATMAP	15	timestep_coarse	1.26435017586	1.3172211647
HEATMAP	5	timestep_coarse	1.31211090088	1.3657848835
HEATMAP	16	timestep_coarse	1.32147502899	1.37519621849
HEATMAP	6	timestep_coarse	1.36618494987	1.4190568924
HEATMAP	17	timestep_coarse	1.37570595741	1.42940497398
HEATMAP	7	timestep_coarse	1.41946101189	1.47221708298
HEATMAP	18	timestep_coarse	1.4342110157	1.48829388618
HEATMAP	8	timestep_coarse	1.47371602058	1.52711701393
HEATMAP	19	timestep_coarse	1.48918199539	1.54235100746
HEATMAP	9	timestep_coarse	1.5276119709	1.58075404167
HEATMAP	20	timestep_coarse	1.5466439724	1.60040307045
HEATMAP	10	timestep_coarse	1.58683800697	1.64018201828
HEATMAP	21	timestep_coarse	1.60126709938	1.65466308594
HEATMAP	11	timestep_coarse	1.64330196381	1.6963558197
HEATMAP	22	timestep_coarse	1.66154408455	1.71531295776
HEATMAP	12	timestep_coarse	1.7062959671	1.75994992256
HEATMAP	23	timestep_coarse	1.71615290642	1.76908302307
HEATMAP	2	timestep_coarse	1.72928094864	1.78200292587
HEATMAP	13	timestep_coarse	1.76074194908	1.8138718605
HEATMAP	24	timestep_coarse	1.77341508865	1.82755494118
HEATMAP	3	timestep_coarse	1.79708600044	1.85021901131
HEATMAP	14	timestep_coarse	1.81978702545	1.87332105637
HEATMAP	25	timestep_coarse	1.82849001884	1.88261604309
HEATMAP	4	timestep_coarse	1.85932207108	1.91244506836
HEATMAP	15	timestep_coarse	1.87374305725	1.92664217949
HEATMAP	26	timestep_coarse	1.88732004166	1.94074010849
HEATMAP	5	timestep_coarse	1.92160892487	1.97532987595
HEATMAP	16	timestep_coarse	1.93102216721	1.98470020294
HEATMAP	27	timestep_coarse	1.94169092178	1.99589490891
HEATMAP	6	timestep_coarse	1.97679710388	2.02982592583
HEATMAP	17	timestep_coarse	1.98554396629	2.03905916214
HEATMAP	28	timestep_coarse	2.00023603439	2.05412793159
HEATMAP	7	timestep_coarse	2.03116297722	2.08400297165
HEATMAP	18	timestep_coarse	2.04658603668	2.10042595863
HEATMAP	29	timestep_coarse	2.05501294136	2.10910487175
HEATMAP	8	timestep_coarse	2.08586502075	2.13936400414
HEATMAP	19	timestep_coarse	2.10138392448	2.15452194214
HEATMAP	30	timestep_coarse	2.11320781708	2.16630196571
HEATMAP	9	timestep_coarse	2.1408059597	2.19404482841
HEATMAP	20	timestep_coarse	2.15540099144	2.20891499519
HEATMAP	31	timestep_coarse	2.16725802422	2.22112512589
HEATMAP	10	timestep_coarse	2.19575214386	2.24918103218
HEATMAP	21	timestep_coarse	2.20972514153	2.26240110397
HEATMAP	32	timestep_coarse	2.22553801537	2.2793970108
HEATMAP	11	timestep_coarse	2.250882864	2.30401802063
HEATMAP	22	timestep_coarse	2.27198290825	2.32596993446
HEATMAP	33	timestep_coarse	2.28037714958	2.33470106125
HEATMAP	12	timestep_coarse	2.3167579174	2.37034392357
HEATMAP	23	timestep_coarse	2.32676792145	2.37949204445
HEATMAP	34	timestep_coarse	2.33943605423	2.39299893379
HEATMAP	13	timestep_coarse	2.37163186073	2.42469191551
HEATMAP	24	timestep_coarse	2.38553309441	2.43963003159
HEATMAP	35	timestep_coarse	2.39395594597	2.44774794579
HEATMAP	3	timestep_coarse	2.40251708031	2.45594620705
HEATMAP	14	timestep_coarse	2.42940497398	2.48295712471
HEATMAP	25	timestep_coarse	2.44135189056	2.49510502815
HEATMAP	36	timestep_coarse	2.45217585564	2.50579690933
HEATMAP	4	timestep_coarse	2.46778297424	2.52131700516
HEATMAP	15	timestep_coarse	2.48466610909	2.53749799728
HEATMAP	26	timestep_coarse	2.49590301514	2.54914999008
HEATMAP	37	timestep_coarse	2.50675201416	2.56132793427
HEATMAP	5	timestep_coarse	2.53156685829	2.58561301231
HEATMAP	16	timestep_coarse	2.54041910172	2.59411621094
HEATMAP	27	timestep_coarse	2.55329704285	2.60719609261
HEATMAP	38	timestep_coarse	2.56551194191	2.61923789978
HEATMAP	6	timestep_coarse	2.58704209328	2.64014101028
HEATMAP	17	timestep_coarse	2.59600615501	2.6495449543
HEATMAP	28	timestep_coarse	2.61456012726	2.66834712029
HEATMAP	39	timestep_coarse	2.62010622025	2.67378115654
HEATMAP	7	timestep_coarse	2.64141511917	2.69451808929
HEATMAP	18	timestep_coarse	2.66017603874	2.71404790878
HEATMAP	29	timestep_coarse	2.66912794113	2.7228269577
HEATMAP	40	timestep_coarse	2.67814898491	2.73175096512
HEATMAP	8	timestep_coarse	2.69598698616	2.74951386452
HEATMAP	19	timestep_coarse	2.71568799019	2.76890397072
HEATMAP	30	timestep_coarse	2.72361183167	2.77659678459
HEATMAP	41	timestep_coarse	2.73274898529	2.78637599945
HEATMAP	9	timestep_coarse	2.75091004372	2.80416083336
HEATMAP	20	timestep_coarse	2.77079796791	2.82435584068
HEATMAP	31	timestep_coarse	2.77738904953	2.83109307289
HEATMAP	42	timestep_coarse	2.79118514061	2.84486103058
HEATMAP	10	timestep_coarse	2.80545306206	2.85896396637
HEATMAP	21	timestep_coarse	2.82610607147	2.87890911102
HEATMAP	32	timestep_coarse	2.84134817123	2.8950521946
HEATMAP	43	timestep_coarse	2.84588718414	2.89942097664
HEATMAP	11	timestep_coarse	2.86043095589	2.9135890007
HEATMAP	22	timestep_coarse	2.88331604004	2.93727207184
HEATMAP	33	timestep_coarse	2.89761805534	2.95147514343
HEATMAP	44	timestep_coarse	2.90396904945	2.95896196365
HEATMAP	12	timestep_coarse	2.92849183083	2.98216104507
HEATMAP	23	timestep_coarse	2.9389898777	2.99171900749
HEATMAP	34	timestep_coarse	2.95226693153	3.00569796562
HEATMAP	45	timestep_coarse	2.95985198021	3.01347398758
HEATMAP	13	timestep_coarse	2.98386001587	3.03694081306
HEATMAP	24	timestep_coarse	3.00027108192	3.05429196358
HEATMAP	35	timestep_coarse	3.00665307045	3.06054401398
HEATMAP	46	timestep_coarse	3.01784801483	3.07105922699
HEATMAP	14	timestep_coarse	3.04033112526	3.09385418892
HEATMAP	25	timestep_coarse	3.05597805977	3.10983991623
HEATMAP	36	timestep_coarse	3.06150579453	3.11490988731
HEATMAP	47	timestep_coarse	3.07188105583	3.12550401688
HEATMAP	4	timestep_coarse	3.07658100128	3.12980890274
HEATMAP	15	timestep_coarse	3.09510421753	3.14806008339
HEATMAP	26	timestep_coarse	3.11160111427	3.16494202614
HEATMAP	37	timestep_coarse	3.12568998337	3.17999196053
HEATMAP	48	timestep_coarse	3.12982797623	3.18315005302
HEATMAP	5	timestep_coarse	3.14086985588	3.19471096992
HEATMAP	16	timestep_coarse	3.15092611313	3.20458722115
HEATMAP	27	timestep_coarse	3.16769099236	3.22144007683
HEATMAP	38	timestep_coarse	3.18044090271	3.23406791687
HEATMAP	49	timestep_coarse	3.1841468811	3.23781394958
HEATMAP	6	timestep_coarse	3.19607710838	3.24913787842
HEATMAP	17	timestep_coarse	3.20836901665	3.26189112663
HEATMAP	28	timestep_coarse	3.23198008537	3.28585910797
HEATMAP	39	timestep_coarse	3.23482108116	3.28832817078
HEATMAP	50	timestep_coarse	3.24262905121	3.29678797722
HEATMAP	7	timestep_coarse	3.25037097931	3.30337405205
HEATMAP	18	timestep_coarse	3.2767970562	3.33063101768
HEATMAP	29	timestep_coarse	3.28709888458	3.34077501297
HEATMAP	40	timestep_coarse	3.28925609589	3.34273695946
HEATMAP	51	timestep_coarse	3.297716856	3.35051298141
HEATMAP	8	timestep_coarse	3.3047978878	3.3582880497
HEATMAP	19	timestep_coarse	3.33208489418	3.38527083397
HEATMAP	30	timestep_coarse	3.34210586548	3.39511680603
HEATMAP	41	timestep_coarse	3.34324789047	3.39649701118
HEATMAP	52	timestep_coarse	3.35481905937	3.40863204002
HEATMAP	9	timestep_coarse	3.35971093178	3.41299986839
HEATMAP	20	timestep_coarse	3.38679289818	3.44031596184
HEATMAP	31	timestep_coarse	3.39632201195	3.45006489754
HEATMAP	42	timestep_coarse	3.39723610878	3.45070099831
HEATMAP	53	timestep_coarse	3.40944504738	3.46366286278
HEATMAP	10	timestep_coarse	3.41428303719	3.46773004532
HEATMAP	21	timestep_coarse	3.44155812263	3.49429297447
HEATMAP	43	timestep_coarse	3.45155310631	3.50515317917
HEATMAP	32	timestep_coarse	3.45810413361	3.51188111305
HEATMAP	54	timestep_coarse	3.46790218353	3.52229809761
HEATMAP	11	timestep_coarse	3.46944999695	3.52260494232
HEATMAP	22	timestep_coarse	3.49614500999	3.55001401901
HEATMAP	33	timestep_coarse	3.5145740509	3.56848716736
HEATMAP	44	timestep_coarse	3.51946496964	3.57407307625
HEATMAP	55	timestep_coarse	3.52314996719	3.5765748024
HEATMAP	12	timestep_coarse	3.54104685783	3.59474897385
HEATMAP	23	timestep_coarse	3.55120992661	3.60391998291
HEATMAP	34	timestep_coarse	3.56982207298	3.62328886986
HEATMAP	45	timestep_coarse	3.57478904724	3.62827992439
HEATMAP	56	timestep_coarse	3.58104491234	3.6350338459
HEATMAP	13	timestep_coarse	3.59607386589	3.64930081367
HEATMAP	24	timestep_coarse	3.61519193649	3.66922211647
HEATMAP	35	timestep_coarse	3.62516713142	3.67897105217
HEATMAP	46	timestep_coarse	3.6286380291	3.68167805672
HEATMAP	57	timestep_coarse	3.63603615761	3.69044494629
HEATMAP	14	timestep_coarse	3.65105414391	3.70458197594
HEATMAP	25	timestep_coarse	3.67109894753	3.72478699684
HEATMAP	36	timestep_coarse	3.68044090271	3.73387885094
HEATMAP	47	timestep_coarse	3.68200802803	3.73556685448
HEATMAP	58	timestep_coarse	3.695125103	3.74899601936
HEATMAP	15	timestep_coarse	3.70583415031	3.75880813599
HEATMAP	26	timestep_coarse	3.72609901428	3.77950596809
HEATMAP	48	timestep_coarse	3.73608112335	3.78915715218
HEATMAP	37	timestep_coarse	3.74498414993	3.79926013947
HEATMAP	59	timestep_coarse	3.75006890297	3.80389785767
HEATMAP	16	timestep_coarse	3.76225709915	3.8160340786
HEATMAP	27	timestep_coarse	3.78438210487	3.83822202682
HEATMAP	49	timestep_coarse	3.78968405724	3.84323787689
HEATMAP	38	timestep_coarse	3.80060386658	3.85426783562
HEATMAP	60	timestep_coarse	3.80842089653	3.8611869812
HEATMAP	17	timestep_coarse	3.82182502747	3.87527799606
HEATMAP	50	timestep_coarse	3.84953403473	3.90337300301
HEATMAP	28	timestep_coarse	3.84999299049	3.90386795998
HEATMAP	39	timestep_coarse	3.85554599762	3.90908718109
HEATMAP	61	timestep_coarse	3.86197113991	3.91484212875
HEATMAP	18	timestep_coarse	3.8908970356	3.94472885132
HEATMAP	51	timestep_coarse	3.90436196327	3.95710992813
HEATMAP	29	timestep_coarse	3.9050450325	3.9587199688
HEATMAP	40	timestep_coarse	3.910998106	3.96468710899
HEATMAP	62	timestep_coarse	3.91908597946	3.97217488289
HEATMAP	19	timestep_coarse	3.94614982605	3.99937987328
HEATMAP	52	timestep_coarse	3.95807099342	4.01166319847
HEATMAP	30	timestep_coarse	3.96050286293	4.01350498199
HEATMAP	41	timestep_coarse	3.96614694595	4.01965689659
HEATMAP	63	timestep_coarse	3.97302293777	4.02647900581
HEATMAP	20	timestep_coarse	4.00089287758	4.05432891846
HEATMAP	31	timestep_coarse	4.01471495628	4.06838798523
HEATMAP	53	timestep_coarse	4.01950788498	4.0732820034
HEATMAP	42	timestep_coarse	4.0213561058	4.07490515709
HEATMAP	64	timestep_coarse	4.03095197678	4.08433699608
HEATMAP	21	timestep_coarse	4.05559706688	4.1085100174
HEATMAP	32	timestep_coarse	4.07534503937	4.12914514542
HEATMAP	43	timestep_coarse	4.07677817345	4.13052916527
HEATMAP	54	timestep_coarse	4.07984399796	4.1342651844
HEATMAP	65	timestep_coarse	4.0848941803	4.13774609566
HEATMAP	22	timestep_coarse	4.10982608795	4.16375303268
HEATMAP	33	timestep_coarse	4.13260006905	4.18647503853
HEATMAP	55	timestep_coarse	4.13492298126	4.18804383278
HEATMAP	44	timestep_coarse	4.13621091843	4.1908249855
HEATMAP	66	timestep_coarse	4.14691591263	4.20024299622
HEATMAP	23	timestep_coarse	4.16499590874	4.21778202057
HEATMAP	34	timestep_coarse	4.18768906593	4.24104785919
HEATMAP	56	timestep_coarse	4.18899297714	4.24293804169
HEATMAP	45	timestep_coarse	4.19208693504	4.24556899071
HEATMAP	67	timestep_coarse	4.2012898922	4.2552189827
HEATMAP	24	timestep_coarse	4.22996997833	4.28404211998
HEATMAP	35	timestep_coarse	4.24281406403	4.29662013054
HEATMAP	57	timestep_coarse	4.24380898476	4.29753994942
HEATMAP	46	timestep_coarse	4.24731612206	4.30037808418
HEATMAP	68	timestep_coarse	4.26405191422	4.31714701653
HEATMAP	25	timestep_coarse	4.28549599648	4.33917689323
HEATMAP	36	timestep_coarse	4.29814982414	4.35164093971
HEATMAP	58	timestep_coarse	4.29825901985	4.35172700882
HEATMAP	47	timestep_coarse	4.30201196671	4.35556197166
HEATMAP	69	timestep_coarse	4.31749200821	4.37071299553
HEATMAP	26	timestep_coarse	4.34048509598	4.39387798309
HEATMAP	59	timestep_coarse	4.35631394386	4.40995407104
HEATMAP	48	timestep_coarse	4.35745000839	4.41040301323
HEATMAP	37	timestep_coarse	4.36506199837	4.41933107376
HEATMAP	70	timestep_coarse	4.37943792343	4.43312478065
HEATMAP	27	timestep_coarse	4.4009411335	4.45473098755
HEATMAP	60	timestep_coarse	4.41056799889	4.46449279785
HEATMAP	49	timestep_coarse	4.41223287582	4.46576499939
HEATMAP	38	timestep_coarse	4.42067193985	4.47436094284
HEATMAP	71	timestep_coarse	4.4339261055	4.48774194717
HEATMAP	61	timestep_coarse	4.46479296684	4.51723504066
HEATMAP	50	timestep_coarse	4.46730208397	4.52123594284
HEATMAP	28	timestep_coarse	4.46771812439	4.52155804634
HEATMAP	39	timestep_coarse	4.47555708885	4.52909517288
HEATMAP	72	timestep_coarse	4.49655199051	4.55049109459
HEATMAP	62	timestep_coarse	4.51802992821	4.57088208199
HEATMAP	51	timestep_coarse	4.5230679512	4.57576203346
HEATMAP	29	timestep_coarse	4.52283191681	4.57643198967
HEATMAP	40	timestep_coarse	4.53060102463	4.5841999054
HEATMAP	73	timestep_coarse	4.55151104927	4.60519099236
HEATMAP	63	timestep_coarse	4.57116889954	4.62430000305
HEATMAP	30	timestep_coarse	4.57778382301	4.63079500198
HEATMAP	52	timestep_coarse	4.57768702507	4.63126111031
HEATMAP	41	timestep_coarse	4.58562994003	4.63908004761
HEATMAP	74	timestep_coarse	4.60998106003	4.66508507729
HEATMAP	64	timestep_coarse	4.63098311424	4.68440198898
HEATMAP	31	timestep_coarse	4.63199090958	4.68567895889
HEATMAP	53	timestep_coarse	4.63290882111	4.68672585487
HEATMAP	42	timestep_coarse	4.6407661438	4.69430708885
HEATMAP	75	timestep_coarse	4.66607284546	4.71913385391
HEATMAP	65	timestep_coarse	4.68486809731	4.73754000664
HEATMAP	32	timestep_coarse	4.69259405136	4.74634313583
HEATMAP	54	timestep_coarse	4.69339704514	4.7477991581
HEATMAP	43	timestep_coarse	4.69614315033	4.74981212616
HEATMAP	76	timestep_coarse	4.72371101379	4.77726101875
HEATMAP	66	timestep_coarse	4.74446988106	4.79758286476
HEATMAP	55	timestep_coarse	4.7494199276	4.80274486542
HEATMAP	33	timestep_coarse	4.75197100639	4.80580711365
HEATMAP	44	timestep_coarse	4.75369095802	4.80832910538
HEATMAP	77	timestep_coarse	4.77803301811	4.83142805099
HEATMAP	56	timestep_coarse	4.80425095558	4.85821390152
HEATMAP	34	timestep_coarse	4.80710697174	4.86044096947
HEATMAP	67	timestep_coarse	4.8084769249	4.8623418808
HEATMAP	45	timestep_coarse	4.80960798264	4.863104105
HEATMAP	78	timestep_coarse	4.83585500717	4.89032292366
HEATMAP	57	timestep_coarse	4.86008095741	4.91384315491
HEATMAP	35	timestep_coarse	4.86185193062	4.91561102867
HEATMAP	68	timestep_coarse	4.86298704147	4.9158718586
HEATMAP	46	timestep_coarse	4.86487722397	4.91795015335
HEATMAP	79	timestep_coarse	4.89110016823	4.94447112083
HEATMAP	58	timestep_coarse	4.91552710533	4.96903610229
HEATMAP	36	timestep_coarse	4.91717481613	4.97048592567
HEATMAP	69	timestep_coarse	4.91758298874	4.97060203552
HEATMAP	47	timestep_coarse	4.91952991486	4.9731259346
HEATMAP	80	timestep_coarse	4.94909191132	5.00354003906
HEATMAP	59	timestep_coarse	4.97085189819	5.02449297905
HEATMAP	48	timestep_coarse	4.97503304482	5.02799415588
HEATMAP	70	timestep_coarse	4.98194599152	5.03535795212
HEATMAP	37	timestep_coarse	4.98697710037	5.04150700569
HEATMAP	81	timestep_coarse	5.00457715988	5.05834197998
HEATMAP	60	timestep_coarse	5.02654385567	5.07902979851
HEATMAP	49	timestep_coarse	5.02944493294	5.08296298981
HEATMAP	71	timestep_coarse	5.03912997246	5.09267711639
HEATMAP	38	timestep_coarse	5.04287981987	5.09651398659
HEATMAP	82	timestep_coarse	5.06304883957	5.11703300476
HEATMAP	61	timestep_coarse	5.08065700531	5.13315296173
HEATMAP	50	timestep_coarse	5.0842320919	5.13814496994
HEATMAP	39	timestep_coarse	5.09767818451	5.15114808083
HEATMAP	72	timestep_coarse	5.10061407089	5.1543431282
HEATMAP	83	timestep_coarse	5.11800289154	5.17250108719
HEATMAP	62	timestep_coarse	5.13487887383	5.18784189224
HEATMAP	51	timestep_coarse	5.13997888565	5.19257092476
HEATMAP	40	timestep_coarse	5.15265893936	5.20628499985
HEATMAP	73	timestep_coarse	5.15532708168	5.208725214
HEATMAP	84	timestep_coarse	5.17701101303	5.2301940918
HEATMAP	63	timestep_coarse	5.18948793411	5.24265193939
HEATMAP	52	timestep_coarse	5.19413399696	5.24768900871
HEATMAP	41	timestep_coarse	5.20771288872	5.26108884811
HEATMAP	74	timestep_coarse	5.22645902634	5.28126621246
HEATMAP	85	timestep_coarse	5.23091697693	5.28455400467
HEATMAP	64	timestep_coarse	5.24457001686	5.2980120182
HEATMAP	53	timestep_coarse	5.24926781654	5.30322289467
HEATMAP	42	timestep_coarse	5.26236510277	5.31587600708
HEATMAP	75	timestep_coarse	5.28216004372	5.33517885208
HEATMAP	86	timestep_coarse	5.28889989853	5.34228992462
HEATMAP	65	timestep_coarse	5.29945898056	5.35227513313
HEATMAP	54	timestep_coarse	5.30725812912	5.36166501045
HEATMAP	43	timestep_coarse	5.31728696823	5.37103009224
HEATMAP	76	timestep_coarse	5.33627200127	5.38947701454
HEATMAP	87	timestep_coarse	5.34260010719	5.39560818672
HEATMAP	66	timestep_coarse	5.35381698608	5.40710687637
HEATMAP	55	timestep_coarse	5.36285185814	5.41606783867
HEATMAP	44	timestep_coarse	5.372590065	5.427298069
HEATMAP	77	timestep_coarse	5.38972592354	5.44288301468
HEATMAP	88	timestep_coarse	5.40021300316	5.45448803902
HEATMAP	67	timestep_coarse	5.41491103172	5.46873188019
HEATMAP	56	timestep_coarse	5.417979002	5.4718298912
HEATMAP	45	timestep_coarse	5.42853188515	5.48200392723
HEATMAP	78	timestep_coarse	5.4469909668	5.50121593475
HEATMAP	89	timestep_coarse	5.45553302765	5.51015901566
HEATMAP	68	timestep_coarse	5.4707570076	5.52370095253
HEATMAP	57	timestep_coarse	5.47365617752	5.52735614777
HEATMAP	46	timestep_coarse	5.48334622383	5.53642511368
HEATMAP	79	timestep_coarse	5.50188016891	5.55507612228
HEATMAP	90	timestep_coarse	5.51491117477	5.56921601295
HEATMAP	69	timestep_coarse	5.52521395683	5.5783469677
HEATMAP	58	timestep_coarse	5.52861618996	5.58199119568
HEATMAP	47	timestep_coarse	5.53759503365	5.5911450386
HEATMAP	80	timestep_coarse	5.56220197678	5.61647200584
HEATMAP	91	timestep_coarse	5.57022309303	5.62339019775
HEATMAP	59	timestep_coarse	5.58381700516	5.63744401932
HEATMAP	70	timestep_coarse	5.58694982529	5.64051389694
HEATMAP	48	timestep_coarse	5.59265804291	5.6455540657
HEATMAP	81	timestep_coarse	5.61694812775	5.67038297653
HEATMAP	92	timestep_coarse	5.62792086601	5.68233990669
HEATMAP	60	timestep_coarse	5.63941192627	5.69185090065
HEATMAP	71	timestep_coarse	5.64641690254	5.7000451088
HEATMAP	49	timestep_coarse	5.64697504044	5.70045804977
HEATMAP	82	timestep_coarse	5.67105698586	5.72481584549
HEATMAP	93	timestep_coarse	5.68308901787	5.73682308197
HEATMAP	61	timestep_coarse	5.69336700439	5.74580597878
HEATMAP	50	timestep_coarse	5.70171499252	5.75561594963
HEATMAP	72	timestep_coarse	5.70752716064	5.76140904427
HEATMAP	83	timestep_coarse	5.725730896	5.77925801277
HEATMAP	94	timestep_coarse	5.74112987518	5.79553198814
HEATMAP	62	timestep_coarse	5.74754500389	5.80043101311
HEATMAP	51	timestep_coarse	5.7570669651	5.80967307091
HEATMAP	73	timestep_coarse	5.76571202278	5.81924009323
HEATMAP	84	timestep_coarse	5.78028607368	5.83338403702
HEATMAP	95	timestep_coarse	5.79620814323	5.8496670723
HEATMAP	63	timestep_coarse	5.8019888401	5.85516285896
HEATMAP	52	timestep_coarse	5.81123113632	5.86483716965
HEATMAP	85	timestep_coarse	5.83364009857	5.88726496696
HEATMAP	74	timestep_coarse	5.84378004074	5.89863419533
HEATMAP	96	timestep_coarse	5.85420393944	5.90823984146
HEATMAP	64	timestep_coarse	5.85709118843	5.91077899933
HEATMAP	53	timestep_coarse	5.86600494385	5.9198448658
HEATMAP	86	timestep_coarse	5.88838481903	5.9413998127
HEATMAP	75	timestep_coarse	5.9005420208	5.95366191864
HEATMAP	97	timestep_coarse	5.90926098824	5.96304106712
HEATMAP	65	timestep_coarse	5.9121799469	5.96503400803
HEATMAP	54	timestep_coarse	5.92121315002	5.97556018829
HEATMAP	87	timestep_coarse	5.94210910797	5.99516415596
HEATMAP	76	timestep_coarse	5.95572209358	6.00899910927
HEATMAP	66	timestep_coarse	5.9662938118	6.01949286461
HEATMAP	98	timestep_coarse	5.9677529335	6.02109503746
HEATMAP	55	timestep_coarse	5.97671699524	6.02989602089
HEATMAP	88	timestep_coarse	6.00900006294	6.06309008598
HEATMAP	77	timestep_coarse	6.01019191742	6.06334686279
HEATMAP	67	timestep_coarse	6.02219581604	6.07600402832
HEATMAP	99	timestep_coarse	6.02210497856	6.07639288902
HEATMAP	56	timestep_coarse	6.03145503998	6.08533287048
HEATMAP	78	timestep_coarse	6.0651910305	6.11955213547
HEATMAP	89	timestep_coarse	6.07084798813	6.12540316582
HEATMAP	68	timestep_coarse	6.07801985741	6.13096690178
HEATMAP	100	timestep_coarse	6.08099889755	6.13470888138
HEATMAP	57	timestep_coarse	6.08679509163	6.14067196846
HEATMAP	79	timestep_coarse	6.12114405632	6.17437601089
HEATMAP	90	timestep_coarse	6.12611913681	6.18039798737
HEATMAP	69	timestep_coarse	6.13256502151	6.18568515778
HEATMAP	101	timestep_coarse	6.1354329586	6.18937087059
HEATMAP	58	timestep_coarse	6.14192199707	6.19538807869
HEATMAP	80	timestep_coarse	6.17679095268	6.2310988903
HEATMAP	91	timestep_coarse	6.18133401871	6.2344391346
HEATMAP	102	timestep_coarse	6.19372987747	6.24726390839
HEATMAP	70	timestep_coarse	6.19430994987	6.2477748394
HEATMAP	59	timestep_coarse	6.1968228817	6.25047302246
HEATMAP	81	timestep_coarse	6.23299908638	6.28652095795
HEATMAP	92	timestep_coarse	6.23999595642	6.29454088211
HEATMAP	103	timestep_coarse	6.24790692329	6.30129289627
HEATMAP	60	timestep_coarse	6.25207185745	6.30452084541
HEATMAP	71	timestep_coarse	6.25523400307	6.30889511108
HEATMAP	82	timestep_coarse	6.28816795349	6.34197902679
HEATMAP	93	timestep_coarse	6.29515600204	6.34885787964
HEATMAP	61	timestep_coarse	6.30565214157	6.35806393623
HEATMAP	104	timestep_coarse	6.30568790436	6.359582901
HEATMAP	72	timestep_coarse	6.31657314301	6.37054610252
HEATMAP	83	timestep_coarse	6.34384393692	6.39744305611
HEATMAP	94	timestep_coarse	6.3511838913	6.40541291237
HEATMAP	62	timestep_coarse	6.35939288139	6.41231298447
HEATMAP	105	timestep_coarse	6.36064004898	6.41395807266
HEATMAP	73	timestep_coarse	6.37957811356	6.43312215805
HEATMAP	84	timestep_coarse	6.39947009087	6.45262312889
HEATMAP	95	timestep_coarse	6.40558099747	6.45876502991
HEATMAP	63	timestep_coarse	6.41343092918	6.46661186218
HEATMAP	106	timestep_coarse	6.41870117188	6.47511911392
HEATMAP	85	timestep_coarse	6.454185009	6.50798797607
HEATMAP	96	timestep_coarse	6.45977306366	6.51359295845
HEATMAP	74	timestep_coarse	6.46181106567	6.51659202576
HEATMAP	64	timestep_coarse	6.46858310699	6.52229714394
HEATMAP	107	timestep_coarse	6.47575092316	6.52930498123
HEATMAP	86	timestep_coarse	6.50981903076	6.56289482117
HEATMAP	97	timestep_coarse	6.514523983	6.56800103188
HEATMAP	75	timestep_coarse	6.51842498779	6.57148790359
HEATMAP	65	timestep_coarse	6.52372813225	6.57662701607
HEATMAP	108	timestep_coarse	6.53379487991	6.58723783493
HEATMAP	87	timestep_coarse	6.5640630722	6.61715817451
HEATMAP	98	timestep_coarse	6.56866407394	6.62201404572
HEATMAP	76	timestep_coarse	6.57353210449	6.62692093849
HEATMAP	66	timestep_coarse	6.57784986496	6.63107585907
HEATMAP	109	timestep_coarse	6.58797883987	6.64160084724
HEATMAP	88	timestep_coarse	6.621104002	6.67525792122
HEATMAP	77	timestep_coarse	6.62806987762	6.68138003349
HEATMAP	67	timestep_coarse	6.63294386864	6.68689680099
HEATMAP	99	timestep_coarse	6.63384604454	6.68798899651
HEATMAP	110	timestep_coarse	6.64594292641	6.6996281147
HEATMAP	78	timestep_coarse	6.68272709846	6.737003088
HEATMAP	89	timestep_coarse	6.68601107597	6.74051618576
HEATMAP	68	timestep_coarse	6.68888998032	6.74179291725
HEATMAP	100	timestep_coarse	6.68904995918	6.74262499809
HEATMAP	111	timestep_coarse	6.70028209686	6.754322052
HEATMAP	79	timestep_coarse	6.73856496811	6.79187107086
HEATMAP	69	timestep_coarse	6.74323797226	6.79636502266
HEATMAP	90	timestep_coarse	6.74218916893	6.79640412331
HEATMAP	101	timestep_coarse	6.7433719635	6.79709005356
HEATMAP	112	timestep_coarse	6.75890994072	6.81241703033
HEATMAP	80	timestep_coarse	6.79382300377	6.84814190865
HEATMAP	102	timestep_coarse	6.79793787003	6.85131597519
HEATMAP	91	timestep_coarse	6.79826116562	6.8514020443
HEATMAP	70	timestep_coarse	6.80126976967	6.85472989082
HEATMAP	113	timestep_coarse	6.81344604492	6.86728596687
HEATMAP	81	timestep_coarse	6.84958004951	6.9031059742
HEATMAP	103	timestep_coarse	6.85150194168	6.90535092354
HEATMAP	92	timestep_coarse	6.85715579987	6.91168498993
HEATMAP	71	timestep_coarse	6.86480808258	6.91854405403
HEATMAP	114	timestep_coarse	6.8720240593	6.9254181385
HEATMAP	82	timestep_coarse	6.90470790863	6.95849895477
HEATMAP	104	timestep_coarse	6.90977191925	6.9635579586
HEATMAP	93	timestep_coarse	6.91313695908	6.96690297127
HEATMAP	115	timestep_coarse	6.9264588356	6.98083281517
HEATMAP	72	timestep_coarse	6.92767310143	6.98159313202
HEATMAP	83	timestep_coarse	6.95996308327	7.01359796524
HEATMAP	105	timestep_coarse	6.96407699585	7.01761198044
HEATMAP	94	timestep_coarse	6.96880102158	7.02306199074
HEATMAP	116	timestep_coarse	6.98539710045	7.03830504417
HEATMAP	73	timestep_coarse	6.9946680069	7.04824018478
HEATMAP	84	timestep_coarse	7.01564502716	7.06875514984
HEATMAP	95	timestep_coarse	7.02416920662	7.07743215561
HEATMAP	117	timestep_coarse	7.03898191452	7.09232997894
HEATMAP	106	timestep_coarse	7.05105900764	7.10693597794
HEATMAP	85	timestep_coarse	7.07027101517	7.12398409843
HEATMAP	64	timestep_coarse	7.07270097733	7.12636709213
HEATMAP	96	timestep_coarse	7.07944703102	7.13337397575
HEATMAP	74	timestep_coarse	7.07925701141	7.13409805298
HEATMAP	118	timestep_coarse	7.09674692154	7.15109491348
HEATMAP	107	timestep_coarse	7.10743498802	7.16075086594
HEATMAP	86	timestep_coarse	7.12579202652	7.17877388
HEATMAP	65	timestep_coarse	7.12780594826	7.1807050705
HEATMAP	97	timestep_coarse	7.13484096527	7.18843388557
HEATMAP	75	timestep_coarse	7.13592100143	7.18901085854
HEATMAP	119	timestep_coarse	7.15175700188	7.20508003235
HEATMAP	108	timestep_coarse	7.16144895554	7.21501398087
HEATMAP	87	timestep_coarse	7.18030500412	7.23362517357
HEATMAP	66	timestep_coarse	7.18187093735	7.23509287834
HEATMAP	98	timestep_coarse	7.19008898735	7.24355006218
HEATMAP	76	timestep_coarse	7.19065904617	7.24409103394
HEATMAP	120	timestep_coarse	7.20974516869	7.26324796677
HEATMAP	109	timestep_coarse	7.21564888954	7.2689909935
HEATMAP	88	timestep_coarse	7.23515510559	7.28929495811
HEATMAP	67	timestep_coarse	7.24091386795	7.294880867
HEATMAP	77	timestep_coarse	7.24520397186	7.29847383499
HEATMAP	99	timestep_coarse	7.24780106544	7.30230689049
HEATMAP	121	timestep_coarse	7.26430702209	7.31759214401
HEATMAP	110	timestep_coarse	7.26943898201	7.32297611237
HEATMAP	68	timestep_coarse	7.29653692245	7.34951901436
HEATMAP	78	timestep_coarse	7.30026602745	7.35456395149
HEATMAP	89	timestep_coarse	7.30225110054	7.35680007935
HEATMAP	100	timestep_coarse	7.30397582054	7.35763692856
HEATMAP	122	timestep_coarse	7.32233285904	7.37570500374
HEATMAP	111	timestep_coarse	7.32354712486	7.37755894661
HEATMAP	69	timestep_coarse	7.3506770134	7.4038901329
HEATMAP	79	timestep_coarse	7.35608315468	7.40942502022
HEATMAP	90	timestep_coarse	7.35807299614	7.41226696968
HEATMAP	101	timestep_coarse	7.35927200317	7.41307091713
HEATMAP	123	timestep_coarse	7.37675595284	7.4300160408
HEATMAP	112	timestep_coarse	7.37824392319	7.43158698082
HEATMAP	70	timestep_coarse	7.40927100182	7.46277689934
HEATMAP	80	timestep_coarse	7.41140294075	7.46571493149
HEATMAP	91	timestep_coarse	7.41413903236	7.46731710434
HEATMAP	102	timestep_coarse	7.41487002373	7.46832084656
HEATMAP	113	timestep_coarse	7.43256306648	7.48631811142
HEATMAP	124	timestep_coarse	7.43454480171	7.48756599426
HEATMAP	81	timestep_coarse	7.46763706207	7.52112698555
HEATMAP	103	timestep_coarse	7.46983098984	7.52381110191
HEATMAP	92	timestep_coarse	7.47375679016	7.52828598022
HEATMAP	71	timestep_coarse	7.4749789238	7.52859807014
HEATMAP	114	timestep_coarse	7.48661613464	7.53991317749
HEATMAP	125	timestep_coarse	7.48823809624	7.54169201851
HEATMAP	82	timestep_coarse	7.52236390114	7.5761680603
HEATMAP	104	timestep_coarse	7.52584409714	7.57970905304
HEATMAP	93	timestep_coarse	7.52942109108	7.58311700821
HEATMAP	72	timestep_coarse	7.53907108307	7.59297704697
HEATMAP	115	timestep_coarse	7.54039001465	7.59441399574
HEATMAP	126	timestep_coarse	7.54605007172	7.5994040966
HEATMAP	83	timestep_coarse	7.57803010941	7.63170289993
HEATMAP	105	timestep_coarse	7.58164596558	7.63514900208
HEATMAP	94	timestep_coarse	7.58455491066	7.63888287544
HEATMAP	116	timestep_coarse	7.59556102753	7.64840102196
HEATMAP	127	timestep_coarse	7.60002613068	7.65283203125
HEATMAP	73	timestep_coarse	7.61125898361	7.66481518745
HEATMAP	84	timestep_coarse	7.63373112679	7.68701696396
HEATMAP	95	timestep_coarse	7.63995599747	7.69342803955
HEATMAP	117	timestep_coarse	7.64861893654	7.7017531395
HEATMAP	0	timestep_coarse	7.65752291679	7.71143198013
HEATMAP	106	timestep_coarse	7.68185997009	7.73782515526
HEATMAP	85	timestep_coarse	7.68851995468	7.74223899841
HEATMAP	96	timestep_coarse	7.69499897957	7.7488489151
HEATMAP	74	timestep_coarse	7.6977751255	7.75254702568
HEATMAP	118	timestep_coarse	7.70698809624	7.76128005981
HEATMAP	1	timestep_coarse	7.71231293678	7.76510190964
HEATMAP	107	timestep_coarse	7.73933792114	7.79275393486
HEATMAP	86	timestep_coarse	7.74396681786	7.79696083069
HEATMAP	97	timestep_coarse	7.75036287308	7.80392193794
HEATMAP	75	timestep_coarse	7.75394701958	7.80708003044
HEATMAP	119	timestep_coarse	7.76176190376	7.81504702568
HEATMAP	2	timestep_coarse	7.76557087898	7.81846690178
HEATMAP	108	timestep_coarse	7.794880867	7.84838199615
HEATMAP	87	timestep_coarse	7.79843211174	7.85159015656
HEATMAP	98	timestep_coarse	7.805560112	7.85882806778
HEATMAP	76	timestep_coarse	7.8087580204	7.86217808723
HEATMAP	120	timestep_coarse	7.81613898277	7.86928915977
HEATMAP	3	timestep_coarse	7.8190510273	7.87224602699
HEATMAP	109	timestep_coarse	7.84978795052	7.90317893028
HEATMAP	88	timestep_coarse	7.85358905792	7.90781807899
HEATMAP	77	timestep_coarse	7.86329603195	7.9165699482
HEATMAP	99	timestep_coarse	7.86320900917	7.91747498512
HEATMAP	121	timestep_coarse	7.86982011795	7.9227950573
HEATMAP	4	timestep_coarse	7.8730340004	7.92628502846
HEATMAP	110	timestep_coarse	7.90496706963	7.9584710598
HEATMAP	78	timestep_coarse	7.91791892052	7.97228312492
HEATMAP	100	timestep_coarse	7.91916489601	7.97269582748
HEATMAP	89	timestep_coarse	7.91927313805	7.97392916679
HEATMAP	122	timestep_coarse	7.92347097397	7.97668385506
HEATMAP	5	timestep_coarse	7.9265267849	7.98048090935
HEATMAP	111	timestep_coarse	7.95993208885	8.01392507553
HEATMAP	79	timestep_coarse	7.9733979702	8.02673816681
HEATMAP	101	timestep_coarse	7.97384595871	8.02758097649
HEATMAP	90	timestep_coarse	7.9751200676	8.02937316895
HEATMAP	123	timestep_coarse	7.97764492035	8.03093791008
HEATMAP	6	timestep_coarse	7.9809820652	8.03401589394
HEATMAP	112	timestep_coarse	8.01606106758	8.06944894791
HEATMAP	102	timestep_coarse	8.02898287773	8.08238601685
HEATMAP	80	timestep_coarse	8.0283229351	8.08261489868
HEATMAP	91	timestep_coarse	8.03120708466	8.0844039917
HEATMAP	124	timestep_coarse	8.03203487396	8.08501076698
HEATMAP	7	timestep_coarse	8.03472495079	8.08766007423
HEATMAP	113	timestep_coarse	8.07138800621	8.12511301041
HEATMAP	81	timestep_coarse	8.08410000801	8.13756608963
HEATMAP	103	timestep_coarse	8.08379912376	8.13775801659
HEATMAP	8	timestep_coarse	8.08836293221	8.14190888405
HEATMAP	125	timestep_coarse	8.08888220787	8.14216709137
HEATMAP	92	timestep_coarse	8.08997297287	8.14449977875
HEATMAP	114	timestep_coarse	8.12680697441	8.1800391674
HEATMAP	82	timestep_coarse	8.13874983788	8.19258189201
HEATMAP	104	timestep_coarse	8.13983607292	8.1936750412
HEATMAP	9	timestep_coarse	8.14295291901	8.19628000259
HEATMAP	126	timestep_coarse	8.14339113235	8.19647216797
HEATMAP	93	timestep_coarse	8.14598894119	8.19969701767
HEATMAP	115	timestep_coarse	8.18197989464	8.23600792885
HEATMAP	83	timestep_coarse	8.19406104088	8.24768304825
HEATMAP	105	timestep_coarse	8.19662690163	8.25006890297
HEATMAP	127	timestep_coarse	8.19699811935	8.24979901314
HEATMAP	10	timestep_coarse	8.19701313972	8.25045394897
HEATMAP	94	timestep_coarse	8.20148587227	8.25568294525
HEATMAP	116	timestep_coarse	8.23811912537	8.29089713097
HEATMAP	84	timestep_coarse	8.24937009811	8.30248594284
HEATMAP	11	timestep_coarse	8.25145292282	8.30450081825
HEATMAP	95	timestep_coarse	8.25678920746	8.31010007858
HEATMAP	0	timestep_coarse	8.26368689537	8.31712889671
HEATMAP	117	timestep_coarse	8.29243898392	8.34553313255
HEATMAP	85	timestep_coarse	8.30358886719	8.35735702515
HEATMAP	12	timestep_coarse	8.30562996864	8.35935783386
HEATMAP	96	timestep_coarse	8.31167793274	8.36548805237
HEATMAP	106	timestep_coarse	8.31298208237	8.36879110336
HEATMAP	1	timestep_coarse	8.31809687614	8.37077903748
HEATMAP	118	timestep_coarse	8.34734511375	8.40167999268
HEATMAP	86	timestep_coarse	8.35872387886	8.41182589531
HEATMAP	13	timestep_coarse	8.35957288742	8.41263580322
HEATMAP	97	timestep_coarse	8.36739802361	8.42091488838
HEATMAP	107	timestep_coarse	8.37026286125	8.42363882065
HEATMAP	2	timestep_coarse	8.37106895447	8.423817873
HEATMAP	119	timestep_coarse	8.40311598778	8.45638799667
HEATMAP	87	timestep_coarse	8.41288518906	8.46600413322
HEATMAP	14	timestep_coarse	8.41314101219	8.46676397324
HEATMAP	98	timestep_coarse	8.42252588272	8.47577810287
HEATMAP	3	timestep_coarse	8.42434120178	8.4774851799
HEATMAP	108	timestep_coarse	8.42556500435	8.47894883156
HEATMAP	120	timestep_coarse	8.45841908455	8.51166796684
HEATMAP	15	timestep_coarse	8.46727705002	8.52017116547
HEATMAP	88	timestep_coarse	8.46760106087	8.52169394493
HEATMAP	4	timestep_coarse	8.47881102562	8.53239703178
HEATMAP	99	timestep_coarse	8.47818398476	8.53239893913
HEATMAP	109	timestep_coarse	8.48046398163	8.53393101692
HEATMAP	121	timestep_coarse	8.51317095757	8.56614208221
HEATMAP	16	timestep_coarse	8.52135014534	8.57586407661
HEATMAP	100	timestep_coarse	8.53405785561	8.58755683899
HEATMAP	110	timestep_coarse	8.53567504883	8.58920192719
HEATMAP	5	timestep_coarse	8.53544783592	8.58923792839
HEATMAP	89	timestep_coarse	8.53505301476	8.58963704109
HEATMAP	122	timestep_coarse	8.5677549839	8.62091183662
HEATMAP	17	timestep_coarse	8.57643008232	8.6298391819
HEATMAP	101	timestep_coarse	8.58865404129	8.64232397079
HEATMAP	6	timestep_coarse	8.58963990211	8.64255404472
HEATMAP	111	timestep_coarse	8.59022092819	8.64424705505
HEATMAP	90	timestep_coarse	8.59085202217	8.64503908157
HEATMAP	123	timestep_coarse	8.6227889061	8.67593884468
HEATMAP	18	timestep_coarse	8.63054299355	8.68451189995
HEATMAP	7	timestep_coarse	8.64310097694	8.69614315033
HEATMAP	102	timestep_coarse	8.64412283897	8.69754886627
HEATMAP	91	timestep_coarse	8.64645600319	8.69959902763
HEATMAP	112	timestep_coarse	8.64630413055	8.69966101646
HEATMAP	124	timestep_coarse	8.67808794975	8.73105692863
HEATMAP	19	timestep_coarse	8.68546891212	8.73861694336
HEATMAP	8	timestep_coarse	8.69683098793	8.75043988228
HEATMAP	103	timestep_coarse	8.69853591919	8.75246596336
HEATMAP	113	timestep_coarse	8.70109009743	8.75483798981
HEATMAP	92	timestep_coarse	8.70791697502	8.76233887672
HEATMAP	125	timestep_coarse	8.73260307312	8.78588700294
HEATMAP	20	timestep_coarse	8.73983287811	8.79335188866
HEATMAP	9	timestep_coarse	8.75134992599	8.80456900597
HEATMAP	104	timestep_coarse	8.7545440197	8.80841803551
HEATMAP	114	timestep_coarse	8.75644111633	8.80961108208
HEATMAP	93	timestep_coarse	8.76347088814	8.81715297699
HEATMAP	126	timestep_coarse	8.78764200211	8.84072399139
HEATMAP	21	timestep_coarse	8.79395294189	8.84676909447
HEATMAP	10	timestep_coarse	8.80520009995	8.85864496231
HEATMAP	115	timestep_coarse	8.81147193909	8.86570382118
HEATMAP	105	timestep_coarse	8.81696510315	8.87041807175
HEATMAP	94	timestep_coarse	8.818557024	8.8727889061
HEATMAP	127	timestep_coarse	8.84213399887	8.89481210709
HEATMAP	22	timestep_coarse	8.84763002396	8.90159392357
HEATMAP	11	timestep_coarse	8.85959482193	8.91282582283
HEATMAP	116	timestep_coarse	8.86779093742	8.92055892944
HEATMAP	95	timestep_coarse	8.87385821342	8.92726922035
HEATMAP	0	timestep_coarse	8.89684987068	8.9504339695
HEATMAP	23	timestep_coarse	8.90213799477	8.95497488976
HEATMAP	12	timestep_coarse	8.91396689415	8.96759986877
HEATMAP	117	timestep_coarse	8.92205190659	8.97517108917
HEATMAP	96	timestep_coarse	8.92890501022	8.98268699646
HEATMAP	106	timestep_coarse	8.94338202477	8.99921798706
HEATMAP	1	timestep_coarse	8.9523370266	9.0050330162
HEATMAP	24	timestep_coarse	8.95605397224	9.0101749897
HEATMAP	13	timestep_coarse	8.96816492081	9.02117085457
HEATMAP	118	timestep_coarse	8.97695493698	9.0312640667
HEATMAP	97	timestep_coarse	8.98418188095	9.03763389587
HEATMAP	107	timestep_coarse	9.00118279457	9.05456781387
HEATMAP	2	timestep_coarse	9.00627398491	9.05907702446
HEATMAP	25	timestep_coarse	9.01111602783	9.06478691101
HEATMAP	14	timestep_coarse	9.02197504044	9.07560300827
HEATMAP	119	timestep_coarse	9.03270101547	9.08588504791
HEATMAP	98	timestep_coarse	9.03881692886	9.09209609032
HEATMAP	108	timestep_coarse	9.05662703514	9.1099448204
HEATMAP	3	timestep_coarse	9.06059813499	9.11404800415
HEATMAP	26	timestep_coarse	9.06552100182	9.11882901192
HEATMAP	15	timestep_coarse	9.07596206665	9.12881302834
HEATMAP	120	timestep_coarse	9.08755898476	9.14079213142
HEATMAP	99	timestep_coarse	9.09358692169	9.14785194397
HEATMAP	109	timestep_coarse	9.11141586304	9.16498994827
HEATMAP	4	timestep_coarse	9.11572885513	9.16899085045
HEATMAP	27	timestep_coarse	9.11940407753	9.17325901985
HEATMAP	16	timestep_coarse	9.13356113434	9.18795418739
HEATMAP	121	timestep_coarse	9.14262700081	9.19560098648
HEATMAP	100	timestep_coarse	9.14958190918	9.20333695412
HEATMAP	110	timestep_coarse	9.16671013832	9.22026491165
HEATMAP	5	timestep_coarse	9.17009401321	9.22406792641
HEATMAP	28	timestep_coarse	9.17445206642	9.2283000946
HEATMAP	17	timestep_coarse	9.1884701252	9.24183607101
HEATMAP	122	timestep_coarse	9.19717788696	9.25028586388
HEATMAP	101	timestep_coarse	9.20443296432	9.25810289383
HEATMAP	111	timestep_coarse	9.22168111801	9.27571511269
HEATMAP	6	timestep_coarse	9.22541809082	9.27858901024
HEATMAP	29	timestep_coarse	9.22887992859	9.28259897232
HEATMAP	18	timestep_coarse	9.24248385429	9.29643797874
HEATMAP	123	timestep_coarse	9.25217604637	9.30542397499
HEATMAP	102	timestep_coarse	9.25946998596	9.3128080368
HEATMAP	112	timestep_coarse	9.27736592293	9.33069396019
HEATMAP	7	timestep_coarse	9.28007411957	9.33303117752
HEATMAP	30	timestep_coarse	9.28344988823	9.33645796776
HEATMAP	19	timestep_coarse	9.29737782478	9.35053896904
HEATMAP	124	timestep_coarse	9.30755877495	9.36053586006
HEATMAP	103	timestep_coarse	9.31380105019	9.36775493622
HEATMAP	113	timestep_coarse	9.33214592934	9.38578605652
HEATMAP	8	timestep_coarse	9.33468294144	9.38837885857
HEATMAP	31	timestep_coarse	9.3369410038	9.39057993889
HEATMAP	20	timestep_coarse	9.35173106194	9.40512990952
HEATMAP	125	timestep_coarse	9.36203217506	9.41522717476
HEATMAP	104	timestep_coarse	9.36945295334	9.4232840538
HEATMAP	114	timestep_coarse	9.38694405556	9.44001817703
HEATMAP	9	timestep_coarse	9.39024496078	9.44349884987
HEATMAP	32	timestep_coarse	9.39168310165	9.44549608231
HEATMAP	21	timestep_coarse	9.40553498268	9.45832300186
HEATMAP	126	timestep_coarse	9.41661500931	9.46973609924
HEATMAP	105	timestep_coarse	9.44026207924	9.49364089966
HEATMAP	115	timestep_coarse	9.44142699242	9.49549794197
HEATMAP	10	timestep_coarse	9.44507813454	9.49851799011
HEATMAP	33	timestep_coarse	9.44649004936	9.50061607361
HEATMAP	22	timestep_coarse	9.45919895172	9.51304101944
HEATMAP	127	timestep_coarse	9.47104907036	9.52381300926
HEATMAP	116	timestep_coarse	9.49721693993	9.55000114441
HEATMAP	11	timestep_coarse	9.50045394897	9.55358600616
HEATMAP	34	timestep_coarse	9.50130391121	9.55470204353
HEATMAP	23	timestep_coarse	9.51352095604	9.5663459301
HEATMAP	0	timestep_coarse	9.5255420208	9.57972288132
HEATMAP	117	timestep_coarse	9.55102801323	9.60414600372
HEATMAP	12	timestep_coarse	9.55566096306	9.60930585861
HEATMAP	35	timestep_coarse	9.55526709557	9.60917711258
HEATMAP	24	timestep_coarse	9.56742310524	9.62151908875
HEATMAP	106	timestep_coarse	9.5743830204	9.63021206856
HEATMAP	1	timestep_coarse	9.58116793633	9.63408589363
HEATMAP	118	timestep_coarse	9.60549592972	9.65975999832
HEATMAP	36	timestep_coarse	9.61041498184	9.66382193565
HEATMAP	13	timestep_coarse	9.61078000069	9.66387081146
HEATMAP	25	timestep_coarse	9.62232089043	9.67601203918
HEATMAP	107	timestep_coarse	9.63173985481	9.68516302109
HEATMAP	2	timestep_coarse	9.63526701927	9.68815398216
HEATMAP	119	timestep_coarse	9.66113591194	9.71425294876
HEATMAP	37	timestep_coarse	9.66439414024	9.71872806549
HEATMAP	14	timestep_coarse	9.665610075	9.71909618378
HEATMAP	26	timestep_coarse	9.67667198181	9.72991514206
HEATMAP	108	timestep_coarse	9.68690299988	9.74020504951
HEATMAP	3	timestep_coarse	9.68966817856	9.74304103851
HEATMAP	120	timestep_coarse	9.71629810333	9.76944708824
HEATMAP	38	timestep_coarse	9.71959590912	9.77302384377
HEATMAP	15	timestep_coarse	9.72046899796	9.77333021164
HEATMAP	27	timestep_coarse	9.7308139801	9.78463292122
HEATMAP	109	timestep_coarse	9.74128484726	9.79485702515
HEATMAP	4	timestep_coarse	9.74470591545	9.79792904854
HEATMAP	121	timestep_coarse	9.77128696442	9.82420897484
HEATMAP	39	timestep_coarse	9.77307200432	9.82651209831
HEATMAP	16	timestep_coarse	9.77534198761	9.82911300659
HEATMAP	28	timestep_coarse	9.78591108322	9.83979296684
HEATMAP	110	timestep_coarse	9.79626393318	9.84973406792
HEATMAP	5	timestep_coarse	9.79927301407	9.85322999954
HEATMAP	122	timestep_coarse	9.82575583458	9.87893605232
HEATMAP	40	timestep_coarse	9.82723808289	9.88074302673
HEATMAP	17	timestep_coarse	9.83096814156	9.88436317444
HEATMAP	29	timestep_coarse	9.84032797813	9.89397096634
HEATMAP	111	timestep_coarse	9.85072302818	9.90469408035
HEATMAP	6	timestep_coarse	9.85462093353	9.90758395195
HEATMAP	123	timestep_coarse	9.88078689575	9.93402099609
HEATMAP	41	timestep_coarse	9.88177800179	9.93509888649
HEATMAP	18	timestep_coarse	9.88594293594	9.93988394737
HEATMAP	30	timestep_coarse	9.89467597008	9.94783592224
HEATMAP	112	timestep_coarse	9.90639901161	9.9597260952
HEATMAP	7	timestep_coarse	9.90857005119	9.96167397499
HEATMAP	124	timestep_coarse	9.93614387512	9.98911881447
HEATMAP	42	timestep_coarse	9.93577718735	9.98938798904
HEATMAP	19	timestep_coarse	9.94180703163	9.99526786804
HEATMAP	31	timestep_coarse	9.94826602936	10.0018849373
HEATMAP	113	timestep_coarse	9.9612159729	10.0148611069
HEATMAP	8	timestep_coarse	9.96334004402	10.0168750286
HEATMAP	125	timestep_coarse	9.99052119255	10.0436742306
HEATMAP	43	timestep_coarse	9.99036502838	10.0440011024
HEATMAP	20	timestep_coarse	9.99703598022	10.0505418777
HEATMAP	32	timestep_coarse	10.0032000542	10.0569620132
HEATMAP	114	timestep_coarse	10.0160341263	10.0691540241
HEATMAP	9	timestep_coarse	10.0187909603	10.0720419884
HEATMAP	126	timestep_coarse	10.0454030037	10.0985031128
HEATMAP	44	timestep_coarse	10.0452599525	10.1001410484
HEATMAP	21	timestep_coarse	10.0515789986	10.1044039726
HEATMAP	33	timestep_coarse	10.0632469654	10.1171700954
HEATMAP	115	timestep_coarse	10.0706169605	10.1246678829
HEATMAP	10	timestep_coarse	10.073567152	10.1270489693
HEATMAP	127	timestep_coarse	10.0994110107	10.1520271301
HEATMAP	45	timestep_coarse	10.1007180214	10.1542229652
HEATMAP	22	timestep_coarse	10.1057519913	10.1596419811
HEATMAP	34	timestep_coarse	10.1174299717	10.1708199978
HEATMAP	116	timestep_coarse	10.1264400482	10.1791670322
HEATMAP	11	timestep_coarse	10.1289789677	10.1821320057
HEATMAP	46	timestep_coarse	10.1551032066	10.2082641125
HEATMAP	0	timestep_coarse	10.1541199684	10.2085850239
HEATMAP	23	timestep_coarse	10.1610569954	10.2138819695
HEATMAP	35	timestep_coarse	10.1713490486	10.2252321243
HEATMAP	117	timestep_coarse	10.1802239418	10.2333369255
HEATMAP	12	timestep_coarse	10.1842079163	10.2379038334
HEATMAP	47	timestep_coarse	10.2087080479	10.2624030113
HEATMAP	47	idle	5.5924038887	10.2625608444HEATMAP	1	timestep_coarse	10.2100698948	10.2630398273
HEATMAP	24	timestep_coarse	10.2159540653	10.270252943
HEATMAP	36	timestep_coarse	10.2260248661	10.2793757915
HEATMAP	118	timestep_coarse	10.2346949577	10.288877964
HEATMAP	13	timestep_coarse	10.23939991	10.2925298214
HEATMAP	48	timestep_coarse	10.2636051178	10.3166201115
HEATMAP	2	timestep_coarse	10.2642080784	10.3170330524
HEATMAP	25	timestep_coarse	10.272163868	10.3258919716
HEATMAP	37	timestep_coarse	10.2827291489	10.3370540142
HEATMAP	119	timestep_coarse	10.2898569107	10.3430249691
HEATMAP	14	timestep_coarse	10.2943069935	10.347892046
HEATMAP	49	timestep_coarse	10.3171739578	10.3707940578
HEATMAP	3	timestep_coarse	10.3185400963	10.3717792034
HEATMAP	26	timestep_coarse	10.3274879456	10.3807899952
HEATMAP	38	timestep_coarse	10.3378789425	10.3911659718
HEATMAP	120	timestep_coarse	10.3447151184	10.3978481293
HEATMAP	15	timestep_coarse	10.3492472172	10.4021680355
HEATMAP	50	timestep_coarse	10.371489048	10.4255719185
HEATMAP	4	timestep_coarse	10.373472929	10.4267320633
HEATMAP	27	timestep_coarse	10.3826379776	10.43653512
HEATMAP	39	timestep_coarse	10.3915979862	10.4451630116
HEATMAP	121	timestep_coarse	10.3992581367	10.4521789551
HEATMAP	16	timestep_coarse	10.4042561054	10.4579942226
HEATMAP	51	timestep_coarse	10.4265670776	10.4791889191
HEATMAP	5	timestep_coarse	10.4283359051	10.4822738171
HEATMAP	28	timestep_coarse	10.4387321472	10.4926650524
HEATMAP	40	timestep_coarse	10.4463129044	10.4998240471
HEATMAP	122	timestep_coarse	10.4533369541	10.5064690113
HEATMAP	17	timestep_coarse	10.4598810673	10.5132811069
HEATMAP	52	timestep_coarse	10.4804031849	10.5340662003
HEATMAP	6	timestep_coarse	10.4836609364	10.5365490913
HEATMAP	29	timestep_coarse	10.4940989017	10.5478210449
HEATMAP	41	timestep_coarse	10.5007820129	10.5541079044
HEATMAP	123	timestep_coarse	10.5079569817	10.5611720085
HEATMAP	18	timestep_coarse	10.514811039	10.5687248707
HEATMAP	53	timestep_coarse	10.5345389843	10.5885238647
HEATMAP	7	timestep_coarse	10.5379891396	10.591091156
HEATMAP	30	timestep_coarse	10.5495848656	10.6027598381
HEATMAP	42	timestep_coarse	10.5547180176	10.6083049774
HEATMAP	124	timestep_coarse	10.5629909039	10.6161239147
HEATMAP	19	timestep_coarse	10.5705759525	10.6239509583
HEATMAP	54	timestep_coarse	10.5894310474	10.6438751221
HEATMAP	8	timestep_coarse	10.5927410126	10.6465060711
HEATMAP	31	timestep_coarse	10.6040840149	10.6577699184
HEATMAP	43	timestep_coarse	10.6092221737	10.662966013
HEATMAP	125	timestep_coarse	10.6171290874	10.6702821255
HEATMAP	20	timestep_coarse	10.6256890297	10.6791789532
HEATMAP	55	timestep_coarse	10.6443498135	10.6975488663
HEATMAP	9	timestep_coarse	10.6484229565	10.7017748356
HEATMAP	32	timestep_coarse	10.6598792076	10.7137141228
HEATMAP	44	timestep_coarse	10.6681880951	10.7229681015
HEATMAP	126	timestep_coarse	10.6715941429	10.7245650291
HEATMAP	21	timestep_coarse	10.6806590557	10.7334561348
HEATMAP	56	timestep_coarse	10.6987400055	10.7528288364
HEATMAP	10	timestep_coarse	10.7033159733	10.75685215
HEATMAP	33	timestep_coarse	10.7155730724	10.7696180344
HEATMAP	45	timestep_coarse	10.7234649658	10.7770819664
HEATMAP	127	timestep_coarse	10.725481987	10.7781121731
HEATMAP	22	timestep_coarse	10.7352120876	10.7892150879
HEATMAP	57	timestep_coarse	10.753442049	10.8073589802
HEATMAP	11	timestep_coarse	10.7587628365	10.811964035
HEATMAP	34	timestep_coarse	10.7712099552	10.82468009
HEATMAP	46	timestep_coarse	10.7778940201	10.8309421539
HEATMAP	0	timestep_coarse	10.7798819542	10.8345580101
HEATMAP	23	timestep_coarse	10.7901070118	10.8429689407
HEATMAP	58	timestep_coarse	10.8080620766	10.8616800308
HEATMAP	12	timestep_coarse	10.8141229153	10.8678920269
HEATMAP	35	timestep_coarse	10.8265681267	10.8804631233
HEATMAP	47	timestep_coarse	10.8313469887	10.8850159645
HEATMAP	1	timestep_coarse	10.8360350132	10.8886909485
HEATMAP	24	timestep_coarse	10.8450040817	10.8990569115
HEATMAP	59	timestep_coarse	10.8626759052	10.9164569378
HEATMAP	13	timestep_coarse	10.8689169884	10.9220929146
HEATMAP	36	timestep_coarse	10.8826589584	10.9360640049
HEATMAP	48	timestep_coarse	10.8861470222	10.9390909672
HEATMAP	2	timestep_coarse	10.8899240494	10.9427039623
HEATMAP	25	timestep_coarse	10.9009919167	10.9547510147
HEATMAP	60	timestep_coarse	10.9177029133	10.9702079296
HEATMAP	14	timestep_coarse	10.9234230518	10.9770340919
HEATMAP	37	timestep_coarse	10.9374711514	10.9918930531
HEATMAP	49	timestep_coarse	10.9400110245	10.9935338497
HEATMAP	3	timestep_coarse	10.944258213	10.9974961281
HEATMAP	26	timestep_coarse	10.9558861256	11.0091891289
HEATMAP	61	timestep_coarse	10.970334053	11.0228581429
HEATMAP	15	timestep_coarse	10.9783840179	11.0313570499
HEATMAP	38	timestep_coarse	10.9936749935	11.0471169949
HEATMAP	50	timestep_coarse	10.9937460423	11.0477700233
HEATMAP	4	timestep_coarse	10.9992759228	11.0525200367
HEATMAP	27	timestep_coarse	11.0106770992	11.0645759106
HEATMAP	62	timestep_coarse	11.0237550735	11.0768110752
HEATMAP	16	timestep_coarse	11.0334529877	11.0872251987
HEATMAP	51	timestep_coarse	11.0487220287	11.1014750004
HEATMAP	39	timestep_coarse	11.0484211445	11.1019911766
HEATMAP	5	timestep_coarse	11.0535099506	11.1074178219
HEATMAP	28	timestep_coarse	11.0663120747	11.1201920509
HEATMAP	63	timestep_coarse	11.0768899918	11.1300358772
HEATMAP	17	timestep_coarse	11.0887100697	11.1421041489
HEATMAP	52	timestep_coarse	11.102684021	11.1563560963
HEATMAP	40	timestep_coarse	11.1040871143	11.1575570107
HEATMAP	6	timestep_coarse	11.1088750362	11.1618740559
HEATMAP	29	timestep_coarse	11.1216089725	11.1753149033
HEATMAP	64	timestep_coarse	11.1312642097	11.1846950054
HEATMAP	18	timestep_coarse	11.1436390877	11.197510004
HEATMAP	53	timestep_coarse	11.1568520069	11.2108118534
HEATMAP	41	timestep_coarse	11.1594090462	11.2128498554
HEATMAP	7	timestep_coarse	11.1628639698	11.2160041332
HEATMAP	30	timestep_coarse	11.177066803	11.2302048206
HEATMAP	65	timestep_coarse	11.1852490902	11.2381401062
HEATMAP	19	timestep_coarse	11.1994059086	11.2526268959
HEATMAP	54	timestep_coarse	11.2116839886	11.2660720348
HEATMAP	42	timestep_coarse	11.2144601345	11.268004179
HEATMAP	8	timestep_coarse	11.2177119255	11.271242857
HEATMAP	31	timestep_coarse	11.231374979	11.2849979401
HEATMAP	66	timestep_coarse	11.2387318611	11.2919278145
HEATMAP	20	timestep_coarse	11.2547869682	11.3083570004
HEATMAP	55	timestep_coarse	11.2663099766	11.3194909096
HEATMAP	43	timestep_coarse	11.2699079514	11.3235111237
HEATMAP	9	timestep_coarse	11.2727630138	11.3260860443
HEATMAP	32	timestep_coarse	11.2866411209	11.3404500484
HEATMAP	67	timestep_coarse	11.2929399014	11.3469338417
HEATMAP	21	timestep_coarse	11.3097419739	11.3625991344
HEATMAP	56	timestep_coarse	11.3206160069	11.3747940063
HEATMAP	44	timestep_coarse	11.3256690502	11.3804030418
HEATMAP	10	timestep_coarse	11.3272171021	11.3807640076
HEATMAP	33	timestep_coarse	11.3423199654	11.396312952
HEATMAP	68	timestep_coarse	11.3482038975	11.4011919498
HEATMAP	22	timestep_coarse	11.3639829159	11.4180119038
HEATMAP	57	timestep_coarse	11.3757340908	11.4296870232
HEATMAP	45	timestep_coarse	11.3818130493	11.4353830814
HEATMAP	11	timestep_coarse	11.3822748661	11.4356298447
HEATMAP	34	timestep_coarse	11.3974580765	11.4508750439
HEATMAP	69	timestep_coarse	11.4016690254	11.4549181461
HEATMAP	23	timestep_coarse	11.4189128876	11.4717450142
HEATMAP	58	timestep_coarse	11.4301600456	11.483659029
HEATMAP	46	timestep_coarse	11.4371721745	11.4902341366
HEATMAP	12	timestep_coarse	11.4373869896	11.4911198616
HEATMAP	35	timestep_coarse	11.4527471066	11.5066769123
HEATMAP	70	timestep_coarse	11.4558057785	11.5092539787
HEATMAP	24	timestep_coarse	11.473831892	11.5279529095
HEATMAP	59	timestep_coarse	11.4846248627	11.5383489132
HEATMAP	13	timestep_coarse	11.492166996	11.5453379154
HEATMAP	47	timestep_coarse	11.4915189743	11.545167923
HEATMAP	36	timestep_coarse	11.5088779926	11.5623209476
HEATMAP	71	timestep_coarse	11.5096580982	11.5633981228
HEATMAP	25	timestep_coarse	11.5299210548	11.5837318897
HEATMAP	60	timestep_coarse	11.5391988754	11.5916910172
HEATMAP	48	timestep_coarse	11.5472550392	11.6002099514
HEATMAP	14	timestep_coarse	11.5466990471	11.6002600193
HEATMAP	72	timestep_coarse	11.564207077	11.618088007
HEATMAP	37	timestep_coarse	11.5637321472	11.6182100773
HEATMAP	26	timestep_coarse	11.5848591328	11.6381909847
HEATMAP	61	timestep_coarse	11.5921149254	11.6445319653
HEATMAP	15	timestep_coarse	11.6011810303	11.6541700363
HEATMAP	49	timestep_coarse	11.6016299725	11.6551580429
HEATMAP	73	timestep_coarse	11.6186270714	11.6721520424
HEATMAP	38	timestep_coarse	11.6200120449	11.6732499599
HEATMAP	27	timestep_coarse	11.6400980949	11.6942100525
HEATMAP	62	timestep_coarse	11.6453790665	11.6983690262
HEATMAP	16	timestep_coarse	11.6558670998	11.7096540928
Rank: 16, Status: 0, time: 12.9574391842, iteration 0, starting time frame id: 144, timeframe: [14.399999999999965, 14.499999999999964]HEATMAP	50	timestep_coarse	11.6566700935	11.7107379436
HEATMAP	74	timestep_coarse	11.6727650166	11.7275681496
HEATMAP	39	timestep_coarse	11.6741321087	11.72768116
HEATMAP	28	timestep_coarse	11.6959860325	11.7498841286
HEATMAP	63	timestep_coarse	11.6987519264	11.7519710064
HEATMAP	17	timestep_coarse	11.7111279964	11.7645220757
HEATMAP	51	timestep_coarse	11.7126140594	11.7653889656
HEATMAP	75	timestep_coarse	11.7285840511	11.7818069458
HEATMAP	40	timestep_coarse	11.7296710014	11.783082962
HEATMAP	29	timestep_coarse	11.751333952	11.8049468994
HEATMAP	64	timestep_coarse	11.7531890869	11.8066880703
HEATMAP	18	timestep_coarse	11.7656610012	11.8196649551
HEATMAP	52	timestep_coarse	11.767580986	11.8212361336
HEATMAP	76	timestep_coarse	11.7830770016	11.8364109993
HEATMAP	41	timestep_coarse	11.7845590115	11.8380219936
HEATMAP	30	timestep_coarse	11.8067657948	11.8598628044
HEATMAP	65	timestep_coarse	11.8072271347	11.8600180149
HEATMAP	19	timestep_coarse	11.8211688995	11.8744218349
HEATMAP	53	timestep_coarse	11.8226099014	11.8765499592
HEATMAP	77	timestep_coarse	11.8365209103	11.8897688389
HEATMAP	42	timestep_coarse	11.8394360542	11.892966032
HEATMAP	66	timestep_coarse	11.860574007	11.9139349461
HEATMAP	31	timestep_coarse	11.8611741066	11.9148700237
HEATMAP	20	timestep_coarse	11.8762190342	11.929651022
HEATMAP	54	timestep_coarse	11.8783731461	11.93277812
HEATMAP	78	timestep_coarse	11.890239954	11.9444510937
HEATMAP	43	timestep_coarse	11.8947951794	11.9484500885
HEATMAP	67	timestep_coarse	11.9148378372	11.9687390327
HEATMAP	32	timestep_coarse	11.9166200161	11.9704461098
HEATMAP	21	timestep_coarse	11.9306340218	11.9834711552
HEATMAP	55	timestep_coarse	11.9340867996	11.9872589111
HEATMAP	79	timestep_coarse	11.9448709488	11.998155117
HEATMAP	44	timestep_coarse	11.9502460957	12.0049269199
HEATMAP	68	timestep_coarse	11.9700398445	12.0229668617
HEATMAP	33	timestep_coarse	11.9719541073	12.0259289742
HEATMAP	22	timestep_coarse	11.9849009514	12.0390958786
HEATMAP	56	timestep_coarse	11.9893379211	12.0432980061
HEATMAP	80	timestep_coarse	11.9993460178	12.0536808968
HEATMAP	45	timestep_coarse	12.0061950684	12.059748888
HEATMAP	69	timestep_coarse	12.0234401226	12.0765080452
HEATMAP	34	timestep_coarse	12.0275158882	12.0810000896
HEATMAP	23	timestep_coarse	12.0399649143	12.0927698612
HEATMAP	57	timestep_coarse	12.0452649593	12.0989079475
HEATMAP	81	timestep_coarse	12.0542349815	12.1077260971
HEATMAP	46	timestep_coarse	12.0615150928	12.1146240234
HEATMAP	70	timestep_coarse	12.0773448944	12.1308259964
HEATMAP	35	timestep_coarse	12.0824201107	12.1363611221
HEATMAP	24	timestep_coarse	12.0944609642	12.1486699581
HEATMAP	58	timestep_coarse	12.1004221439	12.1540210247
HEATMAP	82	timestep_coarse	12.10835886	12.1621358395
HEATMAP	47	timestep_coarse	12.1157410145	12.1694028378
HEATMAP	71	timestep_coarse	12.1311659813	12.1847829819
HEATMAP	36	timestep_coarse	12.1386208534	12.1920008659
HEATMAP	25	timestep_coarse	12.1501779556	12.2039239407
HEATMAP	59	timestep_coarse	12.1558840275	12.2096400261
HEATMAP	83	timestep_coarse	12.1631081104	12.2168550491
HEATMAP	48	timestep_coarse	12.1715080738	12.2245030403
HEATMAP	72	timestep_coarse	12.1859819889	12.2398481369
HEATMAP	37	timestep_coarse	12.1933829784	12.2477300167
HEATMAP	26	timestep_coarse	12.2050721645	12.2583739758
HEATMAP	60	timestep_coarse	12.2118499279	12.2643079758
HEATMAP	84	timestep_coarse	12.2182841301	12.2714819908
HEATMAP	49	timestep_coarse	12.2259628773	12.2796170712
HEATMAP	73	timestep_coarse	12.2407970428	12.2942941189
HEATMAP	38	timestep_coarse	12.2491619587	12.3024458885
HEATMAP	27	timestep_coarse	12.2598650455	12.3137590885
HEATMAP	61	timestep_coarse	12.2656679153	12.3181049824
HEATMAP	85	timestep_coarse	12.2715530396	12.325273037
HEATMAP	50	timestep_coarse	12.2811720371	12.3351280689
HEATMAP	74	timestep_coarse	12.2951710224	12.3499531746
HEATMAP	39	timestep_coarse	12.3037250042	12.3572261333
HEATMAP	28	timestep_coarse	12.3155939579	12.3694739342
HEATMAP	62	timestep_coarse	12.3198449612	12.372852087
HEATMAP	86	timestep_coarse	12.3257110119	12.3788149357
HEATMAP	51	timestep_coarse	12.3370079994	12.3899030685
HEATMAP	75	timestep_coarse	12.350933075	12.404075861
HEATMAP	40	timestep_coarse	12.3593850136	12.4128448963
HEATMAP	29	timestep_coarse	12.3704409599	12.4241259098
HEATMAP	63	timestep_coarse	12.3740990162	12.427325964
HEATMAP	87	timestep_coarse	12.3791520596	12.4322471619
HEATMAP	52	timestep_coarse	12.3919620514	12.4456470013
HEATMAP	76	timestep_coarse	12.40538311	12.458673954
HEATMAP	41	timestep_coarse	12.4147319794	12.4680929184
HEATMAP	30	timestep_coarse	12.4254939556	12.4784419537
HEATMAP	64	timestep_coarse	12.4290881157	12.4825410843
HEATMAP	88	timestep_coarse	12.4334881306	12.487776041
HEATMAP	53	timestep_coarse	12.446972847	12.5009009838
HEATMAP	77	timestep_coarse	12.459086895	12.5124080181
HEATMAP	42	timestep_coarse	12.4696099758	12.5231230259
HEATMAP	31	timestep_coarse	12.4793019295	12.53312397
HEATMAP	65	timestep_coarse	12.4840021133	12.5368189812
HEATMAP	89	timestep_coarse	12.4889080524	12.5435700417
HEATMAP	54	timestep_coarse	12.5026431084	12.5569469929
HEATMAP	78	timestep_coarse	12.5132620335	12.5675079823
HEATMAP	43	timestep_coarse	12.5250191689	12.5786809921
HEATMAP	32	timestep_coarse	12.534869194	12.588681221
HEATMAP	66	timestep_coarse	12.5379559994	12.5911870003
HEATMAP	90	timestep_coarse	12.5437641144	12.5978829861
HEATMAP	55	timestep_coarse	12.558082819	12.6111838818
HEATMAP	79	timestep_coarse	12.5678710938	12.6211540699
HEATMAP	44	timestep_coarse	12.5809071064	12.6355888844
HEATMAP	33	timestep_coarse	12.5901730061	12.6441249847
HEATMAP	67	timestep_coarse	12.5930838585	12.6469659805
HEATMAP	91	timestep_coarse	12.5984590054	12.6517181396
HEATMAP	56	timestep_coarse	12.6132600307	12.6671960354
HEATMAP	80	timestep_coarse	12.6223628521	12.6766140461
HEATMAP	45	timestep_coarse	12.6368970871	12.6903610229
HEATMAP	34	timestep_coarse	12.6452598572	12.6987309456
HEATMAP	68	timestep_coarse	12.6490540504	12.7019200325
HEATMAP	92	timestep_coarse	12.6526730061	12.7072198391
HEATMAP	57	timestep_coarse	12.6691510677	12.7228951454
HEATMAP	81	timestep_coarse	12.6776249409	12.7311341763
HEATMAP	46	timestep_coarse	12.6921720505	12.7454240322
HEATMAP	35	timestep_coarse	12.7002050877	12.7541739941
HEATMAP	69	timestep_coarse	12.7032721043	12.7565259933
HEATMAP	93	timestep_coarse	12.7076768875	12.7612679005
HEATMAP	58	timestep_coarse	12.7240240574	12.7775790691
HEATMAP	82	timestep_coarse	12.7316968441	12.7854578495
HEATMAP	47	timestep_coarse	12.7462799549	12.7999498844
HEATMAP	36	timestep_coarse	12.7560079098	12.8093698025
HEATMAP	70	timestep_coarse	12.7582538128	12.8117439747
HEATMAP	94	timestep_coarse	12.762182951	12.8166139126
HEATMAP	59	timestep_coarse	12.7794249058	12.8331348896
HEATMAP	83	timestep_coarse	12.7864320278	12.8400490284
HEATMAP	48	timestep_coarse	12.8020310402	12.8549981117
HEATMAP	37	timestep_coarse	12.8128600121	12.8671009541
HEATMAP	71	timestep_coarse	12.8130369186	12.8666570187
HEATMAP	95	timestep_coarse	12.8165421486	12.8699841499
HEATMAP	60	timestep_coarse	12.8353757858	12.8877699375
HEATMAP	84	timestep_coarse	12.8413801193	12.8946650028
HEATMAP	49	timestep_coarse	12.856924057	12.9105820656
HEATMAP	38	timestep_coarse	12.8685019016	12.921754837
HEATMAP	72	timestep_coarse	12.8687670231	12.9226391315
HEATMAP	96	timestep_coarse	12.8707940578	12.9247348309
HEATMAP	61	timestep_coarse	12.8889610767	12.9415400028
HEATMAP	85	timestep_coarse	12.8947060108	12.9486429691
HEATMAP	50	timestep_coarse	12.9120690823	12.9659979343
HEATMAP	39	timestep_coarse	12.9225971699	12.9760341644
HEATMAP	73	timestep_coarse	12.9245650768	12.9781780243
HEATMAP	73	follower_in_sliding_window	12.2945179939	12.979279995HEATMAP	97	timestep_coarse	12.9257340431	12.9792909622
HEATMAP	62	timestep_coarse	12.9432449341	12.996188879
HEATMAP	86	timestep_coarse	12.94906497	13.0020239353
HEATMAP	51	timestep_coarse	12.9675588608	13.0203828812
HEATMAP	40	timestep_coarse	12.9777870178	13.0314290524
HEATMAP	98	timestep_coarse	12.9798600674	13.0332500935
HEATMAP	74	timestep_coarse	12.9797341824	13.0343620777
HEATMAP	63	timestep_coarse	12.9974429607	13.0506629944
HEATMAP	87	timestep_coarse	13.0023541451	13.0555181503
HEATMAP	52	timestep_coarse	13.0225760937	13.0763881207
HEATMAP	41	timestep_coarse	13.032943964	13.0862970352
HEATMAP	99	timestep_coarse	13.0342550278	13.0883779526
HEATMAP	75	timestep_coarse	13.0362460613	13.0894110203
HEATMAP	64	timestep_coarse	13.052822113	13.1063091755
HEATMAP	88	timestep_coarse	13.0567481518	13.1109790802
HEATMAP	53	timestep_coarse	13.077685833	13.1315569878
HEATMAP	42	timestep_coarse	13.0874271393	13.1408891678
HEATMAP	100	timestep_coarse	13.0897619724	13.1433489323
HEATMAP	76	timestep_coarse	13.0917100906	13.1450750828
HEATMAP	65	timestep_coarse	13.1078100204	13.1606740952
HEATMAP	89	timestep_coarse	13.112003088	13.16665411
HEATMAP	54	timestep_coarse	13.1333620548	13.1877450943
HEATMAP	43	timestep_coarse	13.1424021721	13.1960601807
HEATMAP	101	timestep_coarse	13.1437759399	13.1975200176
HEATMAP	77	timestep_coarse	13.1464250088	13.1995990276
HEATMAP	66	timestep_coarse	13.1617679596	13.2149479389
HEATMAP	90	timestep_coarse	13.1667871475	13.220728159
HEATMAP	55	timestep_coarse	13.1889379025	13.2420527935
HEATMAP	102	timestep_coarse	13.1983919144	13.251942873
HEATMAP	78	timestep_coarse	13.2012219429	13.2554700375
HEATMAP	44	timestep_coarse	13.2043631077	13.259016037
HEATMAP	67	timestep_coarse	13.21687603	13.2708699703
HEATMAP	91	timestep_coarse	13.2217390537	13.2749431133
HEATMAP	56	timestep_coarse	13.2442178726	13.2981028557
HEATMAP	103	timestep_coarse	13.2522261143	13.3062679768
HEATMAP	79	timestep_coarse	13.256747961	13.310021162
HEATMAP	45	timestep_coarse	13.2599980831	13.3135299683
HEATMAP	68	timestep_coarse	13.272687912	13.3256709576
HEATMAP	92	timestep_coarse	13.2762358189	13.3307988644
HEATMAP	57	timestep_coarse	13.2996311188	13.3532221317
HEATMAP	104	timestep_coarse	13.3075408936	13.361440897
HEATMAP	80	timestep_coarse	13.3117969036	13.3660850525
HEATMAP	46	timestep_coarse	13.3149001598	13.3681311607
HEATMAP	69	timestep_coarse	13.3271229267	13.3803429604
HEATMAP	93	timestep_coarse	13.3312039375	13.3849220276
HEATMAP	58	timestep_coarse	13.3543510437	13.4077451229
HEATMAP	105	timestep_coarse	13.3620641232	13.4156141281
HEATMAP	81	timestep_coarse	13.367565155	13.4209401608
HEATMAP	47	timestep_coarse	13.3689720631	13.4226949215
HEATMAP	70	timestep_coarse	13.3821327686	13.4357168674
HEATMAP	94	timestep_coarse	13.3857548237	13.4400420189
HEATMAP	59	timestep_coarse	13.4096720219	13.4633479118
HEATMAP	106	timestep_coarse	13.4158251286	13.4718492031
HEATMAP	82	timestep_coarse	13.4222998619	13.4760830402
HEATMAP	48	timestep_coarse	13.4245300293	13.4774479866
HEATMAP	71	timestep_coarse	13.4365479946	13.4900999069
HEATMAP	95	timestep_coarse	13.4403510094	13.4936850071
HEATMAP	60	timestep_coarse	13.465626955	13.518034935
HEATMAP	107	timestep_coarse	13.4724419117	13.5259349346
HEATMAP	83	timestep_coarse	13.4776039124	13.5311961174
HEATMAP	49	timestep_coarse	13.4789309502	13.5326318741
HEATMAP	72	timestep_coarse	13.4918920994	13.5458581448
HEATMAP	96	timestep_coarse	13.4945108891	13.5484139919
HEATMAP	61	timestep_coarse	13.5193550587	13.5718069077
HEATMAP	108	timestep_coarse	13.5269198418	13.5804018974
HEATMAP	84	timestep_coarse	13.5334889889	13.5868840218
HEATMAP	50	timestep_coarse	13.5337839127	13.5876479149
HEATMAP	73	timestep_coarse	13.5477781296	13.6013669968
HEATMAP	97	timestep_coarse	13.5489909649	13.6026170254
HEATMAP	62	timestep_coarse	13.573540926	13.626527071
HEATMAP	109	timestep_coarse	13.5808398724	13.6342959404
HEATMAP	85	timestep_coarse	13.5877969265	13.641628027
HEATMAP	51	timestep_coarse	13.5891718864	13.6419939995
HEATMAP	98	timestep_coarse	13.6031880379	13.6565721035
HEATMAP	74	timestep_coarse	13.6028940678	13.657720089
HEATMAP	63	timestep_coarse	13.6273479462	13.6804618835
HEATMAP	110	timestep_coarse	13.635160923	13.6887340546
HEATMAP	86	timestep_coarse	13.6429419518	13.696048975
HEATMAP	86	follower_in_sliding_window	13.0022540092	13.6971318722HEATMAP	52	timestep_coarse	13.6438331604	13.697548151
HEATMAP	99	timestep_coarse	13.6575660706	13.7115819454
HEATMAP	75	timestep_coarse	13.6596589088	13.7127728462
HEATMAP	64	timestep_coarse	13.6823091507	13.7357931137
HEATMAP	111	timestep_coarse	13.688988924	13.7429609299
HEATMAP	87	timestep_coarse	13.6972990036	13.7503859997
HEATMAP	53	timestep_coarse	13.6984658241	13.7523329258
HEATMAP	100	timestep_coarse	13.7129318714	13.7665479183
HEATMAP	76	timestep_coarse	13.7150530815	13.7684490681
HEATMAP	65	timestep_coarse	13.7373039722	13.7901921272
HEATMAP	112	timestep_coarse	13.7442541122	13.7977149487
HEATMAP	88	timestep_coarse	13.7525780201	13.8066811562
HEATMAP	54	timestep_coarse	13.7537150383	13.8082070351
HEATMAP	101	timestep_coarse	13.7669808865	13.8207058907
HEATMAP	77	timestep_coarse	13.769785881	13.8231790066
HEATMAP	66	timestep_coarse	13.7912437916	13.8444728851
HEATMAP	113	timestep_coarse	13.7986979485	13.8524880409
HEATMAP	55	timestep_coarse	13.8090507984	13.8620159626
HEATMAP	89	timestep_coarse	13.8081572056	13.862776041
HEATMAP	102	timestep_coarse	13.8211460114	13.8746609688
HEATMAP	78	timestep_coarse	13.824958086	13.8792951107
HEATMAP	67	timestep_coarse	13.8459868431	13.899933815
HEATMAP	114	timestep_coarse	13.8530511856	13.906373024
HEATMAP	56	timestep_coarse	13.8638348579	13.917675972
HEATMAP	90	timestep_coarse	13.8643290997	13.9182901382
HEATMAP	103	timestep_coarse	13.8749289513	13.9289429188
HEATMAP	79	timestep_coarse	13.8805410862	13.9338359833
HEATMAP	68	timestep_coarse	13.9017629623	13.9547250271
HEATMAP	115	timestep_coarse	13.9074158669	13.9614930153
HEATMAP	57	timestep_coarse	13.9192280769	13.9728519917
HEATMAP	91	timestep_coarse	13.9202170372	13.9734911919
HEATMAP	104	timestep_coarse	13.9298129082	13.9836850166
HEATMAP	80	timestep_coarse	13.9360358715	13.9903509617
HEATMAP	69	timestep_coarse	13.9560711384	14.0093870163
HEATMAP	116	timestep_coarse	13.9629020691	14.0157320499
HEATMAP	58	timestep_coarse	13.9739670753	14.0273890495
HEATMAP	92	timestep_coarse	13.9757869244	14.0303390026
HEATMAP	105	timestep_coarse	13.9842820168	14.037815094
HEATMAP	81	timestep_coarse	13.9918589592	14.0453550816
HEATMAP	70	timestep_coarse	14.0111808777	14.0647637844
HEATMAP	117	timestep_coarse	14.0161440372	14.0693650246
HEATMAP	59	timestep_coarse	14.0288958549	14.0825328827
HEATMAP	93	timestep_coarse	14.0317080021	14.0854570866
HEATMAP	82	timestep_coarse	14.0468668938	14.1006970406
HEATMAP	106	timestep_coarse	14.0542211533	14.1101300716
HEATMAP	71	timestep_coarse	14.0655779839	14.1192400455
HEATMAP	118	timestep_coarse	14.0698130131	14.1241030693
HEATMAP	60	timestep_coarse	14.0843977928	14.1367847919
HEATMAP	94	timestep_coarse	14.0872588158	14.1414968967
HEATMAP	83	timestep_coarse	14.1026320457	14.1562569141
HEATMAP	107	timestep_coarse	14.110683918	14.1640589237
HEATMAP	72	timestep_coarse	14.1210260391	14.1750121117
HEATMAP	119	timestep_coarse	14.1244399548	14.1778109074
HEATMAP	61	timestep_coarse	14.1376569271	14.1900830269
HEATMAP	95	timestep_coarse	14.1426811218	14.1960430145
HEATMAP	84	timestep_coarse	14.1585509777	14.2118461132
HEATMAP	108	timestep_coarse	14.1653790474	14.2188160419
HEATMAP	73	timestep_coarse	14.1769890785	14.230479002
HEATMAP	120	timestep_coarse	14.1791410446	14.2323839664
HEATMAP	62	timestep_coarse	14.1914348602	14.2443580627
HEATMAP	96	timestep_coarse	14.1978168488	14.2516589165
HEATMAP	85	timestep_coarse	14.2127530575	14.2667028904
HEATMAP	109	timestep_coarse	14.219219923	14.2726659775
HEATMAP	121	timestep_coarse	14.232984066	14.2861471176
HEATMAP	74	timestep_coarse	14.2320380211	14.2868280411
HEATMAP	63	timestep_coarse	14.2451329231	14.2980768681
HEATMAP	97	timestep_coarse	14.2531650066	14.3067119122
HEATMAP	86	timestep_coarse	14.2680559158	14.3211028576
HEATMAP	110	timestep_coarse	14.2735240459	14.3270559311
HEATMAP	122	timestep_coarse	14.2867398262	14.3398399353
HEATMAP	75	timestep_coarse	14.2887749672	14.3418998718
HEATMAP	64	timestep_coarse	14.2999000549	14.3534431458
HEATMAP	98	timestep_coarse	14.3081669807	14.3617169857
HEATMAP	87	timestep_coarse	14.3222980499	14.375521183
HEATMAP	111	timestep_coarse	14.3272540569	14.3811919689
HEATMAP	123	timestep_coarse	14.3404679298	14.3938150406
HEATMAP	76	timestep_coarse	14.343765974	14.3972411156
HEATMAP	65	timestep_coarse	14.3550000191	14.4079041481
HEATMAP	99	timestep_coarse	14.3636250496	14.4176781178
HEATMAP	88	timestep_coarse	14.3777070045	14.4318809509
HEATMAP	112	timestep_coarse	14.3824460506	14.4359650612
HEATMAP	124	timestep_coarse	14.3951809406	14.4482858181
HEATMAP	77	timestep_coarse	14.398113966	14.4513189793
HEATMAP	66	timestep_coarse	14.4089648724	14.4622299671
HEATMAP	100	timestep_coarse	14.4200129509	14.4736289978
HEATMAP	89	timestep_coarse	14.433891058	14.4884381294
HEATMAP	113	timestep_coarse	14.4365029335	14.4902820587
HEATMAP	125	timestep_coarse	14.4486761093	14.5019850731
HEATMAP	78	timestep_coarse	14.4530990124	14.5073540211
HEATMAP	67	timestep_coarse	14.4637579918	14.5177619457
HEATMAP	101	timestep_coarse	14.4749519825	14.5286748409
HEATMAP	90	timestep_coarse	14.4899351597	14.5438890457
HEATMAP	114	timestep_coarse	14.4908461571	14.5441460609
HEATMAP	126	timestep_coarse	14.5028569698	14.5560610294
HEATMAP	79	timestep_coarse	14.5085861683	14.5619001389
HEATMAP	68	timestep_coarse	14.5196559429	14.5726690292
HEATMAP	102	timestep_coarse	14.5304749012	14.5840189457
HEATMAP	91	timestep_coarse	14.5454452038	14.5986881256
HEATMAP	115	timestep_coarse	14.5450999737	14.5991249084
HEATMAP	127	timestep_coarse	14.5562729836	14.6091229916
HEATMAP	80	timestep_coarse	14.5641388893	14.6185269356
HEATMAP	69	timestep_coarse	14.5735490322	14.6268210411
HEATMAP	103	timestep_coarse	14.5852138996	14.6391460896
HEATMAP	116	timestep_coarse	14.6005101204	14.653345108
HEATMAP	92	timestep_coarse	14.6006059647	14.6551339626
HEATMAP	0	timestep_coarse	14.6104989052	14.6640939713
HEATMAP	81	timestep_coarse	14.6205179691	14.6739690304
HEATMAP	70	timestep_coarse	14.6282348633	14.6818609238
HEATMAP	104	timestep_coarse	14.6413710117	14.6951930523
HEATMAP	117	timestep_coarse	14.6536889076	14.7068791389
HEATMAP	93	timestep_coarse	14.6564569473	14.7101690769
HEATMAP	1	timestep_coarse	14.6651349068	14.7179658413
HEATMAP	82	timestep_coarse	14.6750538349	14.7288160324
HEATMAP	71	timestep_coarse	14.6826689243	14.7363591194
HEATMAP	105	timestep_coarse	14.69678092	14.7502579689
HEATMAP	118	timestep_coarse	14.7077031136	14.7620289326
HEATMAP	94	timestep_coarse	14.7119848728	14.7662639618
HEATMAP	2	timestep_coarse	14.7181310654	14.7709560394
HEATMAP	83	timestep_coarse	14.7307190895	14.7842950821
HEATMAP	72	timestep_coarse	14.7381742001	14.7921700478
HEATMAP	106	timestep_coarse	14.751732111	14.8074760437
HEATMAP	119	timestep_coarse	14.7622549534	14.8156628609
HEATMAP	95	timestep_coarse	14.7674560547	14.8208231926
HEATMAP	3	timestep_coarse	14.7720880508	14.825646162
HEATMAP	84	timestep_coarse	14.7866590023	14.8396971226
HEATMAP	73	timestep_coarse	14.7936711311	14.8472340107
HEATMAP	107	timestep_coarse	14.8090159893	14.8623988628
HEATMAP	120	timestep_coarse	14.8169710636	14.870123148
HEATMAP	96	timestep_coarse	14.8225998878	14.8764529228
HEATMAP	4	timestep_coarse	14.8266818523	14.8799438477
HEATMAP	85	timestep_coarse	14.8410270214	14.894671917
HEATMAP	74	timestep_coarse	14.8553249836	14.9101760387
HEATMAP	108	timestep_coarse	14.8646678925	14.9179940224
HEATMAP	121	timestep_coarse	14.8707001209	14.9237539768
HEATMAP	97	timestep_coarse	14.8783559799	14.9317760468
HEATMAP	5	timestep_coarse	14.8800709248	14.9339749813
HEATMAP	86	timestep_coarse	14.8960359097	14.9491639137
HEATMAP	75	timestep_coarse	14.9116990566	14.9648208618
HEATMAP	109	timestep_coarse	14.9193110466	14.9729568958
HEATMAP	122	timestep_coarse	14.9243178368	14.977339983
HEATMAP	98	timestep_coarse	14.9332439899	14.9865570068
HEATMAP	6	timestep_coarse	14.9344530106	14.9876430035
HEATMAP	87	timestep_coarse	14.9503409863	15.0034019947
HEATMAP	76	timestep_coarse	14.9667429924	15.0200409889
HEATMAP	110	timestep_coarse	14.9743459225	15.0278630257
HEATMAP	123	timestep_coarse	14.9783308506	15.0316839218
HEATMAP	7	timestep_coarse	14.9875500202	15.0405399799
HEATMAP	99	timestep_coarse	14.9880928993	15.0422799587
HEATMAP	88	timestep_coarse	15.0055730343	15.0596389771
HEATMAP	77	timestep_coarse	15.02095294	15.0741539001
HEATMAP	111	timestep_coarse	15.0290520191	15.0830140114
HEATMAP	124	timestep_coarse	15.0330739021	15.0861389637
HEATMAP	8	timestep_coarse	15.0415070057	15.0956029892
HEATMAP	100	timestep_coarse	15.0441849232	15.0977399349
HEATMAP	89	timestep_coarse	15.0611460209	15.1157209873
HEATMAP	78	timestep_coarse	15.075535059	15.1298699379
HEATMAP	112	timestep_coarse	15.0852329731	15.1385641098
HEATMAP	125	timestep_coarse	15.0865190029	15.1398141384
HEATMAP	9	timestep_coarse	15.096175909	15.1494839191
HEATMAP	101	timestep_coarse	15.0990879536	15.1528220177
HEATMAP	90	timestep_coarse	15.1168119907	15.1706330776
HEATMAP	79	timestep_coarse	15.1306390762	15.1839761734
HEATMAP	126	timestep_coarse	15.1406741142	15.1938710213
HEATMAP	113	timestep_coarse	15.1404681206	15.1942539215
HEATMAP	10	timestep_coarse	15.1500749588	15.2035450935
HEATMAP	102	timestep_coarse	15.1545870304	15.2080149651
HEATMAP	91	timestep_coarse	15.1725971699	15.2257530689
HEATMAP	80	timestep_coarse	15.1857759953	15.2400400639
HEATMAP	127	timestep_coarse	15.1940431595	15.2469949722
HEATMAP	114	timestep_coarse	15.1957101822	15.2490911484
HEATMAP	11	timestep_coarse	15.2045698166	15.2575109005
HEATMAP	103	timestep_coarse	15.2087879181	15.2627370358
HEATMAP	92	timestep_coarse	15.2276618481	15.282145977
HEATMAP	81	timestep_coarse	15.2416000366	15.2950849533
HEATMAP	0	timestep_coarse	15.2483608723	15.3020148277
HEATMAP	115	timestep_coarse	15.2510099411	15.3050189018
HEATMAP	12	timestep_coarse	15.2585308552	15.3124420643
HEATMAP	104	timestep_coarse	15.2646360397	15.3184459209
HEATMAP	93	timestep_coarse	15.2834770679	15.3371069431
HEATMAP	82	timestep_coarse	15.2961568832	15.3499100208
HEATMAP	1	timestep_coarse	15.3025729656	15.3552930355
HEATMAP	116	timestep_coarse	15.3073680401	15.3601269722
HEATMAP	13	timestep_coarse	15.3124489784	15.3653578758
HEATMAP	105	timestep_coarse	15.3203549385	15.3738501072
HEATMAP	94	timestep_coarse	15.3388929367	15.3931388855
HEATMAP	83	timestep_coarse	15.3514299393	15.4050080776
HEATMAP	2	timestep_coarse	15.355825901	15.4085938931
HEATMAP	117	timestep_coarse	15.3613529205	15.4143900871
HEATMAP	14	timestep_coarse	15.3662550449	15.4197721481
HEATMAP	106	timestep_coarse	15.3889260292	15.444835186
HEATMAP	95	timestep_coarse	15.3938951492	15.4470891953
HEATMAP	84	timestep_coarse	15.4069540501	15.460034132
HEATMAP	3	timestep_coarse	15.4091870785	15.4623951912
HEATMAP	118	timestep_coarse	15.4162809849	15.4705450535
HEATMAP	15	timestep_coarse	15.4199061394	15.4729821682
HEATMAP	107	timestep_coarse	15.4463829994	15.4998159409
HEATMAP	96	timestep_coarse	15.4488968849	15.5027580261
HEATMAP	85	timestep_coarse	15.4608869553	15.5145509243
HEATMAP	4	timestep_coarse	15.463351965	15.5164940357
HEATMAP	119	timestep_coarse	15.4712290764	15.5245089531
HEATMAP	16	timestep_coarse	15.474309206	15.5282101631
HEATMAP	108	timestep_coarse	15.5021150112	15.5555109978
HEATMAP	97	timestep_coarse	15.5047159195	15.5582480431
HEATMAP	86	timestep_coarse	15.5159578323	15.5690999031
HEATMAP	5	timestep_coarse	15.516397953	15.5702757835
HEATMAP	120	timestep_coarse	15.5266041756	15.5798110962
HEATMAP	17	timestep_coarse	15.5292739868	15.5826239586
HEATMAP	109	timestep_coarse	15.5567648411	15.6102068424
HEATMAP	98	timestep_coarse	15.5593109131	15.6126289368
HEATMAP	87	timestep_coarse	15.5698320866	15.6229300499
HEATMAP	6	timestep_coarse	15.5712161064	15.6242079735
HEATMAP	121	timestep_coarse	15.5812971592	15.634319067
HEATMAP	18	timestep_coarse	15.5831739902	15.6371250153
HEATMAP	110	timestep_coarse	15.6116089821	15.6651310921
HEATMAP	99	timestep_coarse	15.6141560078	15.6681571007
HEATMAP	7	timestep_coarse	15.6240520477	15.6771790981
HEATMAP	88	timestep_coarse	15.6247489452	15.6788311005
HEATMAP	122	timestep_coarse	15.6357760429	15.6886849403
HEATMAP	19	timestep_coarse	15.6377339363	15.6908609867
HEATMAP	111	timestep_coarse	15.6662800312	15.7202570438
HEATMAP	100	timestep_coarse	15.6700809002	15.7236089706
HEATMAP	8	timestep_coarse	15.6781148911	15.7317519188
HEATMAP	89	timestep_coarse	15.6826062202	15.7371571064
HEATMAP	123	timestep_coarse	15.6905789375	15.7438669205
HEATMAP	20	timestep_coarse	15.6922819614	15.7457540035
HEATMAP	112	timestep_coarse	15.7225179672	15.7759311199
HEATMAP	101	timestep_coarse	15.7249038219	15.7785060406
HEATMAP	9	timestep_coarse	15.7327690125	15.7860369682
HEATMAP	90	timestep_coarse	15.7382500172	15.7920541763
HEATMAP	124	timestep_coarse	15.7462627888	15.7993118763
HEATMAP	21	timestep_coarse	15.7461299896	15.7989161015
HEATMAP	113	timestep_coarse	15.7779209614	15.8317101002
HEATMAP	102	timestep_coarse	15.7803258896	15.8337600231
HEATMAP	10	timestep_coarse	15.7865531445	15.8400080204
HEATMAP	91	timestep_coarse	15.7936010361	15.8468141556
HEATMAP	22	timestep_coarse	15.7997469902	15.8536689281
HEATMAP	22	idle	12.0404849052	15.8538119793HEATMAP	125	timestep_coarse	15.8005340099	15.8538160324
HEATMAP	114	timestep_coarse	15.8333001137	15.8864731789
HEATMAP	103	timestep_coarse	15.8348670006	15.8887290955
HEATMAP	11	timestep_coarse	15.8410019875	15.8943519592
HEATMAP	92	timestep_coarse	15.8490579128	15.9035518169
HEATMAP	23	timestep_coarse	15.8539009094	15.906840086
HEATMAP	126	timestep_coarse	15.8555619717	15.9086561203
HEATMAP	115	timestep_coarse	15.8884057999	15.9424099922
HEATMAP	104	timestep_coarse	15.8905599117	15.9443409443
HEATMAP	12	timestep_coarse	15.8957529068	15.9495289326
HEATMAP	93	timestep_coarse	15.9044179916	15.9580490589
HEATMAP	24	timestep_coarse	15.9078130722	15.9617550373
HEATMAP	127	timestep_coarse	15.9097349644	15.9625780582
HEATMAP	116	timestep_coarse	15.9443449974	15.9970171452
HEATMAP	105	timestep_coarse	15.945868969	15.9993181229
HEATMAP	13	timestep_coarse	15.9494459629	16.0023889542
HEATMAP	94	timestep_coarse	15.9594628811	16.0137820244
HEATMAP	25	timestep_coarse	15.9628109932	16.016422987
HEATMAP	0	timestep_coarse	15.9648919106	16.0190210342
HEATMAP	117	timestep_coarse	15.9982590675	16.051363945
HEATMAP	14	timestep_coarse	16.0027821064	16.0562500954
HEATMAP	95	timestep_coarse	16.0145220757	16.06777215
HEATMAP	26	timestep_coarse	16.016559124	16.0699059963
HEATMAP	1	timestep_coarse	16.0205409527	16.073212862
HEATMAP	106	timestep_coarse	16.0272040367	16.083081007
HEATMAP	118	timestep_coarse	16.0527770519	16.1070511341
HEATMAP	15	timestep_coarse	16.0564730167	16.1096172333
HEATMAP	96	timestep_coarse	16.0696299076	16.1235289574
HEATMAP	27	timestep_coarse	16.0709049702	16.1247289181
HEATMAP	2	timestep_coarse	16.0742759705	16.1271290779
HEATMAP	107	timestep_coarse	16.0846610069	16.1380138397
HEATMAP	119	timestep_coarse	16.1081449986	16.1614348888
HEATMAP	16	timestep_coarse	16.1104860306	16.1643550396
HEATMAP	97	timestep_coarse	16.1250960827	16.1785030365
HEATMAP	28	timestep_coarse	16.125795126	16.1796929836
HEATMAP	3	timestep_coarse	16.1291332245	16.1825311184
HEATMAP	108	timestep_coarse	16.1399538517	16.1932618618
HEATMAP	120	timestep_coarse	16.1637461185	16.2169470787
HEATMAP	17	timestep_coarse	16.1653921604	16.2186839581
HEATMAP	98	timestep_coarse	16.1795580387	16.2328538895
HEATMAP	29	timestep_coarse	16.1800818443	16.2337579727
HEATMAP	4	timestep_coarse	16.1844780445	16.2378208637
HEATMAP	109	timestep_coarse	16.1945328712	16.247907877
HEATMAP	121	timestep_coarse	16.2184729576	16.2714231014
HEATMAP	18	timestep_coarse	16.2188360691	16.2726979256
HEATMAP	30	timestep_coarse	16.2342169285	16.287157774
HEATMAP	99	timestep_coarse	16.2343919277	16.2883820534
HEATMAP	5	timestep_coarse	16.2386279106	16.2925708294
HEATMAP	110	timestep_coarse	16.2492880821	16.3027739525
HEATMAP	122	timestep_coarse	16.2728860378	16.3258090019
HEATMAP	19	timestep_coarse	16.2737138271	16.3268909454
HEATMAP	31	timestep_coarse	16.2873899937	16.3410880566
HEATMAP	100	timestep_coarse	16.2903687954	16.3439548016
HEATMAP	6	timestep_coarse	16.294481039	16.3476839066
HEATMAP	111	timestep_coarse	16.3034529686	16.3573451042
HEATMAP	123	timestep_coarse	16.3277430534	16.3809919357
HEATMAP	20	timestep_coarse	16.3282928467	16.3817059994
HEATMAP	32	timestep_coarse	16.3420040607	16.3957490921
HEATMAP	101	timestep_coarse	16.3448059559	16.3984949589
HEATMAP	7	timestep_coarse	16.3484561443	16.4014151096
HEATMAP	112	timestep_coarse	16.3597049713	16.4129869938
HEATMAP	21	timestep_coarse	16.3820540905	16.434787035
HEATMAP	124	timestep_coarse	16.3833777905	16.4363889694
HEATMAP	33	timestep_coarse	16.3968019485	16.4506511688
HEATMAP	102	timestep_coarse	16.3998739719	16.4533200264
HEATMAP	8	timestep_coarse	16.4033420086	16.4568169117
HEATMAP	113	timestep_coarse	16.4149229527	16.4686419964
HEATMAP	22	timestep_coarse	16.4356660843	16.4896230698
HEATMAP	125	timestep_coarse	16.4375851154	16.4909551144
HEATMAP	34	timestep_coarse	16.4512810707	16.5047369003
HEATMAP	103	timestep_coarse	16.4539968967	16.5079131126
HEATMAP	9	timestep_coarse	16.4587619305	16.5121810436
HEATMAP	114	timestep_coarse	16.4697010517	16.5227911472
HEATMAP	23	timestep_coarse	16.4898178577	16.5426390171
HEATMAP	126	timestep_coarse	16.4923591614	16.5454120636
HEATMAP	35	timestep_coarse	16.5053210258	16.5593121052
HEATMAP	104	timestep_coarse	16.5098240376	16.5636150837
HEATMAP	10	timestep_coarse	16.5134739876	16.5669770241
HEATMAP	115	timestep_coarse	16.5247030258	16.5786437988
HEATMAP	24	timestep_coarse	16.5439400673	16.5978190899
HEATMAP	127	timestep_coarse	16.5460891724	16.5988919735
HEATMAP	36	timestep_coarse	16.5607619286	16.6141610146
HEATMAP	105	timestep_coarse	16.5651750565	16.6186249256
HEATMAP	11	timestep_coarse	16.5689799786	16.6222259998
HEATMAP	116	timestep_coarse	16.5806100368	16.6333010197
HEATMAP	25	timestep_coarse	16.5984089375	16.6521339417
HEATMAP	0	timestep_coarse	16.6012089252	16.6554329395
HEATMAP	37	timestep_coarse	16.6145329475	16.6688520908
HEATMAP	12	timestep_coarse	16.6241939068	16.6778800488
HEATMAP	117	timestep_coarse	16.6345419884	16.6875851154
HEATMAP	26	timestep_coarse	16.6522631645	16.7055239677
HEATMAP	1	timestep_coarse	16.6569449902	16.7096199989
HEATMAP	106	timestep_coarse	16.6635642052	16.7192599773
HEATMAP	38	timestep_coarse	16.669698	16.7230050564
HEATMAP	13	timestep_coarse	16.6787037849	16.7316529751
HEATMAP	118	timestep_coarse	16.6893689632	16.7434821129
HEATMAP	27	timestep_coarse	16.7061219215	16.7601389885
HEATMAP	2	timestep_coarse	16.7106769085	16.7636048794
HEATMAP	107	timestep_coarse	16.7208750248	16.7742760181
HEATMAP	39	timestep_coarse	16.7231800556	16.77663517
HEATMAP	14	timestep_coarse	16.7330181599	16.7865850925
HEATMAP	119	timestep_coarse	16.744617939	16.7978088856
HEATMAP	28	timestep_coarse	16.7616050243	16.8156070709
HEATMAP	3	timestep_coarse	16.7656450272	16.8190050125
HEATMAP	108	timestep_coarse	16.7762680054	16.829556942
HEATMAP	40	timestep_coarse	16.7781538963	16.831692934
HEATMAP	15	timestep_coarse	16.7877020836	16.8405880928
HEATMAP	120	timestep_coarse	16.7997281551	16.8528130054
HEATMAP	29	timestep_coarse	16.8159270287	16.8696079254
HEATMAP	4	timestep_coarse	16.821559906	16.8747138977
HEATMAP	109	timestep_coarse	16.8307459354	16.8841300011
HEATMAP	41	timestep_coarse	16.8327569962	16.8860170841
HEATMAP	16	timestep_coarse	16.8424050808	16.8961410522
HEATMAP	121	timestep_coarse	16.8543009758	16.9072480202
HEATMAP	30	timestep_coarse	16.8704907894	16.9235098362
HEATMAP	5	timestep_coarse	16.8760299683	16.9299459457
HEATMAP	110	timestep_coarse	16.8855280876	16.9389741421
HEATMAP	42	timestep_coarse	16.8865420818	16.9399850368
HEATMAP	17	timestep_coarse	16.8980820179	16.9514870644
HEATMAP	122	timestep_coarse	16.9086899757	16.9616038799
HEATMAP	31	timestep_coarse	16.9236869812	16.9775929451
HEATMAP	6	timestep_coarse	16.9318370819	16.9848899841
HEATMAP	111	timestep_coarse	16.9400520325	16.9939980507
HEATMAP	43	timestep_coarse	16.9409840107	16.9946739674
HEATMAP	18	timestep_coarse	16.9529159069	17.0067830086
HEATMAP	123	timestep_coarse	16.9635689259	17.0167889595
HEATMAP	32	timestep_coarse	16.9789512157	17.0327341557
HEATMAP	7	timestep_coarse	16.9855489731	17.0385351181
HEATMAP	112	timestep_coarse	16.9963150024	17.0495750904
HEATMAP	44	timestep_coarse	16.9961359501	17.0508439541
HEATMAP	19	timestep_coarse	17.0082929134	17.0615060329
HEATMAP	124	timestep_coarse	17.0190389156	17.0719559193
HEATMAP	33	timestep_coarse	17.0337469578	17.0876481533
HEATMAP	8	timestep_coarse	17.0404009819	17.0938868523
HEATMAP	45	timestep_coarse	17.0511510372	17.1047320366
HEATMAP	113	timestep_coarse	17.0515050888	17.1052410603
HEATMAP	20	timestep_coarse	17.0637619495	17.1172158718
HEATMAP	125	timestep_coarse	17.0727522373	17.1261980534
HEATMAP	34	timestep_coarse	17.0881969929	17.1415660381
HEATMAP	9	timestep_coarse	17.0958108902	17.1492829323
HEATMAP	46	timestep_coarse	17.1056110859	17.1586880684
HEATMAP	114	timestep_coarse	17.1066920757	17.1599299908
HEATMAP	21	timestep_coarse	17.1180291176	17.170814991
HEATMAP	126	timestep_coarse	17.1275811195	17.1806340218
HEATMAP	35	timestep_coarse	17.1423950195	17.1963789463
HEATMAP	10	timestep_coarse	17.1507761478	17.204349041
HEATMAP	47	timestep_coarse	17.1588640213	17.2125399113
HEATMAP	115	timestep_coarse	17.1614539623	17.2153048515
HEATMAP	22	timestep_coarse	17.1726269722	17.2268550396
HEATMAP	127	timestep_coarse	17.1816711426	17.2343511581
HEATMAP	36	timestep_coarse	17.197467804	17.2508058548
HEATMAP	11	timestep_coarse	17.2058558464	17.259002924
HEATMAP	48	timestep_coarse	17.2139260769	17.2670550346
HEATMAP	116	timestep_coarse	17.2176821232	17.2703330517
HEATMAP	23	timestep_coarse	17.2279400826	17.2807898521
HEATMAP	0	timestep_coarse	17.2366850376	17.2908990383
HEATMAP	37	timestep_coarse	17.2506439686	17.3048989773
HEATMAP	12	timestep_coarse	17.2613530159	17.3150370121
HEATMAP	49	timestep_coarse	17.267952919	17.3215968609
HEATMAP	117	timestep_coarse	17.2715649605	17.3247101307
HEATMAP	24	timestep_coarse	17.2830760479	17.3369379044
HEATMAP	1	timestep_coarse	17.2924039364	17.3453600407
HEATMAP	38	timestep_coarse	17.3053569794	17.3588440418
HEATMAP	13	timestep_coarse	17.3158619404	17.3688189983
HEATMAP	50	timestep_coarse	17.3221850395	17.3762180805
HEATMAP	118	timestep_coarse	17.3264620304	17.3806860447
HEATMAP	25	timestep_coarse	17.3388829231	17.3926110268
HEATMAP	2	timestep_coarse	17.3463850021	17.3992459774
HEATMAP	39	timestep_coarse	17.3589911461	17.412566185
HEATMAP	14	timestep_coarse	17.370565176	17.4241662025
HEATMAP	51	timestep_coarse	17.3773288727	17.4299280643
HEATMAP	119	timestep_coarse	17.381788969	17.4349529743
HEATMAP	26	timestep_coarse	17.3936581612	17.4469461441
HEATMAP	3	timestep_coarse	17.4012651443	17.4546570778
HEATMAP	40	timestep_coarse	17.4135570526	17.4672410488
HEATMAP	15	timestep_coarse	17.4252550602	17.4781742096
HEATMAP	52	timestep_coarse	17.4314360619	17.4851679802
HEATMAP	120	timestep_coarse	17.4368870258	17.4900381565
HEATMAP	109	timestep_coarse	17.4370110035	17.4903290272
HEATMAP	27	timestep_coarse	17.4483950138	17.5024580956
HEATMAP	4	timestep_coarse	17.4566318989	17.5098159313
HEATMAP	41	timestep_coarse	17.468075037	17.5213809013
HEATMAP	16	timestep_coarse	17.4800281525	17.5338521004
HEATMAP	53	timestep_coarse	17.4855868816	17.5396339893
HEATMAP	121	timestep_coarse	17.492002964	17.5449981689
HEATMAP	110	timestep_coarse	17.4951250553	17.5485899448
HEATMAP	28	timestep_coarse	17.5048921108	17.5589740276
HEATMAP	5	timestep_coarse	17.5111248493	17.5651779175
HEATMAP	42	timestep_coarse	17.5217320919	17.5753901005
HEATMAP	17	timestep_coarse	17.5357871056	17.5891649723
HEATMAP	54	timestep_coarse	17.540541172	17.5950050354
HEATMAP	122	timestep_coarse	17.5464148521	17.599326849
HEATMAP	111	timestep_coarse	17.553855896	17.6077010632
HEATMAP	29	timestep_coarse	17.5597639084	17.6135308743
HEATMAP	6	timestep_coarse	17.5666229725	17.6197240353
HEATMAP	43	timestep_coarse	17.5764379501	17.6301939487
HEATMAP	18	timestep_coarse	17.5904619694	17.6443638802
HEATMAP	55	timestep_coarse	17.5951240063	17.6482598782
HEATMAP	123	timestep_coarse	17.6012558937	17.6545200348
HEATMAP	112	timestep_coarse	17.6096420288	17.6628770828
HEATMAP	30	timestep_coarse	17.6153388023	17.6683959961
HEATMAP	7	timestep_coarse	17.6204149723	17.6736431122
HEATMAP	44	timestep_coarse	17.6316449642	17.6862959862
HEATMAP	19	timestep_coarse	17.6462869644	17.6995069981
HEATMAP	56	timestep_coarse	17.6496529579	17.7036428452
HEATMAP	124	timestep_coarse	17.6569309235	17.7098429203
HEATMAP	113	timestep_coarse	17.6644330025	17.7180659771
HEATMAP	31	timestep_coarse	17.6694710255	17.7231929302
HEATMAP	8	timestep_coarse	17.6759700775	17.7294919491
HEATMAP	45	timestep_coarse	17.6865770817	17.740128994
HEATMAP	20	timestep_coarse	17.701884985	17.7553770542
HEATMAP	57	timestep_coarse	17.70480299	17.758507967
HEATMAP	125	timestep_coarse	17.7110571861	17.7644882202
HEATMAP	114	timestep_coarse	17.7190871239	17.7723031044
HEATMAP	32	timestep_coarse	17.7253980637	17.7792150974
HEATMAP	9	timestep_coarse	17.7314789295	17.7848749161
HEATMAP	46	timestep_coarse	17.7410070896	17.7941350937
HEATMAP	21	timestep_coarse	17.7565619946	17.8094289303
HEATMAP	58	timestep_coarse	17.7588970661	17.8124341965
HEATMAP	126	timestep_coarse	17.7661190033	17.8190920353
HEATMAP	115	timestep_coarse	17.7748749256	17.8287408352
HEATMAP	33	timestep_coarse	17.7812869549	17.8352820873
HEATMAP	10	timestep_coarse	17.7858960629	17.8395690918
HEATMAP	47	timestep_coarse	17.7938840389	17.8475799561
HEATMAP	22	timestep_coarse	17.8112421036	17.8652498722
HEATMAP	59	timestep_coarse	17.8135809898	17.8673419952
HEATMAP	127	timestep_coarse	17.8200910091	17.8728470802
HEATMAP	116	timestep_coarse	17.8307869434	17.8834791183
HEATMAP	34	timestep_coarse	17.8363199234	17.8896999359
HEATMAP	11	timestep_coarse	17.8411369324	17.8943798542
HEATMAP	48	timestep_coarse	17.8488020897	17.9018480778
HEATMAP	23	timestep_coarse	17.8663349152	17.919205904
HEATMAP	60	timestep_coarse	17.8688459396	17.9213719368
HEATMAP	0	timestep_coarse	17.8752748966	17.9297099113
HEATMAP	117	timestep_coarse	17.8842561245	17.9373049736
HEATMAP	35	timestep_coarse	17.8911731243	17.945109129
HEATMAP	12	timestep_coarse	17.8967790604	17.9506268501
HEATMAP	49	timestep_coarse	17.9028508663	17.9566240311
HEATMAP	61	timestep_coarse	17.9216179848	17.9741609097
HEATMAP	24	timestep_coarse	17.9214799404	17.9753830433
HEATMAP	1	timestep_coarse	17.9311928749	17.9839498997
HEATMAP	118	timestep_coarse	17.9429929256	17.9971001148
HEATMAP	36	timestep_coarse	17.9471259117	18.0005779266
HEATMAP	13	timestep_coarse	17.9514188766	18.0044047832
HEATMAP	50	timestep_coarse	17.9571559429	18.0111749172
HEATMAP	62	timestep_coarse	17.9750580788	18.0279679298
HEATMAP	25	timestep_coarse	17.9773750305	18.0311498642
HEATMAP	2	timestep_coarse	17.9852938652	18.0383820534
HEATMAP	119	timestep_coarse	17.9977219105	18.0509128571
HEATMAP	37	timestep_coarse	18.0013051033	18.0556080341
HEATMAP	14	timestep_coarse	18.0060601234	18.0597469807
HEATMAP	51	timestep_coarse	18.0121819973	18.0648748875
HEATMAP	63	timestep_coarse	18.0281369686	18.0809988976
HEATMAP	26	timestep_coarse	18.0326440334	18.0859639645
HEATMAP	3	timestep_coarse	18.0404341221	18.093968153
HEATMAP	120	timestep_coarse	18.0528481007	18.1059710979
HEATMAP	38	timestep_coarse	18.05742383	18.1106920242
HEATMAP	15	timestep_coarse	18.0608260632	18.1138651371
HEATMAP	52	timestep_coarse	18.0663762093	18.120028019
HEATMAP	64	timestep_coarse	18.082034111	18.1356070042
HEATMAP	27	timestep_coarse	18.0878751278	18.1418139935
HEATMAP	4	timestep_coarse	18.0959429741	18.14920187
HEATMAP	121	timestep_coarse	18.1074719429	18.1603500843
HEATMAP	39	timestep_coarse	18.1117630005	18.1653251648
HEATMAP	16	timestep_coarse	18.1157281399	18.1694891453
HEATMAP	53	timestep_coarse	18.1202809811	18.1742939949
HEATMAP	65	timestep_coarse	18.1362111568	18.1892380714
HEATMAP	28	timestep_coarse	18.1442761421	18.1983511448
HEATMAP	5	timestep_coarse	18.1504898071	18.2046048641
HEATMAP	122	timestep_coarse	18.1613469124	18.2142858505
HEATMAP	40	timestep_coarse	18.1677079201	18.2214300632
HEATMAP	17	timestep_coarse	18.1714560986	18.2248020172
HEATMAP	54	timestep_coarse	18.1751790047	18.2296671867
HEATMAP	66	timestep_coarse	18.1892848015	18.2425408363
HEATMAP	29	timestep_coarse	18.1996059418	18.2532629967
HEATMAP	6	timestep_coarse	18.2060530186	18.2593851089
HEATMAP	123	timestep_coarse	18.2158238888	18.2689709663
HEATMAP	41	timestep_coarse	18.2234148979	18.2768979073
HEATMAP	18	timestep_coarse	18.2262458801	18.2801258564
HEATMAP	55	timestep_coarse	18.2294168472	18.2825469971
HEATMAP	67	timestep_coarse	18.2435638905	18.2974720001
HEATMAP	30	timestep_coarse	18.2550599575	18.3080909252
HEATMAP	7	timestep_coarse	18.2599840164	18.3132600784
HEATMAP	124	timestep_coarse	18.2710149288	18.3239979744
HEATMAP	42	timestep_coarse	18.2780160904	18.3317661285
HEATMAP	19	timestep_coarse	18.2821018696	18.335351944
HEATMAP	56	timestep_coarse	18.2839388847	18.3382458687
HEATMAP	68	timestep_coarse	18.2990348339	18.3519618511
HEATMAP	31	timestep_coarse	18.309128046	18.3628540039
HEATMAP	8	timestep_coarse	18.3152198792	18.3686499596
HEATMAP	125	timestep_coarse	18.3247630596	18.3781731129
HEATMAP	43	timestep_coarse	18.333283186	18.3870790005
HEATMAP	20	timestep_coarse	18.3377559185	18.391283989
HEATMAP	57	timestep_coarse	18.3388710022	18.3926551342
HEATMAP	69	timestep_coarse	18.3522181511	18.4053909779
HEATMAP	32	timestep_coarse	18.3651661873	18.4189741611
HEATMAP	9	timestep_coarse	18.3706469536	18.4241089821
HEATMAP	126	timestep_coarse	18.3795630932	18.4325771332
HEATMAP	44	timestep_coarse	18.3894820213	18.4442050457
HEATMAP	21	timestep_coarse	18.3924710751	18.4452991486
HEATMAP	58	timestep_coarse	18.392802	18.4463090897
HEATMAP	70	timestep_coarse	18.4062957764	18.4598309994
HEATMAP	33	timestep_coarse	18.4209690094	18.4750039577
HEATMAP	10	timestep_coarse	18.4251480103	18.4788510799
HEATMAP	127	timestep_coarse	18.4331719875	18.4858469963
HEATMAP	45	timestep_coarse	18.4449520111	18.4985630512
HEATMAP	22	timestep_coarse	18.4470798969	18.5010540485
HEATMAP	59	timestep_coarse	18.4473419189	18.5013170242
HEATMAP	71	timestep_coarse	18.4595119953	18.5131340027
HEATMAP	34	timestep_coarse	18.4765019417	18.5299780369
HEATMAP	11	timestep_coarse	18.4804139137	18.533602953
HEATMAP	0	timestep_coarse	18.4942378998	18.5484728813
HEATMAP	46	timestep_coarse	18.5003881454	18.5534930229
HEATMAP	60	timestep_coarse	18.5028529167	18.5552728176
HEATMAP	23	timestep_coarse	18.5020549297	18.554890871
HEATMAP	72	timestep_coarse	18.5145471096	18.5684380531
HEATMAP	35	timestep_coarse	18.5319340229	18.5859339237
HEATMAP	12	timestep_coarse	18.5360138416	18.58968997
HEATMAP	1	timestep_coarse	18.5500240326	18.6028039455
HEATMAP	61	timestep_coarse	18.5555040836	18.6080200672
HEATMAP	47	timestep_coarse	18.5541288853	18.6078310013
HEATMAP	24	timestep_coarse	18.5571689606	18.6111121178
HEATMAP	73	timestep_coarse	18.5690181255	18.6224880219
HEATMAP	36	timestep_coarse	18.5883979797	18.6418168545
HEATMAP	13	timestep_coarse	18.5908849239	18.6438229084
HEATMAP	2	timestep_coarse	18.6038758755	18.656801939
HEATMAP	62	timestep_coarse	18.6089100838	18.6617839336
HEATMAP	48	timestep_coarse	18.6097860336	18.6627960205
HEATMAP	25	timestep_coarse	18.613036871	18.6667630672
HEATMAP	74	timestep_coarse	18.6230270863	18.6778230667
HEATMAP	37	timestep_coarse	18.6429591179	18.697355032
HEATMAP	14	timestep_coarse	18.6452381611	18.698772192
HEATMAP	3	timestep_coarse	18.6583762169	18.711755991
HEATMAP	63	timestep_coarse	18.6616969109	18.7148199081
HEATMAP	49	timestep_coarse	18.6643760204	18.7179219723
HEATMAP	26	timestep_coarse	18.668238163	18.7215180397
HEATMAP	75	timestep_coarse	18.6788949966	18.7320120335
HEATMAP	38	timestep_coarse	18.6991798878	18.7525458336
HEATMAP	15	timestep_coarse	18.6998071671	18.7529129982
HEATMAP	4	timestep_coarse	18.7137858868	18.7670440674
HEATMAP	64	timestep_coarse	18.7162311077	18.7696712017
HEATMAP	50	timestep_coarse	18.7189910412	18.7730669975
HEATMAP	27	timestep_coarse	18.7234299183	18.7773170471
HEATMAP	76	timestep_coarse	18.7335970402	18.7868721485
HEATMAP	39	timestep_coarse	18.7531480789	18.8067750931
HEATMAP	16	timestep_coarse	18.7548491955	18.8085651398
HEATMAP	5	timestep_coarse	18.767895937	18.8218798637
HEATMAP	65	timestep_coarse	18.7702670097	18.8229529858
HEATMAP	51	timestep_coarse	18.7750329971	18.82782197
HEATMAP	28	timestep_coarse	18.7797839642	18.8337550163
HEATMAP	77	timestep_coarse	18.7867250443	18.8399319649
HEATMAP	40	timestep_coarse	18.8089709282	18.8624520302
HEATMAP	40	follower_in_sliding_window	18.2225849628	18.8635220528HEATMAP	17	timestep_coarse	18.8103671074	18.8636779785
HEATMAP	6	timestep_coarse	18.8233160973	18.8763930798
HEATMAP	66	timestep_coarse	18.8229968548	18.8761599064
HEATMAP	52	timestep_coarse	18.8302650452	18.8839139938
HEATMAP	29	timestep_coarse	18.834777832	18.8885118961
HEATMAP	78	timestep_coarse	18.8403749466	18.8946671486
HEATMAP	41	timestep_coarse	18.8643898964	18.9178259373
HEATMAP	18	timestep_coarse	18.86510396	18.9190199375
HEATMAP	7	timestep_coarse	18.8770091534	18.9300601482
HEATMAP	67	timestep_coarse	18.8772230148	18.9310758114
HEATMAP	53	timestep_coarse	18.8851168156	18.9391460419
HEATMAP	30	timestep_coarse	18.8902699947	18.9432449341
HEATMAP	79	timestep_coarse	18.8947870731	18.948043108
HEATMAP	42	timestep_coarse	18.9192621708	18.9729089737
HEATMAP	19	timestep_coarse	18.9208250046	18.9741208553
HEATMAP	68	timestep_coarse	18.9321439266	18.9850559235
HEATMAP	8	timestep_coarse	18.9320409298	18.9855098724
HEATMAP	54	timestep_coarse	18.9404881001	18.995139122
HEATMAP	31	timestep_coarse	18.9442770481	18.9979710579
HEATMAP	80	timestep_coarse	18.9490878582	19.003319025
HEATMAP	43	timestep_coarse	18.9744470119	19.0281071663
HEATMAP	20	timestep_coarse	18.9765729904	19.0301380157
HEATMAP	69	timestep_coarse	18.9852969646	19.0386660099
HEATMAP	9	timestep_coarse	18.9870760441	19.040293932
HEATMAP	55	timestep_coarse	18.996021986	19.0492749214
HEATMAP	32	timestep_coarse	19.0003499985	19.0541470051
HEATMAP	81	timestep_coarse	19.0039169788	19.05747509
HEATMAP	21	timestep_coarse	19.0312931538	19.0841190815
HEATMAP	44	timestep_coarse	19.0301508904	19.0848200321
HEATMAP	70	timestep_coarse	19.0395679474	19.0929927826
HEATMAP	10	timestep_coarse	19.0413241386	19.0948121548
HEATMAP	56	timestep_coarse	19.0516059399	19.1055419445
HEATMAP	33	timestep_coarse	19.0561010838	19.1101021767
HEATMAP	82	timestep_coarse	19.0575840473	19.1114258766
HEATMAP	45	timestep_coarse	19.0855898857	19.1392199993
HEATMAP	22	timestep_coarse	19.0855119228	19.1394479275
HEATMAP	71	timestep_coarse	19.0926411152	19.1462590694
HEATMAP	11	timestep_coarse	19.0964369774	19.1495628357
HEATMAP	57	timestep_coarse	19.107473135	19.1611940861
HEATMAP	34	timestep_coarse	19.1115598679	19.1649720669
HEATMAP	83	timestep_coarse	19.1124970913	19.166093111
HEATMAP	23	timestep_coarse	19.1404769421	19.1932749748
HEATMAP	46	timestep_coarse	19.1410260201	19.194081068
HEATMAP	72	timestep_coarse	19.1472871304	19.2012381554
HEATMAP	12	timestep_coarse	19.1515760422	19.2052550316
HEATMAP	58	timestep_coarse	19.1626110077	19.2163550854
HEATMAP	84	timestep_coarse	19.1671750546	19.2202510834
HEATMAP	35	timestep_coarse	19.1669409275	19.2208681107
HEATMAP	47	timestep_coarse	19.1946818829	19.2483708858
HEATMAP	24	timestep_coarse	19.1955850124	19.2494270802
HEATMAP	73	timestep_coarse	19.2022790909	19.2557561398
HEATMAP	13	timestep_coarse	19.2060379982	19.2590248585
HEATMAP	59	timestep_coarse	19.2183120251	19.2720980644
HEATMAP	85	timestep_coarse	19.2201268673	19.2737569809
HEATMAP	36	timestep_coarse	19.2233498096	19.2767388821
HEATMAP	48	timestep_coarse	19.2503221035	19.3033001423
HEATMAP	25	timestep_coarse	19.2513868809	19.3051588535
HEATMAP	74	timestep_coarse	19.2562670708	19.3110530376
HEATMAP	14	timestep_coarse	19.2604091167	19.3140420914
HEATMAP	60	timestep_coarse	19.2746059895	19.3270318508
HEATMAP	86	timestep_coarse	19.2746520042	19.3276078701
HEATMAP	37	timestep_coarse	19.2779040337	19.3322751522
HEATMAP	49	timestep_coarse	19.3052198887	19.3587720394
HEATMAP	26	timestep_coarse	19.3065831661	19.3598451614
HEATMAP	75	timestep_coarse	19.3120958805	19.3652489185
HEATMAP	15	timestep_coarse	19.314661026	19.3676431179
HEATMAP	61	timestep_coarse	19.3281979561	19.3807029724
HEATMAP	87	timestep_coarse	19.3276660442	19.3807120323
HEATMAP	38	timestep_coarse	19.334061861	19.3873889446
HEATMAP	50	timestep_coarse	19.3601930141	19.4141619205
HEATMAP	27	timestep_coarse	19.3614211082	19.4153490067
HEATMAP	76	timestep_coarse	19.3669090271	19.4201729298
HEATMAP	16	timestep_coarse	19.3696122169	19.4234890938
HEATMAP	62	timestep_coarse	19.3824439049	19.4353508949
HEATMAP	62	follower_in_sliding_window	18.6620430946	19.4364180565HEATMAP	88	timestep_coarse	19.3821179867	19.4362809658
HEATMAP	39	timestep_coarse	19.3879110813	19.4414842129
HEATMAP	51	timestep_coarse	19.4157209396	19.468667984
HEATMAP	28	timestep_coarse	19.4178521633	19.4717919827
HEATMAP	77	timestep_coarse	19.419978857	19.4731268883
HEATMAP	17	timestep_coarse	19.4250690937	19.4783930779
HEATMAP	63	timestep_coarse	19.4363110065	19.4893679619
HEATMAP	89	timestep_coarse	19.4368441105	19.4914321899
HEATMAP	40	timestep_coarse	19.4438350201	19.4973080158
HEATMAP	52	timestep_coarse	19.4711101055	19.5247921944
HEATMAP	29	timestep_coarse	19.4729449749	19.5265378952
HEATMAP	78	timestep_coarse	19.4735720158	19.5277810097
HEATMAP	18	timestep_coarse	19.4799780846	19.5337898731
HEATMAP	64	timestep_coarse	19.4917480946	19.5452690125
HEATMAP	90	timestep_coarse	19.4918751717	19.5457191467
HEATMAP	41	timestep_coarse	19.499270916	19.5526509285
HEATMAP	53	timestep_coarse	19.5259339809	19.579887867
HEATMAP	30	timestep_coarse	19.5283658504	19.5814108849
HEATMAP	79	timestep_coarse	19.5278520584	19.5811481476
HEATMAP	19	timestep_coarse	19.5353679657	19.5885698795
HEATMAP	65	timestep_coarse	19.5467951298	19.5996651649
HEATMAP	91	timestep_coarse	19.5462870598	19.5995151997
HEATMAP	42	timestep_coarse	19.5539381504	19.6075160503
HEATMAP	54	timestep_coarse	19.581305027	19.6359140873
HEATMAP	31	timestep_coarse	19.5823969841	19.6360919476
HEATMAP	80	timestep_coarse	19.5825769901	19.6368780136
HEATMAP	20	timestep_coarse	19.5905990601	19.6440520287
HEATMAP	66	timestep_coarse	19.600646019	19.6538949013
HEATMAP	92	timestep_coarse	19.6006958485	19.6552548409
HEATMAP	43	timestep_coarse	19.6094620228	19.6631970406
HEATMAP	55	timestep_coarse	19.6367838383	19.6898930073
HEATMAP	81	timestep_coarse	19.6379029751	19.6913840771
HEATMAP	32	timestep_coarse	19.6380879879	19.6918830872
HEATMAP	21	timestep_coarse	19.6447789669	19.6975791454
HEATMAP	93	timestep_coarse	19.655479908	19.7090799809
HEATMAP	67	timestep_coarse	19.6559109688	19.7098369598
HEATMAP	44	timestep_coarse	19.6656959057	19.7204139233
HEATMAP	82	timestep_coarse	19.6914548874	19.7453098297
HEATMAP	56	timestep_coarse	19.6922399998	19.7461600304
HEATMAP	33	timestep_coarse	19.6938540936	19.7479290962
HEATMAP	22	timestep_coarse	19.6989579201	19.7528669834
HEATMAP	94	timestep_coarse	19.7095859051	19.7637908459
HEATMAP	68	timestep_coarse	19.7118990421	19.7648608685
HEATMAP	45	timestep_coarse	19.721544981	19.7751069069
HEATMAP	83	timestep_coarse	19.7463550568	19.7999460697
HEATMAP	57	timestep_coarse	19.7477030754	19.8014099598
HEATMAP	34	timestep_coarse	19.749382019	19.8027479649
HEATMAP	23	timestep_coarse	19.7534530163	19.8062310219
HEATMAP	95	timestep_coarse	19.7634692192	19.8166201115
HEATMAP	69	timestep_coarse	19.7660150528	19.819491148
HEATMAP	46	timestep_coarse	19.7767570019	19.829857111
HEATMAP	84	timestep_coarse	19.8015360832	19.8546581268
HEATMAP	58	timestep_coarse	19.8023951054	19.8560450077
HEATMAP	35	timestep_coarse	19.8047349453	19.8587899208
HEATMAP	24	timestep_coarse	19.8081901073	19.8619771004
HEATMAP	96	timestep_coarse	19.8176488876	19.8714740276
HEATMAP	70	timestep_coarse	19.8213717937	19.8748598099
HEATMAP	47	timestep_coarse	19.8308148384	19.8845338821
HEATMAP	85	timestep_coarse	19.8549830914	19.9086499214
HEATMAP	59	timestep_coarse	19.8580029011	19.9116969109
HEATMAP	36	timestep_coarse	19.8612589836	19.9145839214
HEATMAP	25	timestep_coarse	19.8637700081	19.917372942
HEATMAP	97	timestep_coarse	19.8720779419	19.9255959988
HEATMAP	71	timestep_coarse	19.8754150867	19.9290189743
HEATMAP	48	timestep_coarse	19.8868839741	19.9397640228
HEATMAP	86	timestep_coarse	19.9095380306	19.9625349045
HEATMAP	60	timestep_coarse	19.914208889	19.9666028023
HEATMAP	37	timestep_coarse	19.9156970978	19.9700400829
HEATMAP	26	timestep_coarse	19.9184041023	19.9717011452
HEATMAP	98	timestep_coarse	19.9260699749	19.9794011116
HEATMAP	72	timestep_coarse	19.9309999943	19.9849760532
HEATMAP	49	timestep_coarse	19.9413099289	19.9950180054
HEATMAP	87	timestep_coarse	19.9625961781	20.0157120228
HEATMAP	61	timestep_coarse	19.9676780701	20.0200850964
HEATMAP	38	timestep_coarse	19.9718959332	20.0252459049
HEATMAP	27	timestep_coarse	19.9753401279	20.0292680264
HEATMAP	99	timestep_coarse	19.9805159569	20.0346319675
HEATMAP	73	timestep_coarse	19.9869852066	20.0405721664
HEATMAP	50	timestep_coarse	19.9962949753	20.0503149033
HEATMAP	88	timestep_coarse	20.0171539783	20.0712609291
HEATMAP	62	timestep_coarse	20.0218188763	20.0746529102
HEATMAP	39	timestep_coarse	20.026168108	20.0796921253
HEATMAP	100	timestep_coarse	20.0362098217	20.0897049904
HEATMAP	28	timestep_coarse	20.0364160538	20.090307951
HEATMAP	74	timestep_coarse	20.0420281887	20.0967600346
HEATMAP	51	timestep_coarse	20.0522949696	20.1050419807
HEATMAP	89	timestep_coarse	20.0718510151	20.1264710426
HEATMAP	63	timestep_coarse	20.0755939484	20.1286389828
HEATMAP	40	timestep_coarse	20.0820429325	20.1357131004
HEATMAP	101	timestep_coarse	20.0899369717	20.1436319351
HEATMAP	29	timestep_coarse	20.0910549164	20.1447329521
HEATMAP	75	timestep_coarse	20.098336935	20.1515419483
HEATMAP	52	timestep_coarse	20.1074960232	20.1611161232
HEATMAP	90	timestep_coarse	20.1265530586	20.1804831028
HEATMAP	64	timestep_coarse	20.1310451031	20.1845200062
HEATMAP	41	timestep_coarse	20.1376900673	20.1910769939
HEATMAP	102	timestep_coarse	20.1445529461	20.1979498863
HEATMAP	30	timestep_coarse	20.146135807	20.1990568638
HEATMAP	76	timestep_coarse	20.1540820599	20.2074861526
HEATMAP	53	timestep_coarse	20.1622669697	20.2162389755
HEATMAP	91	timestep_coarse	20.1815910339	20.234826088
HEATMAP	65	timestep_coarse	20.1860740185	20.2389211655
HEATMAP	42	timestep_coarse	20.192453146	20.2459361553
HEATMAP	103	timestep_coarse	20.1979861259	20.2519030571
HEATMAP	31	timestep_coarse	20.1995971203	20.2532811165
HEATMAP	77	timestep_coarse	20.2082118988	20.2613549232
HEATMAP	54	timestep_coarse	20.2180609703	20.2724831104
HEATMAP	92	timestep_coarse	20.2360408306	20.2905888557
HEATMAP	66	timestep_coarse	20.2398788929	20.2931408882
HEATMAP	43	timestep_coarse	20.2477631569	20.3012671471
HEATMAP	104	timestep_coarse	20.253412962	20.3072350025
HEATMAP	32	timestep_coarse	20.255300045	20.3090879917
HEATMAP	78	timestep_coarse	20.2627351284	20.3170499802
HEATMAP	55	timestep_coarse	20.2734358311	20.3265838623
HEATMAP	93	timestep_coarse	20.2908189297	20.3445038795
HEATMAP	67	timestep_coarse	20.2951300144	20.3489778042
HEATMAP	44	timestep_coarse	20.3036499023	20.3583250046
HEATMAP	105	timestep_coarse	20.3078920841	20.3614199162
HEATMAP	33	timestep_coarse	20.3117899895	20.3656191826
HEATMAP	79	timestep_coarse	20.3180341721	20.3713550568
HEATMAP	56	timestep_coarse	20.3285598755	20.382461071
HEATMAP	94	timestep_coarse	20.3454120159	20.399684906
HEATMAP	68	timestep_coarse	20.3511309624	20.4040949345
HEATMAP	45	timestep_coarse	20.3595180511	20.4131529331
HEATMAP	106	timestep_coarse	20.3619351387	20.4178791046
HEATMAP	34	timestep_coarse	20.3666229248	20.4199268818
HEATMAP	80	timestep_coarse	20.3735868931	20.4279260635
HEATMAP	57	timestep_coarse	20.3844189644	20.4380781651
HEATMAP	95	timestep_coarse	20.3996720314	20.4529190063
HEATMAP	69	timestep_coarse	20.4052009583	20.4585881233
HEATMAP	46	timestep_coarse	20.414921999	20.4679551125
HEATMAP	107	timestep_coarse	20.4185009003	20.4719748497
HEATMAP	35	timestep_coarse	20.4215021133	20.475383997
HEATMAP	81	timestep_coarse	20.4295070171	20.4829611778
HEATMAP	58	timestep_coarse	20.4394381046	20.4932010174
HEATMAP	96	timestep_coarse	20.4539518356	20.5078189373
HEATMAP	70	timestep_coarse	20.460408926	20.5139908791
HEATMAP	47	timestep_coarse	20.468859911	20.5225410461
HEATMAP	108	timestep_coarse	20.4735758305	20.5270440578
HEATMAP	36	timestep_coarse	20.4774808884	20.5307788849
HEATMAP	82	timestep_coarse	20.4843518734	20.5381689072
HEATMAP	59	timestep_coarse	20.495167017	20.54906106
HEATMAP	97	timestep_coarse	20.508936882	20.562541008
HEATMAP	71	timestep_coarse	20.5145249367	20.568212986
HEATMAP	48	timestep_coarse	20.5249090195	20.577835083
HEATMAP	109	timestep_coarse	20.5268628597	20.5803258419
HEATMAP	37	timestep_coarse	20.5353870392	20.5896201134
HEATMAP	83	timestep_coarse	20.5401329994	20.5937700272
HEATMAP	60	timestep_coarse	20.5515899658	20.6039698124
HEATMAP	98	timestep_coarse	20.5630068779	20.6163749695
HEATMAP	72	timestep_coarse	20.570592165	20.6245830059
HEATMAP	49	timestep_coarse	20.5797469616	20.6334688663
HEATMAP	110	timestep_coarse	20.5811879635	20.6346640587
HEATMAP	38	timestep_coarse	20.5910470486	20.6445360184
HEATMAP	84	timestep_coarse	20.5963020325	20.649392128
HEATMAP	61	timestep_coarse	20.6050109863	20.6574299335
HEATMAP	99	timestep_coarse	20.6174490452	20.6714200974
HEATMAP	73	timestep_coarse	20.6261591911	20.6797411442
HEATMAP	50	timestep_coarse	20.6347229481	20.6887309551
HEATMAP	111	timestep_coarse	20.6346769333	20.688616991
HEATMAP	39	timestep_coarse	20.6450951099	20.6984770298
HEATMAP	85	timestep_coarse	20.6505389214	20.7042720318
HEATMAP	62	timestep_coarse	20.6591579914	20.7119729519
HEATMAP	100	timestep_coarse	20.6730468273	20.7265849113
HEATMAP	74	timestep_coarse	20.681096077	20.7359371185
HEATMAP	51	timestep_coarse	20.6907269955	20.7433819771
HEATMAP	112	timestep_coarse	20.6901400089	20.7436130047
HEATMAP	40	timestep_coarse	20.7004959583	20.7541940212
HEATMAP	86	timestep_coarse	20.7060329914	20.7590408325
HEATMAP	63	timestep_coarse	20.7128620148	20.7658500671
HEATMAP	101	timestep_coarse	20.7267980576	20.7805440426
HEATMAP	75	timestep_coarse	20.7379150391	20.7909879684
HEATMAP	113	timestep_coarse	20.7446670532	20.7982959747
HEATMAP	52	timestep_coarse	20.745882988	20.7995131016
HEATMAP	41	timestep_coarse	20.7557249069	20.8090319633
HEATMAP	87	timestep_coarse	20.7595081329	20.8127131462
HEATMAP	64	timestep_coarse	20.7682571411	20.8217761517
HEATMAP	102	timestep_coarse	20.7815029621	20.834954977
HEATMAP	76	timestep_coarse	20.793489933	20.8468599319
HEATMAP	114	timestep_coarse	20.7983629704	20.8515620232
HEATMAP	53	timestep_coarse	20.8006279469	20.8545620441
HEATMAP	42	timestep_coarse	20.8100430965	20.8635680676
HEATMAP	88	timestep_coarse	20.815071106	20.8692159653
HEATMAP	65	timestep_coarse	20.8233201504	20.8763501644
HEATMAP	103	timestep_coarse	20.8349180222	20.8888249397
HEATMAP	77	timestep_coarse	20.8475978374	20.9008889198
HEATMAP	115	timestep_coarse	20.8526299	20.9066338539
HEATMAP	54	timestep_coarse	20.8563890457	20.9107880592
HEATMAP	43	timestep_coarse	20.8651380539	20.9187381268
HEATMAP	89	timestep_coarse	20.8708012104	20.9254930019
HEATMAP	66	timestep_coarse	20.8772759438	20.9305188656
HEATMAP	104	timestep_coarse	20.8899159431	20.9437708855
HEATMAP	78	timestep_coarse	20.9022510052	20.9564869404
HEATMAP	116	timestep_coarse	20.9082429409	20.9611179829
HEATMAP	55	timestep_coarse	20.9115958214	20.9647099972
HEATMAP	90	timestep_coarse	20.9268770218	20.9807960987
HEATMAP	44	timestep_coarse	20.9290180206	20.9838309288
HEATMAP	67	timestep_coarse	20.9325349331	20.986495018
HEATMAP	105	timestep_coarse	20.9444520473	20.9980061054
HEATMAP	79	timestep_coarse	20.957460165	21.0107910633
HEATMAP	117	timestep_coarse	20.9612801075	21.0143659115
HEATMAP	56	timestep_coarse	20.9670770168	21.0209419727
HEATMAP	91	timestep_coarse	20.9823811054	21.0355770588
HEATMAP	45	timestep_coarse	20.9845530987	21.0381059647
HEATMAP	68	timestep_coarse	20.9886040688	21.0416250229
HEATMAP	106	timestep_coarse	20.9993691444	21.0551691055
HEATMAP	80	timestep_coarse	21.0127289295	21.0670399666
HEATMAP	118	timestep_coarse	21.0152819157	21.0696070194
HEATMAP	57	timestep_coarse	21.0229179859	21.0766301155
HEATMAP	92	timestep_coarse	21.0381247997	21.0924999714
HEATMAP	46	timestep_coarse	21.0394852161	21.0925559998
HEATMAP	69	timestep_coarse	21.0427660942	21.0960280895
HEATMAP	107	timestep_coarse	21.055783987	21.1091439724
HEATMAP	119	timestep_coarse	21.0695879459	21.1230008602
HEATMAP	81	timestep_coarse	21.0726239681	21.1260609627
HEATMAP	58	timestep_coarse	21.0780341625	21.1314690113
HEATMAP	93	timestep_coarse	21.0936439037	21.1473488808
HEATMAP	47	timestep_coarse	21.093059063	21.1469700336
HEATMAP	70	timestep_coarse	21.0978479385	21.1514358521
HEATMAP	108	timestep_coarse	21.1107678413	21.1642010212
HEATMAP	120	timestep_coarse	21.1241509914	21.1774401665
HEATMAP	82	timestep_coarse	21.1274158955	21.1818809509
HEATMAP	59	timestep_coarse	21.1333119869	21.186964035
HEATMAP	48	timestep_coarse	21.1489970684	21.2018611431
HEATMAP	94	timestep_coarse	21.1491630077	21.2033088207
HEATMAP	71	timestep_coarse	21.1519041061	21.2055799961
HEATMAP	109	timestep_coarse	21.1643638611	21.2179620266
HEATMAP	121	timestep_coarse	21.1780450344	21.2311489582
HEATMAP	83	timestep_coarse	21.1834800243	21.2372128963
HEATMAP	60	timestep_coarse	21.1895217896	21.24187994
HEATMAP	49	timestep_coarse	21.2033970356	21.2570738792
HEATMAP	95	timestep_coarse	21.2042441368	21.257679224
HEATMAP	72	timestep_coarse	21.2076311111	21.2615849972
HEATMAP	110	timestep_coarse	21.2188220024	21.2723851204
HEATMAP	122	timestep_coarse	21.2316248417	21.2847058773
HEATMAP	84	timestep_coarse	21.2397840023	21.2929611206
HEATMAP	61	timestep_coarse	21.2429640293	21.2955510616
HEATMAP	50	timestep_coarse	21.2580809593	21.3122570515
HEATMAP	96	timestep_coarse	21.259718895	21.3136768341
HEATMAP	73	timestep_coarse	21.2631452084	21.3167450428
HEATMAP	111	timestep_coarse	21.2723360062	21.3263289928
HEATMAP	123	timestep_coarse	21.2854008675	21.3387548923
HEATMAP	85	timestep_coarse	21.2936189175	21.3474149704
HEATMAP	62	timestep_coarse	21.2973480225	21.3501470089
HEATMAP	51	timestep_coarse	21.3138308525	21.366642952
HEATMAP	97	timestep_coarse	21.3157069683	21.3692688942
HEATMAP	74	timestep_coarse	21.3177490234	21.3725709915
HEATMAP	112	timestep_coarse	21.3278410435	21.3812451363
HEATMAP	124	timestep_coarse	21.3404269218	21.3935279846
HEATMAP	86	timestep_coarse	21.3492369652	21.4022779465
HEATMAP	63	timestep_coarse	21.3510279655	21.4039859772
HEATMAP	52	timestep_coarse	21.3687441349	21.4222819805
HEATMAP	98	timestep_coarse	21.3706459999	21.4240789413
HEATMAP	75	timestep_coarse	21.3745439053	21.4275689125
HEATMAP	113	timestep_coarse	21.382256031	21.4360129833
HEATMAP	125	timestep_coarse	21.3937091827	21.4470021725
HEATMAP	87	timestep_coarse	21.4031941891	21.4563550949
HEATMAP	64	timestep_coarse	21.4060361385	21.4595911503
HEATMAP	53	timestep_coarse	21.4229719639	21.4769070148
HEATMAP	99	timestep_coarse	21.4260420799	21.4801249504
HEATMAP	76	timestep_coarse	21.4301331043	21.4834740162
HEATMAP	114	timestep_coarse	21.4360661507	21.4893209934
HEATMAP	126	timestep_coarse	21.4478681087	21.5010721684
HEATMAP	88	timestep_coarse	21.4587669373	21.5129721165
HEATMAP	65	timestep_coarse	21.4611639977	21.5141019821
HEATMAP	54	timestep_coarse	21.4782969952	21.5328130722
HEATMAP	100	timestep_coarse	21.4826979637	21.53627491
HEATMAP	77	timestep_coarse	21.4845569134	21.5377929211
HEATMAP	115	timestep_coarse	21.4903578758	21.5442848206
HEATMAP	127	timestep_coarse	21.5010380745	21.553828001
HEATMAP	66	timestep_coarse	21.5150568485	21.5683679581
HEATMAP	89	timestep_coarse	21.5149509907	21.5696451664
HEATMAP	55	timestep_coarse	21.5333528519	21.5864138603
HEATMAP	101	timestep_coarse	21.536965847	21.5906870365
HEATMAP	78	timestep_coarse	21.5391330719	21.5934269428
HEATMAP	116	timestep_coarse	21.5459361076	21.5987241268
HEATMAP	0	timestep_coarse	21.5554180145	21.6099829674
HEATMAP	67	timestep_coarse	21.5699670315	21.6240308285
HEATMAP	90	timestep_coarse	21.5708901882	21.6248049736
HEATMAP	56	timestep_coarse	21.5884618759	21.642264843
HEATMAP	102	timestep_coarse	21.5925338268	21.6460528374
HEATMAP	79	timestep_coarse	21.5939581394	21.6472671032
HEATMAP	117	timestep_coarse	21.5988991261	21.6520879269
HEATMAP	1	timestep_coarse	21.6105840206	21.6632018089
HEATMAP	68	timestep_coarse	21.6261689663	21.6791958809
HEATMAP	91	timestep_coarse	21.6267681122	21.6800200939
HEATMAP	57	timestep_coarse	21.6438260078	21.6975121498
HEATMAP	103	timestep_coarse	21.646905899	21.7007699013
HEATMAP	80	timestep_coarse	21.64970994	21.7039868832
HEATMAP	118	timestep_coarse	21.6530740261	21.7074320316
HEATMAP	2	timestep_coarse	21.6635520458	21.7163579464
HEATMAP	69	timestep_coarse	21.6802959442	21.7334570885
HEATMAP	92	timestep_coarse	21.6824150085	21.736989975
HEATMAP	58	timestep_coarse	21.698472023	21.7518939972
HEATMAP	104	timestep_coarse	21.7028598785	21.756704092
HEATMAP	81	timestep_coarse	21.7055561543	21.7590880394
HEATMAP	119	timestep_coarse	21.7073459625	21.7607779503
HEATMAP	3	timestep_coarse	21.716999054	21.770222187
HEATMAP	70	timestep_coarse	21.7352378368	21.7889499664
HEATMAP	93	timestep_coarse	21.7380599976	21.7917568684
HEATMAP	59	timestep_coarse	21.7534730434	21.8071260452
HEATMAP	105	timestep_coarse	21.7582941055	21.8118000031
HEATMAP	82	timestep_coarse	21.760076046	21.8139328957
HEATMAP	120	timestep_coarse	21.7621731758	21.8154010773
HEATMAP	4	timestep_coarse	21.7714860439	21.8246040344
HEATMAP	71	timestep_coarse	21.7894370556	21.8431820869
HEATMAP	94	timestep_coarse	21.793558836	21.8478629589
HEATMAP	60	timestep_coarse	21.8092749119	21.8618760109
HEATMAP	121	timestep_coarse	21.8160040379	21.8690891266
HEATMAP	106	timestep_coarse	21.8130981922	21.8690199852
HEATMAP	83	timestep_coarse	21.8159120083	21.8695430756
HEATMAP	5	timestep_coarse	21.8248829842	21.8788077831
HEATMAP	72	timestep_coarse	21.8452591896	21.8992671967
HEATMAP	95	timestep_coarse	21.848801136	21.9020810127
HEATMAP	61	timestep_coarse	21.8625121117	21.9146790504
HEATMAP	122	timestep_coarse	21.8695428371	21.9226059914
HEATMAP	107	timestep_coarse	21.870664835	21.9240620136
HEATMAP	84	timestep_coarse	21.872095108	21.9252769947
HEATMAP	6	timestep_coarse	21.8794090748	21.9326291084
HEATMAP	73	timestep_coarse	21.9013152122	21.9548900127
HEATMAP	96	timestep_coarse	21.9041199684	21.9582428932
HEATMAP	62	timestep_coarse	21.916079998	21.9689209461
HEATMAP	123	timestep_coarse	21.9236428738	21.9769229889
HEATMAP	108	timestep_coarse	21.9264860153	21.9799668789
HEATMAP	85	timestep_coarse	21.9259049892	21.9796319008
HEATMAP	7	timestep_coarse	21.9322071075	21.9851651192
HEATMAP	74	timestep_coarse	21.9563131332	22.0111629963
HEATMAP	97	timestep_coarse	21.9598128796	22.0133018494
HEATMAP	63	timestep_coarse	21.9693639278	22.022343874
HEATMAP	124	timestep_coarse	21.9785938263	22.0317587852
HEATMAP	86	timestep_coarse	21.9814770222	22.034526825
HEATMAP	109	timestep_coarse	21.9810509682	22.0345549583
HEATMAP	8	timestep_coarse	21.9863090515	22.0397610664
HEATMAP	75	timestep_coarse	22.0131969452	22.066298008
HEATMAP	98	timestep_coarse	22.0146560669	22.0681350231
HEATMAP	64	timestep_coarse	22.0243990421	22.0779020786
HEATMAP	125	timestep_coarse	22.0318670273	22.0851771832
HEATMAP	87	timestep_coarse	22.0353860855	22.0886991024
HEATMAP	110	timestep_coarse	22.0363669395	22.089949131
HEATMAP	9	timestep_coarse	22.04083395	22.09410882
HEATMAP	76	timestep_coarse	22.0687060356	22.1220469475
HEATMAP	99	timestep_coarse	22.0700719357	22.1241600513
HEATMAP	65	timestep_coarse	22.0794999599	22.1324970722
HEATMAP	126	timestep_coarse	22.0860340595	22.139220953
HEATMAP	88	timestep_coarse	22.0910849571	22.1452281475
HEATMAP	111	timestep_coarse	22.0907590389	22.1447360516
HEATMAP	10	timestep_coarse	22.0945971012	22.1480629444
HEATMAP	77	timestep_coarse	22.1231589317	22.1767058372
HEATMAP	100	timestep_coarse	22.1267228127	22.1803438663
HEATMAP	66	timestep_coarse	22.1334528923	22.1867218018
HEATMAP	127	timestep_coarse	22.139111042	22.1920261383
HEATMAP	112	timestep_coarse	22.1472229958	22.2005610466
HEATMAP	89	timestep_coarse	22.1467530727	22.2013800144
HEATMAP	11	timestep_coarse	22.1487379074	22.2017118931
HEATMAP	78	timestep_coarse	22.1780619621	22.2323770523
HEATMAP	101	timestep_coarse	22.1814339161	22.2351689339
HEATMAP	67	timestep_coarse	22.1883280277	22.2423498631
HEATMAP	0	timestep_coarse	22.1935689449	22.2472100258
HEATMAP	113	timestep_coarse	22.2025089264	22.2562599182
HEATMAP	12	timestep_coarse	22.2033479214	22.2569839954
HEATMAP	90	timestep_coarse	22.2027471066	22.2566549778
HEATMAP	79	timestep_coarse	22.2332561016	22.2866210938
HEATMAP	102	timestep_coarse	22.2369639874	22.2904379368
HEATMAP	68	timestep_coarse	22.2445240021	22.2975490093
HEATMAP	1	timestep_coarse	22.2483019829	22.3007879257
HEATMAP	13	timestep_coarse	22.2567219734	22.3095529079
HEATMAP	114	timestep_coarse	22.2575969696	22.3109731674
HEATMAP	91	timestep_coarse	22.258660078	22.3118259907
HEATMAP	80	timestep_coarse	22.28865695	22.3429419994
HEATMAP	103	timestep_coarse	22.2912499905	22.3451709747
HEATMAP	69	timestep_coarse	22.2981779575	22.3514411449
HEATMAP	2	timestep_coarse	22.3007900715	22.353662014
HEATMAP	14	timestep_coarse	22.3104381561	22.3639471531
HEATMAP	115	timestep_coarse	22.3130719662	22.3670129776
HEATMAP	92	timestep_coarse	22.3143708706	22.3688678741
HEATMAP	81	timestep_coarse	22.3449621201	22.3984730244
HEATMAP	104	timestep_coarse	22.3477289677	22.4015319347
HEATMAP	70	timestep_coarse	22.3528659344	22.4065029621
HEATMAP	3	timestep_coarse	22.3546280861	22.4079940319
HEATMAP	15	timestep_coarse	22.363902092	22.4167861938
HEATMAP	116	timestep_coarse	22.3695819378	22.4223899841
HEATMAP	93	timestep_coarse	22.3699169159	22.4235730171
HEATMAP	82	timestep_coarse	22.3998429775	22.4536559582
HEATMAP	105	timestep_coarse	22.4034950733	22.4569990635
HEATMAP	71	timestep_coarse	22.4069781303	22.460652113
HEATMAP	4	timestep_coarse	22.4096710682	22.4628970623
HEATMAP	117	timestep_coarse	22.4232909679	22.4764361382
HEATMAP	94	timestep_coarse	22.4253988266	22.4795708656
HEATMAP	83	timestep_coarse	22.4556620121	22.5092830658
HEATMAP	106	timestep_coarse	22.4584050179	22.5142531395
HEATMAP	5	timestep_coarse	22.4626438618	22.5164928436
HEATMAP	72	timestep_coarse	22.4627351761	22.5166680813
HEATMAP	118	timestep_coarse	22.478249073	22.532558918
HEATMAP	95	timestep_coarse	22.4804911613	22.5338170528
HEATMAP	84	timestep_coarse	22.5119440556	22.5650360584
HEATMAP	107	timestep_coarse	22.5158708096	22.5692489147
HEATMAP	6	timestep_coarse	22.5169899464	22.5699460506
HEATMAP	73	timestep_coarse	22.5182712078	22.571819067
HEATMAP	119	timestep_coarse	22.5333740711	22.5867130756
HEATMAP	96	timestep_coarse	22.5358998775	22.5900390148
HEATMAP	85	timestep_coarse	22.5656678677	22.6194140911
HEATMAP	7	timestep_coarse	22.5694601536	22.6224300861
HEATMAP	108	timestep_coarse	22.5718309879	22.6251790524
HEATMAP	74	timestep_coarse	22.5804240704	22.6352591515
HEATMAP	120	timestep_coarse	22.5891590118	22.6424150467
HEATMAP	97	timestep_coarse	22.5920009613	22.6455359459
HEATMAP	86	timestep_coarse	22.6212089062	22.6742818356
HEATMAP	8	timestep_coarse	22.6236128807	22.6770539284
HEATMAP	109	timestep_coarse	22.6261949539	22.6795799732
HEATMAP	75	timestep_coarse	22.6368789673	22.6899850368
HEATMAP	121	timestep_coarse	22.6439380646	22.6970310211
HEATMAP	98	timestep_coarse	22.6468520164	22.7003450394
HEATMAP	87	timestep_coarse	22.6751441956	22.7283370495
HEATMAP	9	timestep_coarse	22.6780679226	22.7314560413
HEATMAP	110	timestep_coarse	22.6809930801	22.7345530987
HEATMAP	76	timestep_coarse	22.6921651363	22.7454659939
HEATMAP	122	timestep_coarse	22.6983468533	22.7513129711
HEATMAP	99	timestep_coarse	22.7023370266	22.7563519478
HEATMAP	88	timestep_coarse	22.7307980061	22.7849519253
HEATMAP	10	timestep_coarse	22.7319231033	22.7853701115
HEATMAP	111	timestep_coarse	22.7353811264	22.7893030643
HEATMAP	77	timestep_coarse	22.7461290359	22.7993268967
HEATMAP	123	timestep_coarse	22.753305912	22.8066079617
HEATMAP	100	timestep_coarse	22.7590007782	22.8127398491
HEATMAP	11	timestep_coarse	22.7860209942	22.8391218185
HEATMAP	89	timestep_coarse	22.7865681648	22.8411631584
HEATMAP	112	timestep_coarse	22.7918629646	22.8451631069
HEATMAP	78	timestep_coarse	22.8007540703	22.85510993
HEATMAP	124	timestep_coarse	22.8092119694	22.8622457981
HEATMAP	101	timestep_coarse	22.8137738705	22.8675849438
HEATMAP	12	timestep_coarse	22.8407518864	22.8943789005
HEATMAP	90	timestep_coarse	22.8425300121	22.896269083
HEATMAP	113	timestep_coarse	22.8471410275	22.9009869099
HEATMAP	79	timestep_coarse	22.855574131	22.9088690281
HEATMAP	125	timestep_coarse	22.8632421494	22.9165461063
HEATMAP	102	timestep_coarse	22.8692698479	22.9226839542
HEATMAP	13	timestep_coarse	22.8940649033	22.9468069077
HEATMAP	91	timestep_coarse	22.8982961178	22.9514601231
HEATMAP	114	timestep_coarse	22.9019620419	22.955283165
HEATMAP	80	timestep_coarse	22.9109299183	22.9651808739
HEATMAP	126	timestep_coarse	22.9183211327	22.971405983
HEATMAP	103	timestep_coarse	22.9234600067	22.9773640633
HEATMAP	14	timestep_coarse	22.9477341175	23.0014920235
HEATMAP	92	timestep_coarse	22.9540679455	23.0085449219
HEATMAP	115	timestep_coarse	22.9572968483	23.0112178326
HEATMAP	81	timestep_coarse	22.9667730331	23.0201649666
HEATMAP	127	timestep_coarse	22.9721889496	23.0251231194
HEATMAP	104	timestep_coarse	22.9798760414	23.033657074
HEATMAP	15	timestep_coarse	23.0009741783	23.0538160801
HEATMAP	93	timestep_coarse	23.0096039772	23.0632638931
HEATMAP	116	timestep_coarse	23.0138189793	23.0664989948
HEATMAP	82	timestep_coarse	23.0211219788	23.0749020576
HEATMAP	0	timestep_coarse	23.0276889801	23.0813288689
HEATMAP	105	timestep_coarse	23.0356619358	23.0891051292
HEATMAP	94	timestep_coarse	23.0651049614	23.1193189621
HEATMAP	117	timestep_coarse	23.0671629906	23.1203360558
HEATMAP	83	timestep_coarse	23.0765221119	23.1301960945
HEATMAP	1	timestep_coarse	23.0828738213	23.1352419853
HEATMAP	106	timestep_coarse	23.0951631069	23.1509020329
HEATMAP	95	timestep_coarse	23.1202230453	23.1735050678
HEATMAP	118	timestep_coarse	23.1221179962	23.1764440536
HEATMAP	84	timestep_coarse	23.1324250698	23.1855340004
HEATMAP	2	timestep_coarse	23.136633873	23.189385891
HEATMAP	107	timestep_coarse	23.152534008	23.2059428692
HEATMAP	96	timestep_coarse	23.1755859852	23.2294609547
HEATMAP	119	timestep_coarse	23.1773018837	23.2306029797
HEATMAP	85	timestep_coarse	23.1861739159	23.2398660183
HEATMAP	3	timestep_coarse	23.1914482117	23.2449162006
HEATMAP	108	timestep_coarse	23.2085559368	23.2619149685
HEATMAP	97	timestep_coarse	23.2314589024	23.2850139141
HEATMAP	120	timestep_coarse	23.2327241898	23.2859921455
HEATMAP	86	timestep_coarse	23.2413070202	23.2943999767
HEATMAP	4	timestep_coarse	23.247164011	23.3003959656
HEATMAP	109	timestep_coarse	23.262928009	23.3163609505
HEATMAP	98	timestep_coarse	23.2863578796	23.3397910595
HEATMAP	121	timestep_coarse	23.2879760265	23.3410019875
HEATMAP	87	timestep_coarse	23.2948100567	23.3479011059
HEATMAP	5	timestep_coarse	23.3010179996	23.3549349308
HEATMAP	110	timestep_coarse	23.3181519508	23.3716659546
HEATMAP	122	timestep_coarse	23.3419699669	23.3948910236
HEATMAP	99	timestep_coarse	23.3417830467	23.39584589
HEATMAP	88	timestep_coarse	23.349971056	23.4043159485
HEATMAP	6	timestep_coarse	23.3563790321	23.4093298912
HEATMAP	111	timestep_coarse	23.3724930286	23.4264309406
HEATMAP	123	timestep_coarse	23.3969368935	23.4502449036
HEATMAP	100	timestep_coarse	23.3984768391	23.4522528648
HEATMAP	89	timestep_coarse	23.408370018	23.4629859924
HEATMAP	7	timestep_coarse	23.4101819992	23.465334177
HEATMAP	112	timestep_coarse	23.4285740852	23.4819209576
HEATMAP	124	timestep_coarse	23.4528269768	23.5058948994
HEATMAP	101	timestep_coarse	23.4529058933	23.5067329407
HEATMAP	90	timestep_coarse	23.4639310837	23.5177741051
HEATMAP	8	timestep_coarse	23.4675209522	23.5209670067
HEATMAP	113	timestep_coarse	23.4838819504	23.5377240181
HEATMAP	125	timestep_coarse	23.5067660809	23.5599892139
HEATMAP	102	timestep_coarse	23.5085728168	23.5620529652
HEATMAP	91	timestep_coarse	23.5193881989	23.5725791454
HEATMAP	9	timestep_coarse	23.5228259563	23.576073885
HEATMAP	114	timestep_coarse	23.538670063	23.591905117
HEATMAP	126	timestep_coarse	23.5618040562	23.6149311066
HEATMAP	103	timestep_coarse	23.5628590584	23.6167509556
HEATMAP	92	timestep_coarse	23.5769119263	23.6312389374
HEATMAP	10	timestep_coarse	23.5774121284	23.630795002
HEATMAP	115	timestep_coarse	23.5939288139	23.6478259563
HEATMAP	127	timestep_coarse	23.6153359413	23.6682469845
HEATMAP	104	timestep_coarse	23.6192719936	23.6730818748
HEATMAP	93	timestep_coarse	23.6318888664	23.6855840683
HEATMAP	11	timestep_coarse	23.6324288845	23.6855638027
HEATMAP	116	timestep_coarse	23.6504909992	23.7032210827
HEATMAP	0	timestep_coarse	23.6703929901	23.7238659859
HEATMAP	105	timestep_coarse	23.6746749878	23.728126049
HEATMAP	12	timestep_coarse	23.6877560616	23.7414259911
HEATMAP	94	timestep_coarse	23.6870160103	23.7412679195
HEATMAP	117	timestep_coarse	23.7042410374	23.75730896
HEATMAP	1	timestep_coarse	23.7254788876	23.7779188156
HEATMAP	106	timestep_coarse	23.7317450047	23.7875220776
HEATMAP	13	timestep_coarse	23.7420368195	23.7948429585
HEATMAP	95	timestep_coarse	23.7416851521	23.7948360443
HEATMAP	118	timestep_coarse	23.7590990067	23.8133780956
HEATMAP	2	timestep_coarse	23.7792520523	23.8322279453
HEATMAP	107	timestep_coarse	23.7891747952	23.842592001
HEATMAP	14	timestep_coarse	23.7966911793	23.8502202034
HEATMAP	96	timestep_coarse	23.7969689369	23.8507668972
HEATMAP	119	timestep_coarse	23.8137819767	23.8670899868
HEATMAP	3	timestep_coarse	23.8343060017	23.8876340389
HEATMAP	108	timestep_coarse	23.8452398777	23.8985719681
HEATMAP	15	timestep_coarse	23.8505811691	23.9033632278
HEATMAP	97	timestep_coarse	23.8523728848	23.905921936
HEATMAP	120	timestep_coarse	23.8696241379	23.9227750301
HEATMAP	4	timestep_coarse	23.8897788525	23.9429910183
HEATMAP	109	timestep_coarse	23.8996179104	23.9530258179
HEATMAP	98	timestep_coarse	23.9068489075	23.9602820873
HEATMAP	121	timestep_coarse	23.9247851372	23.977684021
HEATMAP	5	timestep_coarse	23.94409585	23.9979989529
HEATMAP	110	timestep_coarse	23.9548130035	24.0083351135
HEATMAP	99	timestep_coarse	23.9618780613	24.0158729553
HEATMAP	122	timestep_coarse	23.9790039062	24.0319769382
HEATMAP	6	timestep_coarse	23.9994120598	24.05240798
HEATMAP	111	timestep_coarse	24.0089230537	24.0628230572
HEATMAP	100	timestep_coarse	24.0181379318	24.0718989372
HEATMAP	123	timestep_coarse	24.0340249538	24.0873129368
HEATMAP	7	timestep_coarse	24.053248167	24.1061661243
HEATMAP	112	timestep_coarse	24.0653820038	24.1186170578
HEATMAP	101	timestep_coarse	24.0725090504	24.1263959408
HEATMAP	124	timestep_coarse	24.0899538994	24.142936945
HEATMAP	8	timestep_coarse	24.108299017	24.161741972
HEATMAP	113	timestep_coarse	24.1205821037	24.1744029522
HEATMAP	102	timestep_coarse	24.1278040409	24.1811859608
HEATMAP	125	timestep_coarse	24.1439490318	24.1971921921
HEATMAP	9	timestep_coarse	24.1637468338	24.2172048092
HEATMAP	114	timestep_coarse	24.1753151417	24.2285380363
HEATMAP	103	timestep_coarse	24.1815350056	24.2354800701
HEATMAP	126	timestep_coarse	24.199005127	24.2520930767
HEATMAP	10	timestep_coarse	24.2185909748	24.2720551491
HEATMAP	115	timestep_coarse	24.2301278114	24.2839329243
HEATMAP	104	timestep_coarse	24.2376410961	24.2913970947
HEATMAP	127	timestep_coarse	24.2527279854	24.3057279587
HEATMAP	11	timestep_coarse	24.2737028599	24.3268339634
HEATMAP	116	timestep_coarse	24.2866220474	24.3393731117
HEATMAP	105	timestep_coarse	24.2930209637	24.3465189934
HEATMAP	0	timestep_coarse	24.3078780174	24.361413002
HEATMAP	12	timestep_coarse	24.3290109634	24.3826260567
HEATMAP	117	timestep_coarse	24.3403630257	24.3935060501
HEATMAP	1	timestep_coarse	24.3632428646	24.4155609608
HEATMAP	106	timestep_coarse	24.3681621552	24.4238951206
HEATMAP	13	timestep_coarse	24.3831889629	24.4359807968
HEATMAP	118	timestep_coarse	24.39529109	24.4495761395
HEATMAP	2	timestep_coarse	24.4169309139	24.4697170258
HEATMAP	107	timestep_coarse	24.4255750179	24.4790549278
HEATMAP	14	timestep_coarse	24.4373521805	24.4909040928
HEATMAP	119	timestep_coarse	24.4499330521	24.5031080246
HEATMAP	3	timestep_coarse	24.4718191624	24.5250329971
HEATMAP	108	timestep_coarse	24.4812948704	24.5345540047
HEATMAP	15	timestep_coarse	24.4912490845	24.5440170765
HEATMAP	120	timestep_coarse	24.5052411556	24.5584352016
HEATMAP	4	timestep_coarse	24.5277779102	24.5809810162
HEATMAP	109	timestep_coarse	24.5351169109	24.588559866
HEATMAP	121	timestep_coarse	24.5600440502	24.6129989624
HEATMAP	5	timestep_coarse	24.5816328526	24.6355278492
HEATMAP	110	timestep_coarse	24.5899701118	24.6434841156
HEATMAP	122	timestep_coarse	24.6139228344	24.6668848991
HEATMAP	6	timestep_coarse	24.6369678974	24.6900200844
HEATMAP	111	timestep_coarse	24.6438241005	24.6976690292
HEATMAP	123	timestep_coarse	24.6689209938	24.7221288681
HEATMAP	7	timestep_coarse	24.6908550262	24.7438559532
HEATMAP	112	timestep_coarse	24.6998519897	24.7531039715
HEATMAP	124	timestep_coarse	24.7243258953	24.7774908543
HEATMAP	8	timestep_coarse	24.745953083	24.7993350029
HEATMAP	113	timestep_coarse	24.7546570301	24.8084130287
HEATMAP	125	timestep_coarse	24.7784612179	24.8316221237
HEATMAP	9	timestep_coarse	24.800994873	24.8544709682
HEATMAP	114	timestep_coarse	24.8093421459	24.8624560833
HEATMAP	126	timestep_coarse	24.833438158	24.8864879608
HEATMAP	10	timestep_coarse	24.8553731441	24.9088230133
HEATMAP	115	timestep_coarse	24.8640458584	24.9178888798
HEATMAP	127	timestep_coarse	24.8868019581	24.9397580624
HEATMAP	11	timestep_coarse	24.9104328156	24.9635410309
HEATMAP	116	timestep_coarse	24.9201509953	24.9728491306
HEATMAP	0	timestep_coarse	24.9419538975	24.9956820011
HEATMAP	12	timestep_coarse	24.9660618305	25.0196969509
HEATMAP	117	timestep_coarse	24.973402977	25.0265829563
HEATMAP	1	timestep_coarse	24.9972100258	25.0495820045
HEATMAP	13	timestep_coarse	25.0207409859	25.0735139847
HEATMAP	118	timestep_coarse	25.0280051231	25.0822470188
HEATMAP	2	timestep_coarse	25.0505230427	25.1032578945
HEATMAP	14	timestep_coarse	25.0754380226	25.128950119
HEATMAP	119	timestep_coarse	25.0825898647	25.1357588768
HEATMAP	3	timestep_coarse	25.1053481102	25.1584670544
HEATMAP	15	timestep_coarse	25.1292710304	25.1820380688
HEATMAP	120	timestep_coarse	25.1379191875	25.1910271645
HEATMAP	4	timestep_coarse	25.1607038975	25.213876009
HEATMAP	121	timestep_coarse	25.1926350594	25.2455379963
HEATMAP	5	timestep_coarse	25.2144758701	25.2686159611
HEATMAP	122	timestep_coarse	25.2464148998	25.2993099689
HEATMAP	6	timestep_coarse	25.2700600624	25.3230090141
HEATMAP	123	timestep_coarse	25.3009269238	25.3541109562
HEATMAP	7	timestep_coarse	25.323841095	25.3767340183
HEATMAP	124	timestep_coarse	25.3563919067	25.4095528126
HEATMAP	8	timestep_coarse	25.3788628578	25.4322879314
HEATMAP	125	timestep_coarse	25.4101011753	25.4633140564
HEATMAP	9	timestep_coarse	25.4343318939	25.4877040386
HEATMAP	126	timestep_coarse	25.4647240639	25.5177559853
HEATMAP	10	timestep_coarse	25.4886000156	25.5420181751
HEATMAP	127	timestep_coarse	25.5180411339	25.5708391666
HEATMAP	11	timestep_coarse	25.5436308384	25.5967810154
HEATMAP	0	timestep_coarse	25.5730600357	25.626655817
HEATMAP	12	timestep_coarse	25.5994448662	25.6530108452
HEATMAP	1	timestep_coarse	25.6282508373	25.6810488701
HEATMAP	13	timestep_coarse	25.6539897919	25.7068209648
HEATMAP	2	timestep_coarse	25.6819779873	25.734705925
HEATMAP	14	timestep_coarse	25.7086501122	25.7622141838
HEATMAP	3	timestep_coarse	25.736385107	25.7895820141
HEATMAP	15	timestep_coarse	25.7625191212	25.8153040409
HEATMAP	4	timestep_coarse	25.7918488979	25.8449850082
HEATMAP	5	timestep_coarse	25.8455379009	25.8992938995
HEATMAP	6	timestep_coarse	25.9007599354	25.9536828995
HEATMAP	7	timestep_coarse	25.9540531635	26.0069460869
HEATMAP	8	timestep_coarse	26.0091409683	26.0625128746
HEATMAP	9	timestep_coarse	26.0641288757	26.1174468994
HEATMAP	10	timestep_coarse	26.1183021069	26.1717221737
HEATMAP	11	timestep_coarse	26.1733748913	26.2264800072
HEATMAP	12	timestep_coarse	26.2287449837	26.2823929787
HEATMAP	13	timestep_coarse	26.282968998	26.3356788158
HEATMAP	14	timestep_coarse	26.3371050358	26.390663147
HEATMAP	15	timestep_coarse	26.3909330368	26.4437382221


==> pictures/pypint_mpi_ctni0128_cores0128_res0016_FINE.txt <==
HEATMAP	0	timestep_fine	0.0905368328094	0.635426998138
HEATMAP	1	timestep_fine	0.144347906113	0.824267864227
HEATMAP	2	timestep_fine	0.592321872711	1.13267493248
HEATMAP	3	timestep_fine	0.6467192173	1.1936712265
HEATMAP	4	timestep_fine	0.70449090004	1.25436496735
HEATMAP	5	timestep_fine	0.758688926697	1.31185698509
HEATMAP	6	timestep_fine	0.815936088562	1.35773897171
HEATMAP	7	timestep_fine	0.869943141937	1.41250514984
HEATMAP	8	timestep_fine	0.927706956863	1.47344088554
HEATMAP	1	timestep_fine	0.877264022827	1.50737285614
HEATMAP	9	timestep_fine	0.98187994957	1.5263979435
HEATMAP	10	timestep_fine	1.04039216042	1.58658599854
HEATMAP	11	timestep_fine	1.09389591217	1.64298391342
HEATMAP	12	timestep_fine	1.1519639492	1.70604991913
HEATMAP	2	timestep_fine	1.18579697609	1.72906208038
HEATMAP	13	timestep_fine	1.20613884926	1.75393891335
HEATMAP	3	timestep_fine	1.24742913246	1.79672408104
HEATMAP	14	timestep_fine	1.26434516907	1.81955003738
HEATMAP	4	timestep_fine	1.30812096596	1.85901784897
HEATMAP	15	timestep_fine	1.31747317314	1.86397314072
HEATMAP	5	timestep_fine	1.36617279053	1.92126178741
HEATMAP	16	timestep_fine	1.37562918663	1.93073916435
HEATMAP	6	timestep_fine	1.41944909096	1.96289896965
HEATMAP	17	timestep_fine	1.42965197563	1.98356318474
HEATMAP	7	timestep_fine	1.47247004509	2.01525115967
HEATMAP	18	timestep_fine	1.48858308792	2.04634785652
HEATMAP	8	timestep_fine	1.52738404274	2.07393503189
HEATMAP	19	timestep_fine	1.54261088371	2.08653187752
HEATMAP	9	timestep_fine	1.58098483086	2.12650704384
HEATMAP	20	timestep_fine	1.60069584846	2.15425801277
HEATMAP	10	timestep_fine	1.64041495323	2.18818616867
HEATMAP	21	timestep_fine	1.6550359726	2.20662212372
HEATMAP	11	timestep_fine	1.69658994675	2.24893403053
HEATMAP	22	timestep_fine	1.71560788155	2.27137804031
HEATMAP	23	timestep_fine	1.76932406425	2.31598091125
HEATMAP	12	timestep_fine	1.76018095016	2.31648588181
HEATMAP	2	timestep_fine	1.78336501122	2.33089208603
HEATMAP	13	timestep_fine	1.81412601471	2.36307883263
HEATMAP	24	timestep_fine	1.8278400898	2.38526105881
HEATMAP	3	timestep_fine	1.85154819489	2.40222215652
HEATMAP	14	timestep_fine	1.87356710434	2.42914509773
HEATMAP	25	timestep_fine	1.8828690052	2.44105291367
HEATMAP	4	timestep_fine	1.91379094124	2.46741986275
HEATMAP	15	timestep_fine	1.92687916756	2.47581720352
HEATMAP	26	timestep_fine	1.94099712372	2.49206709862
HEATMAP	5	timestep_fine	1.97666597366	2.53051590919
HEATMAP	16	timestep_fine	1.98496317863	2.54017519951
HEATMAP	27	timestep_fine	1.99614191055	2.55302000046
HEATMAP	6	timestep_fine	2.0311589241	2.57527399063
HEATMAP	17	timestep_fine	2.03929805756	2.59546399117
HEATMAP	28	timestep_fine	2.05438804626	2.61431908607
HEATMAP	7	timestep_fine	2.08525204659	2.62850618362
HEATMAP	18	timestep_fine	2.10065889359	2.65986204147
HEATMAP	29	timestep_fine	2.10936188698	2.66554784775
HEATMAP	8	timestep_fine	2.14076685905	2.68776202202
HEATMAP	19	timestep_fine	2.15478181839	2.6991558075
HEATMAP	30	timestep_fine	2.16655993462	2.71295690536
HEATMAP	9	timestep_fine	2.19526290894	2.73986291885
HEATMAP	20	timestep_fine	2.20914983749	2.76369094849
HEATMAP	31	timestep_fine	2.22138905525	2.77630591393
HEATMAP	10	timestep_fine	2.25040912628	2.7974190712
HEATMAP	21	timestep_fine	2.26277112961	2.81454205513
HEATMAP	32	timestep_fine	2.27969408035	2.8410692215
HEATMAP	11	timestep_fine	2.30519199371	2.85942482948
HEATMAP	22	timestep_fine	2.32621407509	2.88307309151
HEATMAP	33	timestep_fine	2.33507394791	2.89729309082
HEATMAP	12	timestep_fine	2.37164092064	2.9282438755
HEATMAP	23	timestep_fine	2.37972307205	2.92873191833
HEATMAP	34	timestep_fine	2.39330005646	2.94689106941
HEATMAP	13	timestep_fine	2.42587280273	2.97519087791
HEATMAP	24	timestep_fine	2.43987107277	3.00000596046
HEATMAP	35	timestep_fine	2.44800710678	3.00617599487
HEATMAP	3	timestep_fine	2.45725011826	3.00840306282
HEATMAP	14	timestep_fine	2.48414516449	3.04004597664
HEATMAP	25	timestep_fine	2.49536991119	3.05543804169
HEATMAP	36	timestep_fine	2.50606584549	3.05740880966
HEATMAP	4	timestep_fine	2.52262187004	3.07631087303
HEATMAP	15	timestep_fine	2.53867316246	3.08707523346
HEATMAP	26	timestep_fine	2.54938197136	3.10344696045
HEATMAP	37	timestep_fine	2.5615811348	3.12536811829
HEATMAP	5	timestep_fine	2.58683586121	3.14063596725
HEATMAP	16	timestep_fine	2.59530711174	3.15066409111
HEATMAP	27	timestep_fine	2.60743999481	3.16741609573
HEATMAP	38	timestep_fine	2.61950397491	3.1744389534
HEATMAP	6	timestep_fine	2.64148187637	3.18580102921
HEATMAP	17	timestep_fine	2.65071702003	3.20810198784
HEATMAP	39	timestep_fine	2.67404508591	3.2229411602
HEATMAP	28	timestep_fine	2.66862297058	3.23119115829
HEATMAP	7	timestep_fine	2.69573903084	3.23928403854
HEATMAP	18	timestep_fine	2.71527099609	3.27651691437
HEATMAP	40	timestep_fine	2.73204898834	3.2772090435
HEATMAP	29	timestep_fine	2.72308301926	3.2802400589
HEATMAP	8	timestep_fine	2.75086402893	3.29829096794
HEATMAP	19	timestep_fine	2.7701458931	3.31488490105
HEATMAP	30	timestep_fine	2.77683591843	3.32517886162
HEATMAP	41	timestep_fine	2.78662395477	3.33220291138
HEATMAP	9	timestep_fine	2.80533504486	3.35014200211
HEATMAP	20	timestep_fine	2.82553505898	3.3801908493
HEATMAP	31	timestep_fine	2.83132791519	3.39179801941
HEATMAP	42	timestep_fine	2.84515500069	3.39197802544
HEATMAP	10	timestep_fine	2.86020517349	3.4076051712
HEATMAP	21	timestep_fine	2.88021993637	3.43032598495
HEATMAP	43	timestep_fine	2.89967918396	3.44682216644
HEATMAP	32	timestep_fine	2.89529299736	3.45779299736
HEATMAP	11	timestep_fine	2.91473889351	3.46924591064
HEATMAP	22	timestep_fine	2.93850588799	3.49564695358
HEATMAP	33	timestep_fine	2.95171117783	3.51424598694
HEATMAP	44	timestep_fine	2.95922803879	3.51919388771
HEATMAP	12	timestep_fine	2.98333501816	3.54081702232
HEATMAP	23	timestep_fine	2.992882967	3.54263091087
HEATMAP	34	timestep_fine	3.00594496727	3.56128001213
HEATMAP	45	timestep_fine	3.01373505592	3.56137609482
HEATMAP	13	timestep_fine	3.03807592392	3.58767986298
HEATMAP	46	timestep_fine	3.07131719589	3.61438512802
HEATMAP	24	timestep_fine	3.05556511879	3.61486005783
HEATMAP	35	timestep_fine	3.06080698967	3.6186029911
HEATMAP	14	timestep_fine	3.09504008293	3.650837183
HEATMAP	25	timestep_fine	3.11103487015	3.66984891891
HEATMAP	36	timestep_fine	3.11514282227	3.67145681381
HEATMAP	47	timestep_fine	3.12576389313	3.67357492447
HEATMAP	15	timestep_fine	3.14920806885	3.69799208641
HEATMAP	26	timestep_fine	3.16613197327	3.71997904778
HEATMAP	48	timestep_fine	3.18341612816	3.72866106033
HEATMAP	37	timestep_fine	3.1802649498	3.74473905563
HEATMAP	16	timestep_fine	3.20575118065	3.76196312904
HEATMAP	27	timestep_fine	3.22264909744	3.78412604332
HEATMAP	49	timestep_fine	3.2380669117	3.78648805618
HEATMAP	38	timestep_fine	3.23430895805	3.79059505463
HEATMAP	17	timestep_fine	3.26305317879	3.82159399986
HEATMAP	39	timestep_fine	3.28859400749	3.83712005615
HEATMAP	50	timestep_fine	3.29708409309	3.84927892685
HEATMAP	28	timestep_fine	3.28714299202	3.84975099564
HEATMAP	18	timestep_fine	3.33185887337	3.89068508148
HEATMAP	51	timestep_fine	3.35075592995	3.89125990868
HEATMAP	40	timestep_fine	3.34300398827	3.89230108261
HEATMAP	29	timestep_fine	3.34207105637	3.89874696732
HEATMAP	19	timestep_fine	3.38646888733	3.93101596832
HEATMAP	30	timestep_fine	3.3964099884	3.94425392151
HEATMAP	41	timestep_fine	3.39677095413	3.944480896
HEATMAP	52	timestep_fine	3.40897107124	3.95666909218
HEATMAP	20	timestep_fine	3.44150090218	3.99566292763
HEATMAP	42	timestep_fine	3.45093107224	3.99886512756
HEATMAP	31	timestep_fine	3.45132493973	4.0100479126
HEATMAP	53	timestep_fine	3.46392703056	4.01920604706
HEATMAP	21	timestep_fine	3.49543714523	4.04356408119
HEATMAP	43	timestep_fine	3.50538611412	4.05820298195
HEATMAP	32	timestep_fine	3.51309418678	4.07508420944
HEATMAP	54	timestep_fine	3.52256512642	4.07960319519
HEATMAP	22	timestep_fine	3.5512650013	4.10784506798
HEATMAP	55	timestep_fine	3.57685184479	4.1237449646
HEATMAP	33	timestep_fine	3.56971406937	4.13233494759
HEATMAP	44	timestep_fine	3.57430505753	4.13596701622
HEATMAP	23	timestep_fine	3.60508108139	4.15507602692
HEATMAP	45	timestep_fine	3.62860107422	4.17490386963
HEATMAP	34	timestep_fine	3.62449002266	4.17921900749
HEATMAP	56	timestep_fine	3.63529896736	4.18703794479
HEATMAP	46	timestep_fine	3.68193912506	4.22603416443
HEATMAP	24	timestep_fine	3.67042708397	4.2297539711
HEATMAP	35	timestep_fine	3.68026900291	4.23805308342
HEATMAP	57	timestep_fine	3.69070196152	4.23917913437
HEATMAP	47	timestep_fine	3.7359290123	4.28296899796
HEATMAP	25	timestep_fine	3.72600007057	4.28362393379
HEATMAP	36	timestep_fine	3.73506379128	4.29139900208
HEATMAP	58	timestep_fine	3.74926519394	4.29684114456
HEATMAP	48	timestep_fine	3.78943514824	4.3329000473
HEATMAP	26	timestep_fine	3.78080201149	4.33493614197
HEATMAP	59	timestep_fine	3.80416107178	4.35602807999
HEATMAP	37	timestep_fine	3.80060815811	4.36478495598
HEATMAP	49	timestep_fine	3.84346699715	4.39462590218
HEATMAP	27	timestep_fine	3.83939504623	4.40072107315
HEATMAP	60	timestep_fine	3.86148786545	4.40322899818
HEATMAP	38	timestep_fine	3.85548686981	4.41183495522
HEATMAP	61	timestep_fine	3.91510605812	4.45286011696
HEATMAP	50	timestep_fine	3.90360212326	4.45702409744
HEATMAP	39	timestep_fine	3.91032910347	4.45958304405
HEATMAP	28	timestep_fine	3.90514802933	4.4674680233
HEATMAP	51	timestep_fine	3.95737886429	4.49803185463
HEATMAP	62	timestep_fine	3.97248506546	4.51407694817
HEATMAP	40	timestep_fine	3.96591997147	4.51478910446
HEATMAP	29	timestep_fine	3.95989394188	4.51729297638
HEATMAP	30	timestep_fine	4.01468276978	4.56233477592
HEATMAP	52	timestep_fine	4.01188206673	4.56362605095
HEATMAP	41	timestep_fine	4.02089190483	4.56647396088
HEATMAP	63	timestep_fine	4.02674102783	4.57046890259
HEATMAP	42	timestep_fine	4.07618904114	4.62394118309
HEATMAP	31	timestep_fine	4.06956100464	4.62750291824
HEATMAP	64	timestep_fine	4.08479309082	4.6306810379
HEATMAP	53	timestep_fine	4.07351398468	4.63088393211
HEATMAP	65	timestep_fine	4.13799500465	4.67898702621
HEATMAP	43	timestep_fine	4.13172101974	4.682046175
HEATMAP	32	timestep_fine	4.13032507896	4.69236207008
HEATMAP	54	timestep_fine	4.13453102112	4.69311308861
HEATMAP	55	timestep_fine	4.18831682205	4.73663592339
HEATMAP	66	timestep_fine	4.20049786568	4.74422097206
HEATMAP	33	timestep_fine	4.18772315979	4.75174617767
HEATMAP	44	timestep_fine	4.19215798378	4.75343298912
HEATMAP	45	timestep_fine	4.24678707123	4.79385900497
HEATMAP	34	timestep_fine	4.24222588539	4.79629087448
HEATMAP	56	timestep_fine	4.24322891235	4.79659891129
HEATMAP	67	timestep_fine	4.25551581383	4.80817699432
HEATMAP	46	timestep_fine	4.30161499977	4.84577417374
HEATMAP	57	timestep_fine	4.29780507088	4.84813714027
HEATMAP	35	timestep_fine	4.29782509804	4.8555059433
HEATMAP	68	timestep_fine	4.31758093834	4.86084699631
HEATMAP	58	timestep_fine	4.35195302963	4.90159201622
HEATMAP	47	timestep_fine	4.35678601265	4.90442800522
HEATMAP	36	timestep_fine	4.35277891159	4.9091489315
HEATMAP	69	timestep_fine	4.37096214294	4.91733598709
HEATMAP	48	timestep_fine	4.41161799431	4.95380806923
HEATMAP	59	timestep_fine	4.41021490097	4.9614109993
HEATMAP	70	timestep_fine	4.43338894844	4.98167300224
HEATMAP	37	timestep_fine	4.42063212395	4.98673295975
HEATMAP	60	timestep_fine	4.46488595009	5.00565600395
HEATMAP	49	timestep_fine	4.46698498726	5.01632094383
HEATMAP	38	timestep_fine	4.47555685043	5.03112387657
HEATMAP	71	timestep_fine	4.48798704147	5.03884100914
HEATMAP	61	timestep_fine	4.51750397682	5.05574798584
HEATMAP	50	timestep_fine	4.52247405052	5.07598590851
HEATMAP	39	timestep_fine	4.53029203415	5.07876706123
HEATMAP	72	timestep_fine	4.55075597763	5.10034799576
HEATMAP	62	timestep_fine	4.57114505768	5.11386299133
HEATMAP	51	timestep_fine	4.57696700096	5.11678385735
HEATMAP	40	timestep_fine	4.58537507057	5.1342959404
HEATMAP	73	timestep_fine	4.60544300079	5.15472817421
HEATMAP	63	timestep_fine	4.62452888489	5.17061090469
HEATMAP	52	timestep_fine	4.63250803947	5.18161916733
HEATMAP	41	timestep_fine	4.64027190208	5.18880295753
HEATMAP	74	timestep_fine	4.66537904739	5.22595620155
HEATMAP	64	timestep_fine	4.68479514122	5.23033809662
HEATMAP	42	timestep_fine	4.69546508789	5.24287295341
HEATMAP	53	timestep_fine	4.68792295456	5.2456908226
HEATMAP	75	timestep_fine	4.71938800812	5.26239204407
HEATMAP	65	timestep_fine	4.73776817322	5.28105401993
HEATMAP	43	timestep_fine	4.75097203255	5.29984116554
HEATMAP	54	timestep_fine	4.74904203415	5.30695104599
HEATMAP	76	timestep_fine	4.77755713463	5.32341599464
HEATMAP	66	timestep_fine	4.79780983925	5.34788298607
HEATMAP	55	timestep_fine	4.80397200584	5.35185194016
HEATMAP	44	timestep_fine	4.80953598022	5.37132906914
HEATMAP	77	timestep_fine	4.83167695999	5.37799286842
HEATMAP	45	timestep_fine	4.86426496506	5.41163492203
HEATMAP	56	timestep_fine	4.85945606232	5.41201400757
HEATMAP	67	timestep_fine	4.86261582375	5.41463899612
HEATMAP	78	timestep_fine	4.89057207108	5.44670510292
HEATMAP	68	timestep_fine	4.91621494293	5.46035194397
HEATMAP	46	timestep_fine	4.91908812523	5.46411919594
HEATMAP	57	timestep_fine	4.91506910324	5.46475696564
HEATMAP	79	timestep_fine	4.94487309456	5.49170017242
HEATMAP	58	timestep_fine	4.97025418282	5.51845121384
HEATMAP	69	timestep_fine	4.97082495689	5.52024292946
HEATMAP	47	timestep_fine	4.97430300713	5.52179098129
HEATMAP	80	timestep_fine	5.00385594368	5.56193304062
HEATMAP	48	timestep_fine	5.02918505669	5.57220101357
HEATMAP	59	timestep_fine	5.02570700645	5.57791399956
HEATMAP	70	timestep_fine	5.03560090065	5.58667993546
HEATMAP	81	timestep_fine	5.05859017372	5.60848808289
HEATMAP	60	timestep_fine	5.08027482033	5.62179589272
HEATMAP	49	timestep_fine	5.08412384987	5.633507967
HEATMAP	71	timestep_fine	5.09291100502	5.64612102509
HEATMAP	82	timestep_fine	5.11732983589	5.66798090935
HEATMAP	61	timestep_fine	5.13434505463	5.67194795609
HEATMAP	50	timestep_fine	5.13932108879	5.69236397743
HEATMAP	72	timestep_fine	5.15459799767	5.70719599724
HEATMAP	83	timestep_fine	5.17275309563	5.72333693504
HEATMAP	51	timestep_fine	5.19372391701	5.73320889473
HEATMAP	62	timestep_fine	5.18903207779	5.73387503624
HEATMAP	73	timestep_fine	5.20894098282	5.76544213295
HEATMAP	84	timestep_fine	5.23051810265	5.77313494682
HEATMAP	63	timestep_fine	5.24386692047	5.78826999664
HEATMAP	52	timestep_fine	5.24888110161	5.79796099663
HEATMAP	85	timestep_fine	5.28480195999	5.83325600624
HEATMAP	74	timestep_fine	5.28152918816	5.84350514412
HEATMAP	64	timestep_fine	5.29936814308	5.84643602371
HEATMAP	53	timestep_fine	5.30438494682	5.86065196991
HEATMAP	75	timestep_fine	5.33540987968	5.87883400917
HEATMAP	86	timestep_fine	5.34273481369	5.88813781738
HEATMAP	65	timestep_fine	5.35351204872	5.89489912987
HEATMAP	54	timestep_fine	5.36286115646	5.92083907127
HEATMAP	76	timestep_fine	5.3898730278	5.93672299385
HEATMAP	87	timestep_fine	5.39602303505	5.9378080368
HEATMAP	66	timestep_fine	5.40834093094	5.95569300652
HEATMAP	55	timestep_fine	5.41726279259	5.96472287178
HEATMAP	77	timestep_fine	5.44311404228	5.99070191383
HEATMAP	88	timestep_fine	5.45481395721	6.00874996185
HEATMAP	67	timestep_fine	5.46995687485	6.02195692062
HEATMAP	56	timestep_fine	5.47301387787	6.0253469944
HEATMAP	78	timestep_fine	5.50144600868	6.05924201012
HEATMAP	68	timestep_fine	5.52493405342	6.06963706017
HEATMAP	89	timestep_fine	5.51041102409	6.07058501244
HEATMAP	57	timestep_fine	5.52854394913	6.07945394516
HEATMAP	79	timestep_fine	5.55531811714	6.104129076
HEATMAP	90	timestep_fine	5.5695040226	6.12526297569
HEATMAP	69	timestep_fine	5.57964205742	6.12772202492
HEATMAP	58	timestep_fine	5.58317804337	6.13135910034
HEATMAP	91	timestep_fine	5.62364506721	6.17000412941
HEATMAP	80	timestep_fine	5.6168088913	6.17656493187
HEATMAP	59	timestep_fine	5.63868498802	6.19024205208
HEATMAP	70	timestep_fine	5.64172387123	6.19404387474
HEATMAP	81	timestep_fine	5.67064809799	6.22026205063
HEATMAP	60	timestep_fine	5.69300985336	6.2340939045
HEATMAP	92	timestep_fine	5.6825978756	6.23974084854
HEATMAP	71	timestep_fine	5.70125102997	6.25497293472
HEATMAP	82	timestep_fine	5.72504806519	6.27750086784
HEATMAP	61	timestep_fine	5.74696803093	6.28533506393
HEATMAP	93	timestep_fine	5.73707389832	6.28669500351
HEATMAP	72	timestep_fine	5.76266217232	6.31631016731
HEATMAP	83	timestep_fine	5.77952194214	6.32936501503
HEATMAP	62	timestep_fine	5.80161499977	6.34413099289
HEATMAP	94	timestep_fine	5.79586100578	6.3508939743
HEATMAP	84	timestep_fine	5.83368015289	6.37823009491
HEATMAP	73	timestep_fine	5.82046508789	6.37931799889
HEATMAP	95	timestep_fine	5.84991812706	6.3952870369
HEATMAP	63	timestep_fine	5.85636091232	6.40031695366
HEATMAP	85	timestep_fine	5.88750004768	6.43638205528
HEATMAP	96	timestep_fine	5.9085650444	6.45910000801
HEATMAP	64	timestep_fine	5.9121131897	6.46014499664
HEATMAP	74	timestep_fine	5.89985799789	6.46156716347
HEATMAP	86	timestep_fine	5.94169282913	6.48600482941
HEATMAP	75	timestep_fine	5.95484304428	6.49840497971
HEATMAP	65	timestep_fine	5.96624207497	6.50723099709
HEATMAP	97	timestep_fine	5.96330094337	6.51394891739
HEATMAP	87	timestep_fine	5.99550700188	6.54261302948
HEATMAP	76	timestep_fine	6.01035809517	6.55816102028
HEATMAP	66	timestep_fine	6.02066397667	6.56606984138
HEATMAP	98	timestep_fine	6.02139496803	6.56738591194
HEATMAP	77	timestep_fine	6.06454586983	6.61200094223
HEATMAP	88	timestep_fine	6.06335401535	6.62080097198
HEATMAP	67	timestep_fine	6.07719492912	6.62931895256
HEATMAP	99	timestep_fine	6.07665610313	6.63360190392
HEATMAP	68	timestep_fine	6.13211989403	6.67658185959
HEATMAP	78	timestep_fine	6.12076807022	6.67844891548
HEATMAP	100	timestep_fine	6.13500499725	6.68466877937
HEATMAP	89	timestep_fine	6.12567019463	6.6857521534
HEATMAP	79	timestep_fine	6.17557311058	6.72330617905
HEATMAP	69	timestep_fine	6.18693995476	6.73456501961
HEATMAP	90	timestep_fine	6.18062996864	6.73839616776
HEATMAP	101	timestep_fine	6.18962788582	6.74293398857
HEATMAP	91	timestep_fine	6.23466920853	6.78310704231
HEATMAP	80	timestep_fine	6.23232793808	6.79201483727
HEATMAP	102	timestep_fine	6.2475669384	6.79482388496
HEATMAP	70	timestep_fine	6.24894785881	6.80102181435
HEATMAP	81	timestep_fine	6.28776097298	6.83741211891
HEATMAP	103	timestep_fine	6.30154490471	6.84858703613
HEATMAP	92	timestep_fine	6.29476881027	6.85688781738
HEATMAP	71	timestep_fine	6.31007003784	6.86419200897
HEATMAP	82	timestep_fine	6.34321403503	6.8961930275
HEATMAP	93	timestep_fine	6.34909105301	6.90038895607
HEATMAP	104	timestep_fine	6.35989904404	6.909512043
HEATMAP	72	timestep_fine	6.37176704407	6.92737317085
HEATMAP	83	timestep_fine	6.39864706993	6.94894194603
HEATMAP	105	timestep_fine	6.41436195374	6.95918107033
HEATMAP	94	timestep_fine	6.40581989288	6.96235394478
HEATMAP	73	timestep_fine	6.43433403969	6.99440002441
HEATMAP	84	timestep_fine	6.45383310318	6.99851894379
HEATMAP	95	timestep_fine	6.45903515816	7.00453901291
HEATMAP	63	timestep_fine	6.46776103973	7.01166296005
HEATMAP	106	timestep_fine	6.47557115555	7.05074810982
HEATMAP	85	timestep_fine	6.50919890404	7.05836892128
HEATMAP	96	timestep_fine	6.51385402679	7.06583285332
HEATMAP	64	timestep_fine	6.52362918854	7.07244801521
HEATMAP	107	timestep_fine	6.52974581718	7.07615685463
HEATMAP	74	timestep_fine	6.51779508591	7.07896614075
HEATMAP	86	timestep_fine	6.56414604187	7.10807490349
HEATMAP	75	timestep_fine	6.57263088226	7.1161980629
HEATMAP	97	timestep_fine	6.56826806068	7.11815500259
HEATMAP	65	timestep_fine	6.57783007622	7.11942005157
HEATMAP	108	timestep_fine	6.58749890327	7.13398790359
HEATMAP	87	timestep_fine	6.61845803261	7.16279911995
HEATMAP	98	timestep_fine	6.62225008011	7.17318201065
HEATMAP	76	timestep_fine	6.62825202942	7.17684793472
HEATMAP	66	timestep_fine	6.63223791122	7.17838788033
HEATMAP	109	timestep_fine	6.64185500145	7.18866300583
HEATMAP	77	timestep_fine	6.68259096146	7.23006081581
HEATMAP	88	timestep_fine	6.67652010918	7.2341799736
HEATMAP	67	timestep_fine	6.68811583519	7.2406938076
HEATMAP	99	timestep_fine	6.68825507164	7.24749302864
HEATMAP	110	timestep_fine	6.69991993904	7.24789309502
HEATMAP	68	timestep_fine	6.74297189713	7.28759384155
HEATMAP	100	timestep_fine	6.74284386635	7.29396891594
HEATMAP	67	follower_in_sliding_window	6.68811297417	7.29598402977HEATMAP	78	timestep_fine	6.73817491531	7.29603600502
HEATMAP	89	timestep_fine	6.74178099632	7.30198717117
HEATMAP	111	timestep_fine	6.75459909439	7.30806303024
HEATMAP	79	timestep_fine	6.79305815697	7.34058499336
HEATMAP	69	timestep_fine	6.79768896103	7.34528708458
HEATMAP	101	timestep_fine	6.79733204842	7.34987688065
HEATMAP	90	timestep_fine	6.79763698578	7.35574007034
HEATMAP	112	timestep_fine	6.81277298927	7.35688209534
HEATMAP	102	timestep_fine	6.85161995888	7.40037894249
HEATMAP	91	timestep_fine	6.85259199142	7.40208816528
HEATMAP	80	timestep_fine	6.8494348526	7.40874791145
HEATMAP	70	timestep_fine	6.85587692261	7.40904688835
HEATMAP	113	timestep_fine	6.86754202843	7.41965794563
HEATMAP	81	timestep_fine	6.90430307388	7.45433306694
HEATMAP	103	timestep_fine	6.90557909012	7.45394992828
HEATMAP	114	timestep_fine	6.9256901741	7.46853208542
HEATMAP	92	timestep_fine	6.91292786598	7.47348499298
HEATMAP	71	timestep_fine	6.91971302032	7.47475290298
HEATMAP	82	timestep_fine	6.95969390869	7.5124540329
HEATMAP	104	timestep_fine	6.96390390396	7.51446294785
HEATMAP	93	timestep_fine	6.96812486649	7.51936602592
HEATMAP	115	timestep_fine	6.98109388351	7.5347058773
HEATMAP	72	timestep_fine	6.98281002045	7.53882718086
HEATMAP	83	timestep_fine	7.01479506493	7.56503510475
HEATMAP	105	timestep_fine	7.01795196533	7.57429289818
HEATMAP	116	timestep_fine	7.03860592842	7.57880806923
HEATMAP	94	timestep_fine	7.02444005013	7.58128499985
HEATMAP	73	timestep_fine	7.04943799973	7.61103200912
HEATMAP	84	timestep_fine	7.06993293762	7.61425805092
HEATMAP	95	timestep_fine	7.0787050724	7.62534022331
HEATMAP	117	timestep_fine	7.0925951004	7.63767695427
HEATMAP	85	timestep_fine	7.12517905235	7.67501401901
HEATMAP	106	timestep_fine	7.10733103752	7.68155002594
HEATMAP	96	timestep_fine	7.13468885422	7.68649983406
HEATMAP	74	timestep_fine	7.13526010513	7.69754719734
HEATMAP	118	timestep_fine	7.15136194229	7.70675301552
HEATMAP	107	timestep_fine	7.16103887558	7.70709085464
HEATMAP	86	timestep_fine	7.17992186546	7.72440505028
HEATMAP	75	timestep_fine	7.19022488594	7.73391604424
HEATMAP	97	timestep_fine	7.18969297409	7.74031090736
HEATMAP	119	timestep_fine	7.2053399086	7.75083494186
HEATMAP	108	timestep_fine	7.21524691582	7.76215004921
HEATMAP	87	timestep_fine	7.23496413231	7.77738904953
HEATMAP	98	timestep_fine	7.244754076	7.7924759388
HEATMAP	76	timestep_fine	7.24540901184	7.79433298111
HEATMAP	120	timestep_fine	7.26352214813	7.80919909477
HEATMAP	109	timestep_fine	7.26925587654	7.81523990631
HEATMAP	77	timestep_fine	7.29963183403	7.8469209671
HEATMAP	88	timestep_fine	7.2904779911	7.85141897202
HEATMAP	121	timestep_fine	7.31784796715	7.86130809784
HEATMAP	99	timestep_fine	7.30370092392	7.86293101311
HEATMAP	110	timestep_fine	7.32324910164	7.87201905251
HEATMAP	100	timestep_fine	7.35883378983	7.91061377525
HEATMAP	78	timestep_fine	7.35573792458	7.91367006302
HEATMAP	89	timestep_fine	7.3580391407	7.91893315315
HEATMAP	122	timestep_fine	7.37596702576	7.92152190208
HEATMAP	111	timestep_fine	7.37782812119	7.93108797073
HEATMAP	79	timestep_fine	7.41061997414	7.95831108093
HEATMAP	101	timestep_fine	7.4143178463	7.9670548439
HEATMAP	90	timestep_fine	7.41344809532	7.97120118141
HEATMAP	123	timestep_fine	7.43027591705	7.97563099861
HEATMAP	112	timestep_fine	7.43185901642	7.97736907005
HEATMAP	91	timestep_fine	7.46847510338	8.01805305481
HEATMAP	102	timestep_fine	7.46954894066	8.0186548233
HEATMAP	80	timestep_fine	7.4668970108	8.02587985992
HEATMAP	124	timestep_fine	7.48786783218	8.02977991104
HEATMAP	113	timestep_fine	7.4865860939	8.03850698471
HEATMAP	81	timestep_fine	7.52233099937	8.07264399529
HEATMAP	103	timestep_fine	7.52505397797	8.07345604897
HEATMAP	114	timestep_fine	7.54025006294	8.08410406113
HEATMAP	125	timestep_fine	7.5419781208	8.08864116669
HEATMAP	92	timestep_fine	7.52951383591	8.08972001076
HEATMAP	82	timestep_fine	7.57733106613	8.13069200516
HEATMAP	104	timestep_fine	7.58099389076	8.13176202774
HEATMAP	93	timestep_fine	7.58433389664	8.13570904732
HEATMAP	126	timestep_fine	7.59970116615	8.14312195778
HEATMAP	115	timestep_fine	7.59469389915	8.14824795723
HEATMAP	83	timestep_fine	7.63292503357	8.18359899521
HEATMAP	116	timestep_fine	7.64866614342	8.18899512291
HEATMAP	127	timestep_fine	7.65309309959	8.19339609146
HEATMAP	105	timestep_fine	7.63638091087	8.19635295868
HEATMAP	94	timestep_fine	7.64022183418	8.19695186615
HEATMAP	84	timestep_fine	7.68823814392	8.23256897926
HEATMAP	95	timestep_fine	7.69475102425	8.2410030365
HEATMAP	117	timestep_fine	7.70198512077	8.24876904488
HEATMAP	0	timestep_fine	7.71174001694	8.26345586777
HEATMAP	85	timestep_fine	7.74345588684	8.2926299572
HEATMAP	96	timestep_fine	7.7500679493	8.30233287811
HEATMAP	1	timestep_fine	7.76543784142	8.3066380024
HEATMAP	106	timestep_fine	7.73922920227	8.31269598007
HEATMAP	118	timestep_fine	7.76150798798	8.31813907623
HEATMAP	107	timestep_fine	7.79395484924	8.34085297585
HEATMAP	86	timestep_fine	7.79810404778	8.34195590019
HEATMAP	97	timestep_fine	7.80512595177	8.35602593422
HEATMAP	119	timestep_fine	7.8153090477	8.36072206497
HEATMAP	2	timestep_fine	7.81893897057	8.36138987541
HEATMAP	87	timestep_fine	7.8527841568	8.39515900612
HEATMAP	108	timestep_fine	7.84960794449	8.39616703987
HEATMAP	98	timestep_fine	7.85998392105	8.40743589401
HEATMAP	120	timestep_fine	7.86958599091	8.4169280529
HEATMAP	3	timestep_fine	7.87271308899	8.41972613335
HEATMAP	109	timestep_fine	7.90441298485	8.4510679245
HEATMAP	121	timestep_fine	7.92309093475	8.46514296532
HEATMAP	88	timestep_fine	7.90900993347	8.46618008614
HEATMAP	99	timestep_fine	7.91884803772	8.47791600227
HEATMAP	4	timestep_fine	7.92670202255	8.47832107544
HEATMAP	110	timestep_fine	7.9597029686	8.50846004486
HEATMAP	122	timestep_fine	7.97691988945	8.52277183533
HEATMAP	100	timestep_fine	7.97386479378	8.52486181259
HEATMAP	89	timestep_fine	7.975274086	8.5347931385
HEATMAP	5	timestep_fine	7.98091983795	8.53515982628
HEATMAP	111	timestep_fine	8.01516199112	8.56835198402
HEATMAP	123	timestep_fine	8.03120398521	8.5764439106
HEATMAP	6	timestep_fine	8.03430294991	8.57755494118
HEATMAP	101	timestep_fine	8.02879405022	8.58129882812
HEATMAP	100	follower_in_sliding_window	7.9738638401	8.58863592148HEATMAP	90	timestep_fine	8.03056812286	8.58823013306
HEATMAP	112	timestep_fine	8.07064294815	8.61609005928
HEATMAP	124	timestep_fine	8.08523988724	8.62940692902
HEATMAP	7	timestep_fine	8.08807516098	8.63123011589
HEATMAP	102	timestep_fine	8.08358097076	8.63212704659
HEATMAP	91	timestep_fine	8.08559703827	8.63456916809
HEATMAP	113	timestep_fine	8.12632989883	8.67758488655
HEATMAP	103	timestep_fine	8.13898992538	8.68673610687
HEATMAP	8	timestep_fine	8.14216899872	8.68889594078
HEATMAP	125	timestep_fine	8.1423971653	8.68947100639
HEATMAP	92	timestep_fine	8.14569783211	8.70769381523
HEATMAP	114	timestep_fine	8.18123817444	8.72508811951
HEATMAP	9	timestep_fine	8.19652581215	8.74077701569
HEATMAP	126	timestep_fine	8.19669699669	8.74098515511
HEATMAP	104	timestep_fine	8.19487190247	8.74623990059
HEATMAP	93	timestep_fine	8.20090699196	8.75154399872
HEATMAP	115	timestep_fine	8.23724198341	8.79076385498
HEATMAP	127	timestep_fine	8.25003004074	8.79405808449
HEATMAP	10	timestep_fine	8.25073003769	8.79780817032
HEATMAP	94	timestep_fine	8.25707983971	8.81412100792
HEATMAP	105	timestep_fine	8.25123906136	8.81674194336
HEATMAP	116	timestep_fine	8.29207491875	8.8329949379
HEATMAP	11	timestep_fine	8.30473589897	8.84990692139
HEATMAP	95	timestep_fine	8.31143021584	8.85757303238
HEATMAP	0	timestep_fine	8.3174238205	8.8670938015
HEATMAP	117	timestep_fine	8.34671807289	8.89131402969
HEATMAP	12	timestep_fine	8.35963892937	8.91061306
HEATMAP	1	timestep_fine	8.37115097046	8.91118884087
HEATMAP	96	timestep_fine	8.3666870594	8.91816782951
HEATMAP	106	timestep_fine	8.37015414238	8.94313812256
HEATMAP	13	timestep_fine	8.41290593147	8.95523786545
HEATMAP	118	timestep_fine	8.40291404724	8.95996499062
HEATMAP	2	timestep_fine	8.42422509193	8.96681308746
HEATMAP	107	timestep_fine	8.42480182648	8.97175693512
HEATMAP	97	timestep_fine	8.4221470356	8.97225999832
HEATMAP	119	timestep_fine	8.45760798454	9.00218200684
HEATMAP	14	timestep_fine	8.46703314781	9.01882815361
HEATMAP	98	timestep_fine	8.47692298889	9.02382302284
HEATMAP	3	timestep_fine	8.47774100304	9.02559709549
HEATMAP	108	timestep_fine	8.48011493683	9.02612805367
HEATMAP	120	timestep_fine	8.5129339695	9.05883407593
HEATMAP	15	timestep_fine	8.52043914795	9.06189417839
HEATMAP	109	timestep_fine	8.53511500359	9.08301901817
HEATMAP	4	timestep_fine	8.53277897835	9.08436489105
HEATMAP	99	timestep_fine	8.53374695778	9.09190392494
HEATMAP	121	timestep_fine	8.56731200218	9.11037707329
HEATMAP	16	timestep_fine	8.57635521889	9.13326621056
HEATMAP	110	timestep_fine	8.59036207199	9.13855099678
HEATMAP	100	timestep_fine	8.588752985	9.13995981216
HEATMAP	5	timestep_fine	8.58964586258	9.14335179329
HEATMAP	122	timestep_fine	8.62213897705	9.16716504097
HEATMAP	17	timestep_fine	8.63008403778	9.17635917664
HEATMAP	6	timestep_fine	8.64284610748	9.187292099
HEATMAP	101	timestep_fine	8.64351797104	9.19541501999
HEATMAP	111	timestep_fine	8.64544391632	9.19843792915
HEATMAP	123	timestep_fine	8.67712783813	9.22287297249
HEATMAP	18	timestep_fine	8.68478107452	9.23878002167
HEATMAP	7	timestep_fine	8.69652915001	9.24099516869
HEATMAP	112	timestep_fine	8.70094394684	9.24618697166
HEATMAP	102	timestep_fine	8.69873189926	9.24760484695
HEATMAP	124	timestep_fine	8.73224282265	9.27520179749
HEATMAP	19	timestep_fine	8.73887991905	9.28296589851
HEATMAP	8	timestep_fine	8.75074386597	9.29996204376
HEATMAP	103	timestep_fine	8.75368309021	9.30156612396
HEATMAP	113	timestep_fine	8.75603294373	9.30726003647
HEATMAP	125	timestep_fine	8.78709411621	9.33438110352
HEATMAP	20	timestep_fine	8.79359197617	9.34280896187
HEATMAP	9	timestep_fine	8.80483484268	9.34909081459
HEATMAP	114	timestep_fine	8.81078410149	9.35447716713
HEATMAP	104	timestep_fine	8.80957508087	9.36302804947
HEATMAP	126	timestep_fine	8.84192299843	9.38677406311
HEATMAP	21	timestep_fine	8.84700512886	9.38971495628
HEATMAP	10	timestep_fine	8.85892915726	9.40584611893
HEATMAP	115	timestep_fine	8.86687088013	9.42064499855
HEATMAP	127	timestep_fine	8.89603209496	9.43494009972
HEATMAP	105	timestep_fine	8.87158203125	9.4400229454
HEATMAP	22	timestep_fine	8.9018330574	9.45342302322
HEATMAP	11	timestep_fine	8.91306781769	9.45739984512
HEATMAP	116	timestep_fine	8.92170596123	9.46211099625
HEATMAP	23	timestep_fine	8.95524406433	9.49664092064
HEATMAP	0	timestep_fine	8.95160984993	9.50437283516
HEATMAP	12	timestep_fine	8.96783304214	9.51855587959
HEATMAP	117	timestep_fine	8.97635602951	9.52095103264
HEATMAP	1	timestep_fine	9.0063688755	9.54725694656
HEATMAP	24	timestep_fine	9.01046609879	9.56322598457
HEATMAP	13	timestep_fine	9.02143478394	9.5640130043
HEATMAP	106	timestep_fine	9.00043606758	9.57414412498
HEATMAP	118	timestep_fine	9.03247404099	9.58877801895
HEATMAP	107	timestep_fine	9.05574989319	9.6026070118
HEATMAP	2	timestep_fine	9.06040406227	9.60338497162
HEATMAP	25	timestep_fine	9.06507992744	9.61774206161
HEATMAP	14	timestep_fine	9.07586312294	9.62558317184
Rank: 106, Status: 0, time: 9.63178992271, iteration 0, starting time frame id: 106, timeframe: [10.599999999999978, 10.699999999999978]HEATMAP	119	timestep_fine	9.08708286285	9.63121604919
HEATMAP	108	timestep_fine	9.11116695404	9.65665698051
HEATMAP	3	timestep_fine	9.11538314819	9.66415810585
HEATMAP	26	timestep_fine	9.11906409264	9.66430711746
HEATMAP	15	timestep_fine	9.12905216217	9.67224812508
HEATMAP	120	timestep_fine	9.14201307297	9.68914318085
HEATMAP	109	timestep_fine	9.16617083549	9.71413493156
HEATMAP	4	timestep_fine	9.17035007477	9.72075486183
HEATMAP	27	timestep_fine	9.1734790802	9.72559094429
HEATMAP	121	timestep_fine	9.19677901268	9.7388010025
HEATMAP	16	timestep_fine	9.18842506409	9.74112200737
HEATMAP	110	timestep_fine	9.22148704529	9.76976704597
HEATMAP	5	timestep_fine	9.22541880608	9.7801668644
HEATMAP	28	timestep_fine	9.22856593132	9.7854681015
HEATMAP	17	timestep_fine	9.24207401276	9.78901195526
HEATMAP	122	timestep_fine	9.25144290924	9.79708790779
HEATMAP	6	timestep_fine	9.27981305122	9.82392001152
HEATMAP	111	timestep_fine	9.27691292763	9.83004403114
HEATMAP	29	timestep_fine	9.28282904625	9.83373403549
HEATMAP	18	timestep_fine	9.29667305946	9.85111689568
HEATMAP	123	timestep_fine	9.30662298203	9.85216784477
HEATMAP	112	timestep_fine	9.33190393448	9.87672996521
HEATMAP	7	timestep_fine	9.33436107635	9.87872099876
HEATMAP	30	timestep_fine	9.33675098419	9.88015985489
HEATMAP	19	timestep_fine	9.35077095032	9.89729785919
HEATMAP	124	timestep_fine	9.36168980598	9.90497899055
HEATMAP	113	timestep_fine	9.3869740963	9.93762302399
HEATMAP	8	timestep_fine	9.38960003853	9.93830084801
HEATMAP	31	timestep_fine	9.39085102081	9.94075012207
HEATMAP	20	timestep_fine	9.40539002419	9.95465898514
HEATMAP	125	timestep_fine	9.41642022133	9.96169710159
HEATMAP	114	timestep_fine	9.44127702713	9.98363399506
HEATMAP	9	timestep_fine	9.44468283653	9.98953580856
HEATMAP	21	timestep_fine	9.45856404305	10.0013251305
HEATMAP	32	timestep_fine	9.44572615623	10.0029270649
HEATMAP	126	timestep_fine	9.47093605995	10.0151851177
HEATMAP	10	timestep_fine	9.49972510338	10.0468940735
HEATMAP	115	timestep_fine	9.49670386314	10.0493478775
HEATMAP	33	timestep_fine	9.50090718269	10.0629971027
HEATMAP	22	timestep_fine	9.51328206062	10.0640540123
HEATMAP	127	timestep_fine	9.52500510216	10.0644049644
HEATMAP	116	timestep_fine	9.55116415024	10.0911729336
HEATMAP	11	timestep_fine	9.55475997925	10.0985620022
HEATMAP	23	timestep_fine	9.56660699844	10.1081259251
HEATMAP	34	timestep_fine	9.55496191978	10.1087789536
HEATMAP	0	timestep_fine	9.58113503456	10.1384708881
HEATMAP	117	timestep_fine	9.60533213615	10.1498200893
HEATMAP	12	timestep_fine	9.61051297188	10.1616430283
HEATMAP	35	timestep_fine	9.60940003395	10.1683499813
HEATMAP	1	timestep_fine	9.635409832	10.1771030426
HEATMAP	24	timestep_fine	9.62177801132	10.1774580479
HEATMAP	13	timestep_fine	9.6650929451	10.2076377869
HEATMAP	36	timestep_fine	9.66405892372	10.2166779041
HEATMAP	118	timestep_fine	9.66095805168	10.2167811394
HEATMAP	25	timestep_fine	9.67624092102	10.2283408642
HEATMAP	2	timestep_fine	9.68947196007	10.2331359386
HEATMAP	119	timestep_fine	9.71544885635	10.2590799332
HEATMAP	14	timestep_fine	9.7202911377	10.2701141834
HEATMAP	26	timestep_fine	9.73017597198	10.2765851021
HEATMAP	37	timestep_fine	9.71894907951	10.2824320793
HEATMAP	3	timestep_fine	9.7443561554	10.292645216
HEATMAP	120	timestep_fine	9.77066397667	10.3166341782
HEATMAP	15	timestep_fine	9.77451300621	10.3170671463
HEATMAP	38	timestep_fine	9.77341389656	10.326720953
HEATMAP	27	timestep_fine	9.78485894203	10.3377320766
HEATMAP	4	timestep_fine	9.79909396172	10.3496198654
HEATMAP	121	timestep_fine	9.82536911964	10.3671121597
HEATMAP	16	timestep_fine	9.83035111427	10.380710125
HEATMAP	39	timestep_fine	9.8267891407	10.3815770149
HEATMAP	28	timestep_fine	9.84002304077	10.3974349499
HEATMAP	5	timestep_fine	9.85456895828	10.4093549252
HEATMAP	122	timestep_fine	9.88012886047	10.425039053
HEATMAP	17	timestep_fine	9.88552308083	10.4324159622
HEATMAP	40	timestep_fine	9.88105010986	10.4332699776
HEATMAP	29	timestep_fine	9.89423084259	10.4454808235
HEATMAP	6	timestep_fine	9.90878009796	10.4522058964
HEATMAP	123	timestep_fine	9.93520283699	10.4810829163
HEATMAP	41	timestep_fine	9.93535995483	10.4869229794
HEATMAP	30	timestep_fine	9.94810390472	10.4932279587
HEATMAP	18	timestep_fine	9.94107508659	10.4954168797
HEATMAP	7	timestep_fine	9.96303296089	10.50704813
HEATMAP	124	timestep_fine	9.99025988579	10.5343708992
HEATMAP	19	timestep_fine	9.99642491341	10.5421388149
HEATMAP	42	timestep_fine	9.98966002464	10.542798996
HEATMAP	31	timestep_fine	10.002120018	10.5537259579
HEATMAP	8	timestep_fine	10.018089056	10.5657739639
HEATMAP	125	timestep_fine	10.0448880196	10.5898191929
HEATMAP	43	timestep_fine	10.044244051	10.5981500149
HEATMAP	20	timestep_fine	10.0518760681	10.601350069
HEATMAP	32	timestep_fine	10.0571920872	10.6156640053
HEATMAP	9	timestep_fine	10.0731828213	10.6183199883
HEATMAP	126	timestep_fine	10.0996999741	10.6436440945
HEATMAP	21	timestep_fine	10.1056101322	10.6483979225
HEATMAP	44	timestep_fine	10.1003830433	10.6678879261
HEATMAP	10	timestep_fine	10.1282069683	10.6756031513
HEATMAP	33	timestep_fine	10.1174881458	10.6801929474
HEATMAP	127	timestep_fine	10.1532011032	10.6911809444
HEATMAP	45	timestep_fine	10.154458046	10.7082169056
HEATMAP	22	timestep_fine	10.1608541012	10.7129480839
HEATMAP	34	timestep_fine	10.1711189747	10.7257459164
HEATMAP	11	timestep_fine	10.1833548546	10.7277538776
HEATMAP	23	timestep_fine	10.2150299549	10.7569599152
HEATMAP	11	get_comm_data	10.727793932	10.758728981HEATMAP	46	timestep_fine	10.2085411549	10.7587561607
HEATMAP	0	timestep_fine	10.2100319862	10.7674088478
HEATMAP	35	timestep_fine	10.2255311012	10.7841649055
HEATMAP	12	timestep_fine	10.2390658855	10.7913589478
HEATMAP	1	timestep_fine	10.2643289566	10.805588007
HEATMAP	47	timestep_fine	10.2626869678	10.8158428669
HEATMAP	24	timestep_fine	10.2714250088	10.826695919
HEATMAP	36	timestep_fine	10.2796058655	10.8329799175
HEATMAP	13	timestep_fine	10.293722868	10.8374669552
HEATMAP	2	timestep_fine	10.3183419704	10.8626019955
HEATMAP	48	timestep_fine	10.3170101643	10.8649139404
HEATMAP	25	timestep_fine	10.3271269798	10.8808698654
HEATMAP	14	timestep_fine	10.3491270542	10.8997581005
HEATMAP	37	timestep_fine	10.3373250961	10.9022080898
HEATMAP	3	timestep_fine	10.3731110096	10.9220612049
HEATMAP	49	timestep_fine	10.3710420132	10.9261920452
HEATMAP	26	timestep_fine	10.3819811344	10.9284090996
HEATMAP	38	timestep_fine	10.3914279938	10.9442629814
HEATMAP	15	timestep_fine	10.4033660889	10.9451220036
HEATMAP	4	timestep_fine	10.4279508591	10.9795248508
HEATMAP	50	timestep_fine	10.4258439541	10.9857029915
HEATMAP	27	timestep_fine	10.4377529621	10.9904050827
HEATMAP	39	timestep_fine	10.4454572201	10.999931097
HEATMAP	16	timestep_fine	10.4591500759	11.0096261501
HEATMAP	51	timestep_fine	10.4794659615	11.0256998539
HEATMAP	5	timestep_fine	10.4835929871	11.0378317833
HEATMAP	28	timestep_fine	10.4938271046	11.0510780811
HEATMAP	40	timestep_fine	10.5000600815	11.0528810024
HEATMAP	17	timestep_fine	10.5144751072	11.0617311001
HEATMAP	6	timestep_fine	10.5377540588	11.081496954
HEATMAP	52	timestep_fine	10.5343561172	11.0888860226
HEATMAP	29	timestep_fine	10.5490298271	11.1004788876
HEATMAP	41	timestep_fine	10.5543370247	11.1064469814
HEATMAP	18	timestep_fine	10.5699570179	11.1243100166
HEATMAP	7	timestep_fine	10.5924220085	11.1371171474
HEATMAP	30	timestep_fine	10.6039509773	11.1480047703
HEATMAP	53	timestep_fine	10.5887649059	11.1501560211
HEATMAP	42	timestep_fine	10.6085700989	11.1615850925
HEATMAP	19	timestep_fine	10.6251318455	11.1698880196
HEATMAP	8	timestep_fine	10.6477088928	11.1957650185
HEATMAP	54	timestep_fine	10.644133091	11.2079701424
HEATMAP	31	timestep_fine	10.6589829922	11.2095890045
HEATMAP	43	timestep_fine	10.6631929874	11.2191369534
HEATMAP	20	timestep_fine	10.680357933	11.229640007
HEATMAP	9	timestep_fine	10.7029159069	11.247838974
HEATMAP	55	timestep_fine	10.6978189945	11.2506268024
HEATMAP	32	timestep_fine	10.7148830891	11.270843029
HEATMAP	21	timestep_fine	10.7346379757	11.2777011395
HEATMAP	44	timestep_fine	10.7232029438	11.291549921
HEATMAP	10	timestep_fine	10.7580370903	11.3057579994
HEATMAP	56	timestep_fine	10.7532320023	11.3127119541
HEATMAP	45	timestep_fine	10.7773880959	11.330370903
HEATMAP	33	timestep_fine	10.7708101273	11.3333520889
HEATMAP	22	timestep_fine	10.7905368805	11.3431279659
HEATMAP	11	timestep_fine	10.8131048679	11.3593528271
HEATMAP	57	timestep_fine	10.8076550961	11.3630771637
HEATMAP	34	timestep_fine	10.8258640766	11.3809149265
HEATMAP	46	timestep_fine	10.8311960697	11.3813152313
HEATMAP	23	timestep_fine	10.8441438675	11.3860800266
HEATMAP	58	timestep_fine	10.8619191647	11.4166560173
HEATMAP	12	timestep_fine	10.8692090511	11.4216060638
HEATMAP	47	timestep_fine	10.8852779865	11.4383049011
HEATMAP	35	timestep_fine	10.8816571236	11.4402089119
HEATMAP	24	timestep_fine	10.9002840519	11.4543418884
HEATMAP	13	timestep_fine	10.9233708382	11.4676427841
HEATMAP	59	timestep_fine	10.9167258739	11.4741659164
HEATMAP	48	timestep_fine	10.9393870831	11.48787117
HEATMAP	36	timestep_fine	10.9372498989	11.4904508591
HEATMAP	25	timestep_fine	10.9560759068	11.509472847
HEATMAP	60	timestep_fine	10.9704499245	11.51749897
HEATMAP	14	timestep_fine	10.9782249928	11.5283889771
HEATMAP	49	timestep_fine	10.9937958717	11.5486159325
HEATMAP	26	timestep_fine	11.0104081631	11.557197094
HEATMAP	37	timestep_fine	10.993117094	11.5586190224
HEATMAP	61	timestep_fine	11.0230910778	11.5672779083
HEATMAP	15	timestep_fine	11.0325300694	11.5753660202
HEATMAP	38	timestep_fine	11.0482988358	11.6009340286
HEATMAP	50	timestep_fine	11.0480251312	11.6080551147
HEATMAP	27	timestep_fine	11.0659179688	11.6194610596
HEATMAP	62	timestep_fine	11.07710886	11.6264100075
HEATMAP	16	timestep_fine	11.088460207	11.6385791302
HEATMAP	51	timestep_fine	11.1017398834	11.6488969326
HEATMAP	39	timestep_fine	11.1032390594	11.6575322151
HEATMAP	28	timestep_fine	11.1213810444	11.6790659428
HEATMAP	63	timestep_fine	11.1303520203	11.6799268723
HEATMAP	17	timestep_fine	11.1432421207	11.6900000572
HEATMAP	40	timestep_fine	11.158714056	11.7113130093
HEATMAP	52	timestep_fine	11.1566271782	11.7122220993
HEATMAP	29	timestep_fine	11.1765429974	11.72793293
HEATMAP	64	timestep_fine	11.1850421429	11.7368090153
HEATMAP	18	timestep_fine	11.1987149715	11.7536609173
HEATMAP	41	timestep_fine	11.2140300274	11.7660109997
HEATMAP	53	timestep_fine	11.2110438347	11.7726290226
HEATMAP	30	timestep_fine	11.2314138412	11.7759919167
HEATMAP	65	timestep_fine	11.238366127	11.7846240997
HEATMAP	19	timestep_fine	11.2537930012	11.7985248566
HEATMAP	42	timestep_fine	11.2691750526	11.8223800659
HEATMAP	54	timestep_fine	11.2663030624	11.829832077
HEATMAP	31	timestep_fine	11.2862620354	11.837100029
HEATMAP	66	timestep_fine	11.2921578884	11.8444340229
HEATMAP	20	timestep_fine	11.3095550537	11.8588240147
HEATMAP	55	timestep_fine	11.3197770119	11.872592926
HEATMAP	43	timestep_fine	11.3247060776	11.8787369728
HEATMAP	32	timestep_fine	11.3416759968	11.8982841969
HEATMAP	67	timestep_fine	11.3472099304	11.9046638012
HEATMAP	21	timestep_fine	11.3637399673	11.9067029953
HEATMAP	56	timestep_fine	11.375068903	11.9344449043
HEATMAP	44	timestep_fine	11.3816158772	11.9491848946
HEATMAP	68	timestep_fine	11.401417017	11.9513218403
HEATMAP	33	timestep_fine	11.3975460529	11.95946908
HEATMAP	22	timestep_fine	11.4193339348	11.972550869
HEATMAP	57	timestep_fine	11.4299860001	11.9845211506
HEATMAP	45	timestep_fine	11.436549902	11.9893429279
HEATMAP	69	timestep_fine	11.4551501274	12.0052089691
HEATMAP	34	timestep_fine	11.4520890713	12.0075659752
HEATMAP	23	timestep_fine	11.4729149342	12.0148789883
HEATMAP	58	timestep_fine	11.4839470387	12.0382020473
HEATMAP	46	timestep_fine	11.4914181232	12.04124403
HEATMAP	70	timestep_fine	11.5094828606	12.0641307831
HEATMAP	35	timestep_fine	11.5078630447	12.0672259331
HEATMAP	24	timestep_fine	11.5291390419	12.0849320889
HEATMAP	59	timestep_fine	11.5386140347	12.0972139835
HEATMAP	47	timestep_fine	11.546350956	12.1004400253
HEATMAP	36	timestep_fine	11.563546896	12.1170079708
HEATMAP	71	timestep_fine	11.5636589527	12.1197750568
HEATMAP	60	timestep_fine	11.591947794	12.1386868954
HEATMAP	25	timestep_fine	11.5850329399	12.1383709908
HEATMAP	48	timestep_fine	11.6014580727	12.1497299671
HEATMAP	72	timestep_fine	11.6184401512	12.1748280525
HEATMAP	37	timestep_fine	11.6194190979	12.1848220825
HEATMAP	26	timestep_fine	11.6393761635	12.1862299442
HEATMAP	61	timestep_fine	11.6447620392	12.1880950928
HEATMAP	49	timestep_fine	11.6563529968	12.2133910656
HEATMAP	38	timestep_fine	11.6744699478	12.2269198895
HEATMAP	73	timestep_fine	11.6724140644	12.2281529903
HEATMAP	62	timestep_fine	11.6986279488	12.2472779751
HEATMAP	37	follower_in_sliding_window	11.6194159985	12.2488670349HEATMAP	27	timestep_fine	11.6955399513	12.2488000393
HEATMAP	50	timestep_fine	11.7119400501	12.2715079784
HEATMAP	39	timestep_fine	11.7288761139	12.2827160358
HEATMAP	74	timestep_fine	11.7277951241	12.2949221134
HEATMAP	63	timestep_fine	11.7522380352	12.3015429974
HEATMAP	28	timestep_fine	11.7510359287	12.3085899353
HEATMAP	51	timestep_fine	11.7665338516	12.3143479824
HEATMAP	75	timestep_fine	11.7820460796	12.3318500519
HEATMAP	40	timestep_fine	11.7843039036	12.3366839886
HEATMAP	29	timestep_fine	11.8061699867	12.3568539619
HEATMAP	64	timestep_fine	11.8071022034	12.358397007
HEATMAP	52	timestep_fine	11.8224010468	12.3776521683
HEATMAP	76	timestep_fine	11.8366820812	12.3894579411
HEATMAP	41	timestep_fine	11.8391799927	12.3911640644
HEATMAP	30	timestep_fine	11.8610138893	12.4039959908
HEATMAP	65	timestep_fine	11.8602421284	12.4069120884
HEATMAP	53	timestep_fine	11.8777768612	12.4389150143
HEATMAP	77	timestep_fine	11.8899888992	12.4427919388
HEATMAP	42	timestep_fine	11.8941409588	12.4469089508
HEATMAP	66	timestep_fine	11.914192915	12.4660739899
HEATMAP	31	timestep_fine	11.9160740376	12.4689490795
HEATMAP	54	timestep_fine	11.9340121746	12.4972481728
HEATMAP	43	timestep_fine	11.9496781826	12.5035290718
HEATMAP	78	timestep_fine	11.9447181225	12.5077519417
HEATMAP	67	timestep_fine	11.9689669609	12.5263168812
HEATMAP	32	timestep_fine	11.9716172218	12.5274121761
HEATMAP	55	timestep_fine	11.9884438515	12.5413708687
HEATMAP	79	timestep_fine	11.9984281063	12.5513601303
HEATMAP	68	timestep_fine	12.0232019424	12.5727579594
HEATMAP	44	timestep_fine	12.0061318874	12.5729939938
HEATMAP	33	timestep_fine	12.0270900726	12.5890450478
HEATMAP	56	timestep_fine	12.0445799828	12.6035678387
HEATMAP	45	timestep_fine	12.0609519482	12.6138219833
HEATMAP	80	timestep_fine	12.0540339947	12.619027853
HEATMAP	69	timestep_fine	12.0767631531	12.6272239685
HEATMAP	34	timestep_fine	12.0823159218	12.6375598907
HEATMAP	57	timestep_fine	12.1001040936	12.6553881168
HEATMAP	81	timestep_fine	12.1079969406	12.6627371311
HEATMAP	46	timestep_fine	12.1157860756	12.6670880318
HEATMAP	70	timestep_fine	12.1310899258	12.6860778332
HEATMAP	35	timestep_fine	12.1375799179	12.6961660385
HEATMAP	58	timestep_fine	12.1552371979	12.7103321552
HEATMAP	82	timestep_fine	12.1623618603	12.7202608585
HEATMAP	47	timestep_fine	12.1705989838	12.7241969109
HEATMAP	71	timestep_fine	12.1850440502	12.7418830395
HEATMAP	36	timestep_fine	12.1931488514	12.7457900047
HEATMAP	59	timestep_fine	12.2108080387	12.7682840824
HEATMAP	83	timestep_fine	12.2170939445	12.7721710205
HEATMAP	48	timestep_fine	12.2257170677	12.7735719681
HEATMAP	72	timestep_fine	12.2401721478	12.7977759838
HEATMAP	60	timestep_fine	12.2654788494	12.8120019436
HEATMAP	37	timestep_fine	12.2489900589	12.8126549721
HEATMAP	84	timestep_fine	12.2718660831	12.8222060204
HEATMAP	49	timestep_fine	12.2808039188	12.8371360302
HEATMAP	73	timestep_fine	12.294519186	12.8505802155
HEATMAP	38	timestep_fine	12.3036270142	12.8562998772
HEATMAP	61	timestep_fine	12.3192911148	12.8628630638
HEATMAP	85	timestep_fine	12.3256409168	12.880507946
HEATMAP	50	timestep_fine	12.3363039494	12.8954110146
HEATMAP	39	timestep_fine	12.3584160805	12.9133501053
HEATMAP	74	timestep_fine	12.3502151966	12.9192271233
HEATMAP	62	timestep_fine	12.3740420341	12.923126936
HEATMAP	86	timestep_fine	12.3790769577	12.928745985
HEATMAP	51	timestep_fine	12.3910489082	12.9384598732
HEATMAP	75	timestep_fine	12.4043090343	12.9545669556
HEATMAP	40	timestep_fine	12.414026022	12.9692070484
HEATMAP	63	timestep_fine	12.4285049438	12.9786710739
HEATMAP	87	timestep_fine	12.4325101376	12.9803051949
HEATMAP	52	timestep_fine	12.44683218	13.0035331249
HEATMAP	76	timestep_fine	12.4589121342	13.012597084
HEATMAP	41	timestep_fine	12.4692800045	13.0206918716
HEATMAP	64	timestep_fine	12.4838750362	13.0360310078
HEATMAP	88	timestep_fine	12.4880039692	13.0492939949
HEATMAP	53	timestep_fine	12.5020868778	13.0629279613
HEATMAP	77	timestep_fine	12.512665987	13.0642879009
HEATMAP	42	timestep_fine	12.524310112	13.0793991089
HEATMAP	65	timestep_fine	12.5380091667	13.0847899914
HEATMAP	89	timestep_fine	12.5439431667	13.1093940735
HEATMAP	54	timestep_fine	12.558120966	13.1220121384
HEATMAP	78	timestep_fine	12.5677700043	13.1312179565
HEATMAP	43	timestep_fine	12.5798690319	13.1340329647
HEATMAP	66	timestep_fine	12.5923769474	13.1432650089
HEATMAP	90	timestep_fine	12.598263979	13.1609489918
HEATMAP	55	timestep_fine	12.6123578548	13.1647269726
HEATMAP	79	timestep_fine	12.6214139462	13.174352169
HEATMAP	44	timestep_fine	12.6367950439	13.2041490078
HEATMAP	91	timestep_fine	12.6519930363	13.2049660683
HEATMAP	67	timestep_fine	12.6481888294	13.2058160305
HEATMAP	56	timestep_fine	12.668391943	13.2276830673
HEATMAP	80	timestep_fine	12.6769049168	13.2423598766
HEATMAP	45	timestep_fine	12.6915240288	13.2440800667
HEATMAP	68	timestep_fine	12.7030620575	13.2533650398
HEATMAP	92	timestep_fine	12.7074928284	13.2728939056
HEATMAP	57	timestep_fine	12.7240519524	13.2786710262
HEATMAP	81	timestep_fine	12.7313649654	13.2865941525
HEATMAP	46	timestep_fine	12.7465910912	13.2980880737
HEATMAP	69	timestep_fine	12.757735014	13.3089971542
HEATMAP	93	timestep_fine	12.7615339756	13.3169510365
HEATMAP	58	timestep_fine	12.7787621021	13.3323161602
HEATMAP	82	timestep_fine	12.7857120037	13.3447299004
HEATMAP	47	timestep_fine	12.8011419773	13.3550648689
HEATMAP	70	timestep_fine	12.8129458427	13.3685147762
HEATMAP	94	timestep_fine	12.8170039654	13.3788490295
HEATMAP	59	timestep_fine	12.8343379498	13.3923518658
HEATMAP	83	timestep_fine	12.8402760029	13.3960280418
HEATMAP	48	timestep_fine	12.8561749458	13.4053280354
HEATMAP	81	follower_in_sliding_window	12.7313640118	13.4220221043HEATMAP	95	timestep_fine	12.8703570366	13.421434164
HEATMAP	71	timestep_fine	12.8678491116	13.4243409634
HEATMAP	60	timestep_fine	12.8889358044	13.4353928566
HEATMAP	84	timestep_fine	12.8950419426	13.4459030628
HEATMAP	49	timestep_fine	12.9117670059	13.4677770138
HEATMAP	72	timestep_fine	12.9238781929	13.4813101292
HEATMAP	96	timestep_fine	12.9249968529	13.4825429916
HEATMAP	61	timestep_fine	12.9426870346	13.4856729507
HEATMAP	85	timestep_fine	12.9490289688	13.5041439533
HEATMAP	50	timestep_fine	12.9672379494	13.5257740021
HEATMAP	73	timestep_fine	12.9793930054	13.5350120068
HEATMAP	97	timestep_fine	12.9795598984	13.5360739231
HEATMAP	62	timestep_fine	12.9973340034	13.545593977
HEATMAP	86	timestep_fine	13.0022549629	13.5521080494
HEATMAP	51	timestep_fine	13.0215609074	13.5679109097
HEATMAP	98	timestep_fine	13.0334670544	13.5856440067
HEATMAP	74	timestep_fine	13.0355551243	13.6013360023
HEATMAP	87	timestep_fine	13.055752039	13.6034491062
HEATMAP	63	timestep_fine	13.0518648624	13.6052110195
HEATMAP	52	timestep_fine	13.0775690079	13.6336410046
HEATMAP	75	timestep_fine	13.0906128883	13.6397409439
HEATMAP	99	timestep_fine	13.0886240005	13.6493070126
HEATMAP	64	timestep_fine	13.1076540947	13.6601161957
HEATMAP	88	timestep_fine	13.1112129688	13.6726551056
HEATMAP	53	timestep_fine	13.1327250004	13.6933808327
HEATMAP	76	timestep_fine	13.14625597	13.6994299889
HEATMAP	100	timestep_fine	13.1435739994	13.7010469437
HEATMAP	65	timestep_fine	13.1618859768	13.709747076
HEATMAP	89	timestep_fine	13.1670570374	13.7324850559
HEATMAP	54	timestep_fine	13.1889250278	13.7524909973
HEATMAP	77	timestep_fine	13.2007579803	13.7546708584
HEATMAP	101	timestep_fine	13.1977758408	13.7559969425
HEATMAP	66	timestep_fine	13.2161359787	13.7668848038
HEATMAP	90	timestep_fine	13.2210080624	13.782638073
HEATMAP	55	timestep_fine	13.2432408333	13.7951087952
HEATMAP	102	timestep_fine	13.252204895	13.8067510128
HEATMAP	78	timestep_fine	13.256633997	13.8206350803
HEATMAP	91	timestep_fine	13.2751970291	13.8290719986
HEATMAP	67	timestep_fine	13.272192955	13.8305289745
HEATMAP	56	timestep_fine	13.2993109226	13.8579950333
HEATMAP	103	timestep_fine	13.3065569401	13.8593809605
HEATMAP	79	timestep_fine	13.3112170696	13.8643121719
HEATMAP	68	timestep_fine	13.326818943	13.876940012
HEATMAP	92	timestep_fine	13.3310477734	13.8995399475
HEATMAP	57	timestep_fine	13.3543839455	13.9092211723
HEATMAP	104	timestep_fine	13.3617649078	13.9183459282
HEATMAP	80	timestep_fine	13.3673930168	13.9324090481
HEATMAP	69	timestep_fine	13.3815369606	13.9332439899
HEATMAP	93	timestep_fine	13.3851840496	13.940994978
HEATMAP	58	timestep_fine	13.4089331627	13.9625480175
HEATMAP	105	timestep_fine	13.4158890247	13.9652040005
HEATMAP	81	timestep_fine	13.4221379757	13.9770829678
HEATMAP	70	timestep_fine	13.437060833	13.9924869537
HEATMAP	94	timestep_fine	13.440320015	14.00228405
HEATMAP	59	timestep_fine	13.4645390511	14.0214898586
HEATMAP	82	timestep_fine	13.4772708416	14.0361559391
HEATMAP	95	timestep_fine	13.4940721989	14.0455491543
HEATMAP	71	timestep_fine	13.4913051128	14.0476551056
HEATMAP	106	timestep_fine	13.4722361565	14.053935051
HEATMAP	60	timestep_fine	13.5192029476	14.0655539036
HEATMAP	107	timestep_fine	13.5261828899	14.0788428783
HEATMAP	83	timestep_fine	13.5323569775	14.088283062
HEATMAP	72	timestep_fine	13.5471251011	14.1052529812
HEATMAP	96	timestep_fine	13.5487248898	14.1063220501
HEATMAP	61	timestep_fine	13.572977066	14.1166889668
HEATMAP	108	timestep_fine	13.5806379318	14.1326959133
HEATMAP	84	timestep_fine	13.58821702	14.1388909817
HEATMAP	73	timestep_fine	13.6025931835	14.1585671902
HEATMAP	97	timestep_fine	13.6028740406	14.1595509052
HEATMAP	62	timestep_fine	13.6276888847	14.1762979031
HEATMAP	109	timestep_fine	13.6345348358	14.1879889965
HEATMAP	85	timestep_fine	13.6429390907	14.199518919
HEATMAP	98	timestep_fine	13.6568350792	14.2098789215
HEATMAP	74	timestep_fine	13.6589300632	14.2263710499
HEATMAP	63	timestep_fine	13.6816809177	14.2292449474
HEATMAP	110	timestep_fine	13.6890280247	14.2440431118
HEATMAP	86	timestep_fine	13.6972138882	14.2471089363
HEATMAP	75	timestep_fine	13.7139279842	14.2640109062
HEATMAP	99	timestep_fine	13.7118389606	14.2731490135
HEATMAP	64	timestep_fine	13.7371439934	14.2905421257
HEATMAP	87	timestep_fine	13.7515830994	14.2986240387
HEATMAP	111	timestep_fine	13.7431919575	14.3018600941
HEATMAP	76	timestep_fine	13.7696039677	14.3233940601
HEATMAP	100	timestep_fine	13.7667818069	14.3243458271
HEATMAP	65	timestep_fine	13.7914910316	14.3394320011
HEATMAP	112	timestep_fine	13.798030138	14.3498301506
HEATMAP	88	timestep_fine	13.8079829216	14.3681130409
HEATMAP	77	timestep_fine	13.8243918419	14.3765869141
HEATMAP	101	timestep_fine	13.821007967	14.3790569305
HEATMAP	66	timestep_fine	13.8456599712	14.396876812
HEATMAP	113	timestep_fine	13.8527569771	14.4096751213
HEATMAP	89	timestep_fine	13.8640060425	14.4293510914
HEATMAP	102	timestep_fine	13.8748898506	14.4304919243
HEATMAP	78	timestep_fine	13.8804581165	14.4443490505
HEATMAP	114	timestep_fine	13.9065961838	14.4560520649
HEATMAP	67	timestep_fine	13.9012439251	14.4602718353
HEATMAP	90	timestep_fine	13.9194850922	14.4807920456
HEATMAP	103	timestep_fine	13.9292449951	14.4820461273
HEATMAP	79	timestep_fine	13.935033083	14.4882349968
HEATMAP	68	timestep_fine	13.9558889866	14.5064048767
HEATMAP	115	timestep_fine	13.9617497921	14.5209228992
HEATMAP	91	timestep_fine	13.9746551514	14.5280370712
HEATMAP	104	timestep_fine	13.9840109348	14.5403358936
HEATMAP	80	timestep_fine	13.9916989803	14.5569589138
HEATMAP	69	timestep_fine	14.0105891228	14.5621540546
HEATMAP	116	timestep_fine	14.0159571171	14.5627360344
HEATMAP	105	timestep_fine	14.0380349159	14.5935719013
HEATMAP	92	timestep_fine	14.0315289497	14.5994508266
HEATMAP	81	timestep_fine	14.0465540886	14.6015651226
HEATMAP	117	timestep_fine	14.0696239471	14.6201500893
HEATMAP	70	timestep_fine	14.0660839081	14.6226577759
HEATMAP	93	timestep_fine	14.0866210461	14.6432380676
HEATMAP	82	timestep_fine	14.1018939018	14.6605949402
HEATMAP	71	timestep_fine	14.1204459667	14.6781151295
HEATMAP	118	timestep_fine	14.1243331432	14.6873121262
HEATMAP	106	timestep_fine	14.1105129719	14.69080019
HEATMAP	94	timestep_fine	14.1427178383	14.7050969601
HEATMAP	83	timestep_fine	14.157449007	14.7136371136
HEATMAP	107	timestep_fine	14.1643168926	14.7171068192
HEATMAP	119	timestep_fine	14.1780879498	14.729847908
HEATMAP	72	timestep_fine	14.1762959957	14.7353100777
HEATMAP	95	timestep_fine	14.1973531246	14.7487931252
HEATMAP	84	timestep_fine	14.2131509781	14.7645330429
HEATMAP	108	timestep_fine	14.2190458775	14.7713568211
HEATMAP	120	timestep_fine	14.232678175	14.7846109867
HEATMAP	73	timestep_fine	14.2316770554	14.7876601219
HEATMAP	96	timestep_fine	14.2530019283	14.8097908497
HEATMAP	85	timestep_fine	14.268018961	14.8230850697
HEATMAP	109	timestep_fine	14.2728939056	14.8279879093
HEATMAP	121	timestep_fine	14.2863709927	14.8353140354
HEATMAP	74	timestep_fine	14.2880570889	14.8551001549
HEATMAP	97	timestep_fine	14.3079328537	14.864372015
HEATMAP	86	timestep_fine	14.3222458363	14.8723628521
HEATMAP	110	timestep_fine	14.3273079395	14.8830420971
HEATMAP	122	timestep_fine	14.3400819302	14.8898379803
HEATMAP	75	timestep_fine	14.3430759907	14.8920059204
HEATMAP	98	timestep_fine	14.3628950119	14.9159080982
HEATMAP	87	timestep_fine	14.3766930103	14.92385602
HEATMAP	111	timestep_fine	14.3814511299	14.9397001266
HEATMAP	123	timestep_fine	14.3940930367	14.9470388889
HEATMAP	76	timestep_fine	14.3985490799	14.9528260231
HEATMAP	99	timestep_fine	14.4188899994	14.9810080528
HEATMAP	112	timestep_fine	14.4363050461	14.98802495
HEATMAP	88	timestep_fine	14.4331490993	14.9937839508
HEATMAP	124	timestep_fine	14.4485127926	14.9972667694
HEATMAP	77	timestep_fine	14.4524788857	15.0050549507
HEATMAP	100	timestep_fine	14.4747989178	15.0325109959
HEATMAP	113	timestep_fine	14.4905400276	15.0475780964
HEATMAP	125	timestep_fine	14.5022141933	15.0545871258
HEATMAP	89	timestep_fine	14.4896662235	15.0551440716
HEATMAP	78	timestep_fine	14.5085229874	15.0724260807
HEATMAP	101	timestep_fine	14.5298650265	15.0878999233
HEATMAP	114	timestep_fine	14.5444061756	15.0959420204
HEATMAP	90	timestep_fine	14.5451049805	15.1055309772
HEATMAP	126	timestep_fine	14.5563211441	15.1069631577
HEATMAP	79	timestep_fine	14.5631160736	15.116738081
HEATMAP	102	timestep_fine	14.5851919651	15.1403129101
HEATMAP	91	timestep_fine	14.5998780727	15.1535680294
HEATMAP	127	timestep_fine	14.6093461514	15.1552801132
HEATMAP	115	timestep_fine	14.599383831	15.1573388577
HEATMAP	80	timestep_fine	14.6197350025	15.1850919724
HEATMAP	103	timestep_fine	14.6403589249	15.1932029724
HEATMAP	116	timestep_fine	14.653605938	15.199846983
HEATMAP	0	timestep_fine	14.6643788815	15.2208750248
HEATMAP	92	timestep_fine	14.6563270092	15.2238090038
HEATMAP	81	timestep_fine	14.6751739979	15.2301571369
HEATMAP	104	timestep_fine	14.6964390278	15.2529010773
HEATMAP	117	timestep_fine	14.7071049213	15.2577450275
HEATMAP	1	timestep_fine	14.7182910442	15.2669279575
HEATMAP	93	timestep_fine	14.7113239765	15.2673590183
HEATMAP	82	timestep_fine	14.7300169468	15.2881889343
HEATMAP	105	timestep_fine	14.7514839172	15.3006598949
HEATMAP	2	timestep_fine	14.7712390423	15.3195168972
HEATMAP	118	timestep_fine	14.7622559071	15.3245429993
HEATMAP	94	timestep_fine	14.767469883	15.3303418159
HEATMAP	83	timestep_fine	14.7854530811	15.3410260677
HEATMAP	119	timestep_fine	14.8159179688	15.3670918941
HEATMAP	95	timestep_fine	14.8221330643	15.3735611439
HEATMAP	3	timestep_fine	14.8260741234	15.3805291653
HEATMAP	106	timestep_fine	14.8088481426	15.3886091709
HEATMAP	84	timestep_fine	14.8408410549	15.3895981312
HEATMAP	107	timestep_fine	14.8636169434	15.4165768623
HEATMAP	120	timestep_fine	14.8704280853	15.4223811626
HEATMAP	96	timestep_fine	14.8776819706	15.434887886
HEATMAP	4	timestep_fine	14.8803129196	15.4368739128
HEATMAP	85	timestep_fine	14.8959970474	15.4514269829
HEATMAP	108	timestep_fine	14.9191420078	15.471449852
HEATMAP	121	timestep_fine	14.9240190983	15.4718420506
HEATMAP	97	timestep_fine	14.9329719543	15.4888389111
HEATMAP	5	timestep_fine	14.934388876	15.4934558868
HEATMAP	86	timestep_fine	14.9503798485	15.5001778603
HEATMAP	122	timestep_fine	14.9775919914	15.5260019302
HEATMAP	109	timestep_fine	14.9741308689	15.5270929337
HEATMAP	6	timestep_fine	14.9880230427	15.5382990837
HEATMAP	98	timestep_fine	14.987694025	15.5392849445
HEATMAP	87	timestep_fine	15.0045831203	15.552065134
HEATMAP	110	timestep_fine	15.029047966	15.5838530064
HEATMAP	123	timestep_fine	15.0319399834	15.5837950706
HEATMAP	7	timestep_fine	15.0409350395	15.5893659592
HEATMAP	99	timestep_fine	15.0436220169	15.6048510075
HEATMAP	88	timestep_fine	15.0609400272	15.6214170456
HEATMAP	124	timestep_fine	15.086370945	15.6353368759
HEATMAP	111	timestep_fine	15.084207058	15.6422259808
HEATMAP	8	timestep_fine	15.0960719585	15.6550319195
HEATMAP	100	timestep_fine	15.0989058018	15.6559998989
HEATMAP	89	timestep_fine	15.1169412136	15.6823689938
HEATMAP	112	timestep_fine	15.1397149563	15.6907250881
HEATMAP	125	timestep_fine	15.140073061	15.6923902035
HEATMAP	9	timestep_fine	15.1497058868	15.6996729374
HEATMAP	101	timestep_fine	15.1540360451	15.7116479874
HEATMAP	90	timestep_fine	15.1718020439	15.7313821316
HEATMAP	126	timestep_fine	15.1941289902	15.7446191311
HEATMAP	113	timestep_fine	15.195442915	15.7530679703
HEATMAP	10	timestep_fine	15.2038140297	15.7554450035
HEATMAP	102	timestep_fine	15.209225893	15.764195919
HEATMAP	91	timestep_fine	15.2269420624	15.7799491882
HEATMAP	127	timestep_fine	15.2472360134	15.7935979366
HEATMAP	114	timestep_fine	15.2502679825	15.7991549969
HEATMAP	11	timestep_fine	15.2578158379	15.8081638813
HEATMAP	103	timestep_fine	15.2639601231	15.8165071011
HEATMAP	92	timestep_fine	15.283331871	15.8488538265
HEATMAP	0	timestep_fine	15.3023748398	15.8600869179
HEATMAP	115	timestep_fine	15.3062148094	15.8645458221
HEATMAP	12	timestep_fine	15.3127570152	15.8697888851
HEATMAP	104	timestep_fine	15.3196179867	15.8754379749
HEATMAP	93	timestep_fine	15.3383178711	15.893419981
HEATMAP	1	timestep_fine	15.3555538654	15.9028060436
HEATMAP	116	timestep_fine	15.3612980843	15.9070289135
HEATMAP	13	timestep_fine	15.3656058311	15.9119098186
HEATMAP	105	timestep_fine	15.3750169277	15.9285809994
HEATMAP	2	timestep_fine	15.4089438915	15.9561319351
HEATMAP	94	timestep_fine	15.3943479061	15.9565420151
HEATMAP	117	timestep_fine	15.4155669212	15.9650990963
HEATMAP	14	timestep_fine	15.4200320244	15.9751050472
HEATMAP	95	timestep_fine	15.4484131336	15.9989511967
HEATMAP	3	timestep_fine	15.462788105	16.0172450542
HEATMAP	15	timestep_fine	15.4732561111	16.0220131874
HEATMAP	106	timestep_fine	15.4462070465	16.0269072056
HEATMAP	118	timestep_fine	15.4718251228	16.0341699123
HEATMAP	107	timestep_fine	15.5010309219	16.0534908772
HEATMAP	96	timestep_fine	15.5039989948	16.0614519119
HEATMAP	4	timestep_fine	15.5168728828	16.0751049519
HEATMAP	119	timestep_fine	15.525687933	16.0768990517
HEATMAP	16	timestep_fine	15.5284790993	16.0851831436
HEATMAP	108	timestep_fine	15.5566968918	16.107626915
HEATMAP	97	timestep_fine	15.5594520569	16.1148650646
HEATMAP	5	timestep_fine	15.5705769062	16.1302428246
HEATMAP	120	timestep_fine	15.5811240673	16.1332421303
HEATMAP	17	timestep_fine	15.5828800201	16.1365640163
HEATMAP	109	timestep_fine	15.6113989353	16.1636359692
HEATMAP	98	timestep_fine	15.6138129234	16.1653740406
HEATMAP	6	timestep_fine	15.6245861053	16.1746530533
HEATMAP	121	timestep_fine	15.6354939938	16.1832900047
HEATMAP	18	timestep_fine	15.6374349594	16.1961300373
HEATMAP	110	timestep_fine	15.6662960052	16.2221360207
HEATMAP	7	timestep_fine	15.677560091	16.227312088
HEATMAP	99	timestep_fine	15.6694960594	16.2309958935
HEATMAP	122	timestep_fine	15.6898670197	16.2381038666
HEATMAP	19	timestep_fine	15.6911239624	16.2409260273
HEATMAP	100	timestep_fine	15.7248079777	16.281334877
HEATMAP	111	timestep_fine	15.7214360237	16.2802119255
HEATMAP	8	timestep_fine	15.7320199013	16.2844879627
HEATMAP	123	timestep_fine	15.7450518608	16.2970569134
HEATMAP	20	timestep_fine	15.7460229397	16.3003458977
HEATMAP	112	timestep_fine	15.777173996	16.3273830414
HEATMAP	9	timestep_fine	15.7862670422	16.33720994
HEATMAP	101	timestep_fine	15.7796750069	16.3371949196
HEATMAP	21	timestep_fine	15.7991991043	16.3472480774
HEATMAP	124	timestep_fine	15.8004817963	16.349039793
HEATMAP	102	timestep_fine	15.8349239826	16.3895468712
HEATMAP	113	timestep_fine	15.8329100609	16.3898870945
HEATMAP	10	timestep_fine	15.8402991295	16.3926670551
HEATMAP	125	timestep_fine	15.8549971581	16.408780098
HEATMAP	22	timestep_fine	15.8539090157	16.4110269547
HEATMAP	114	timestep_fine	15.8876461983	16.4369540215
HEATMAP	103	timestep_fine	15.8899970055	16.4422340393
HEATMAP	11	timestep_fine	15.8946299553	16.4437799454
HEATMAP	23	timestep_fine	15.9071369171	16.4536380768
HEATMAP	126	timestep_fine	15.9098460674	16.4602560997
HEATMAP	104	timestep_fine	15.9455740452	16.5010180473
HEATMAP	115	timestep_fine	15.9436218739	16.5016188622
HEATMAP	12	timestep_fine	15.9498598576	16.507671833
HEATMAP	127	timestep_fine	15.963727951	16.5091121197
HEATMAP	24	timestep_fine	15.962045908	16.5188369751
HEATMAP	116	timestep_fine	15.9981520176	16.5438330173
HEATMAP	13	timestep_fine	16.0027599335	16.5497498512
HEATMAP	105	timestep_fine	16.0005030632	16.5588989258
HEATMAP	25	timestep_fine	16.0167639256	16.5745329857
HEATMAP	0	timestep_fine	16.0204160213	16.5802369118
HEATMAP	117	timestep_fine	16.052562952	16.6022150517
HEATMAP	14	timestep_fine	16.0565199852	16.6120769978
HEATMAP	1	timestep_fine	16.0745408535	16.6206719875
HEATMAP	26	timestep_fine	16.0702180862	16.6215071678
HEATMAP	15	timestep_fine	16.1099431515	16.6568660736
HEATMAP	106	timestep_fine	16.0844709873	16.6633000374
HEATMAP	118	timestep_fine	16.1082599163	16.6707079411
HEATMAP	2	timestep_fine	16.1283679008	16.6763100624
HEATMAP	27	timestep_fine	16.1250391006	16.6836481094
HEATMAP	107	timestep_fine	16.1391990185	16.6917347908
HEATMAP	119	timestep_fine	16.1626460552	16.7122578621
HEATMAP	16	timestep_fine	16.1645820141	16.7207670212
HEATMAP	3	timestep_fine	16.1838750839	16.7372910976
HEATMAP	28	timestep_fine	16.1799380779	16.7440509796
HEATMAP	108	timestep_fine	16.194423914	16.7457449436
HEATMAP	120	timestep_fine	16.2181770802	16.7693710327
HEATMAP	17	timestep_fine	16.218968153	16.7706930637
HEATMAP	29	timestep_fine	16.2340538502	16.7903499603
HEATMAP	109	timestep_fine	16.2491078377	16.8008010387
HEATMAP	121	timestep_fine	16.2726089954	16.819286108
HEATMAP	4	timestep_fine	16.239151001	16.8209600449
HEATMAP	18	timestep_fine	16.2729299068	16.8338918686
HEATMAP	30	timestep_fine	16.2874078751	16.8350338936
HEATMAP	5	timestep_fine	16.2938058376	16.8535349369
HEATMAP	110	timestep_fine	16.3039689064	16.8578901291
HEATMAP	122	timestep_fine	16.3270180225	16.874724865
HEATMAP	19	timestep_fine	16.3271589279	16.8771238327
HEATMAP	31	timestep_fine	16.3414199352	16.8988509178
HEATMAP	6	timestep_fine	16.3490250111	16.8996539116
HEATMAP	111	timestep_fine	16.3585999012	16.917181015
HEATMAP	123	timestep_fine	16.3821949959	16.9337749481
HEATMAP	20	timestep_fine	16.3819980621	16.9362030029
HEATMAP	7	timestep_fine	16.4027631283	16.9517321587
HEATMAP	32	timestep_fine	16.3960011005	16.9583032131
HEATMAP	112	timestep_fine	16.4142119884	16.9642119408
HEATMAP	21	timestep_fine	16.4350221157	16.9831659794
HEATMAP	124	timestep_fine	16.4375607967	16.9859528542
HEATMAP	8	timestep_fine	16.4580218792	17.0114560127
HEATMAP	33	timestep_fine	16.4508740902	17.0128660202
HEATMAP	113	timestep_fine	16.4698500633	17.026006937
HEATMAP	125	timestep_fine	16.4921400547	17.0452082157
HEATMAP	22	timestep_fine	16.489921093	17.0489430428
HEATMAP	34	timestep_fine	16.5051240921	17.0601289272
HEATMAP	9	timestep_fine	16.5133600235	17.0651488304
HEATMAP	114	timestep_fine	16.5239319801	17.0726761818
HEATMAP	23	timestep_fine	16.5429039001	17.0899209976
HEATMAP	126	timestep_fine	16.5465891361	17.0963830948
HEATMAP	35	timestep_fine	16.5595331192	17.1188430786
HEATMAP	10	timestep_fine	16.5681991577	17.1211781502
HEATMAP	115	timestep_fine	16.5798399448	17.1375558376
HEATMAP	127	timestep_fine	16.6000790596	17.1450941563
HEATMAP	24	timestep_fine	16.5981190205	17.1554660797
HEATMAP	36	timestep_fine	16.6144030094	17.1672289371
HEATMAP	11	timestep_fine	16.6234018803	17.1734058857
HEATMAP	116	timestep_fine	16.6344389915	17.1791551113
HEATMAP	25	timestep_fine	16.6524069309	17.2104940414
HEATMAP	0	timestep_fine	16.6567618847	17.21752882
HEATMAP	37	timestep_fine	16.6691420078	17.2321209908
HEATMAP	12	timestep_fine	16.6791968346	17.2362039089
HEATMAP	117	timestep_fine	16.6887540817	17.2382121086
HEATMAP	26	timestep_fine	16.7057950497	17.2574810982
HEATMAP	1	timestep_fine	16.7109549046	17.2579319477
HEATMAP	38	timestep_fine	16.7232608795	17.2761759758
HEATMAP	13	timestep_fine	16.7329449654	17.2807798386
HEATMAP	118	timestep_fine	16.74467206	17.3061790466
HEATMAP	2	timestep_fine	16.7647929192	17.3131270409
HEATMAP	27	timestep_fine	16.76040411	17.3206319809
HEATMAP	39	timestep_fine	16.7768890858	17.331662178
HEATMAP	14	timestep_fine	16.7877850533	17.3430521488
HEATMAP	119	timestep_fine	16.7990338802	17.3488378525
HEATMAP	3	timestep_fine	16.8203370571	17.3742032051
HEATMAP	28	timestep_fine	16.8158421516	17.3805630207
HEATMAP	108	timestep_fine	16.8307349682	17.3815310001
HEATMAP	40	timestep_fine	16.8319740295	17.386275053
HEATMAP	15	timestep_fine	16.841905117	17.3899381161
HEATMAP	120	timestep_fine	16.8540840149	17.4058141708
HEATMAP	29	timestep_fine	16.8698468208	17.4269690514
HEATMAP	4	timestep_fine	16.8759269714	17.4320950508
HEATMAP	109	timestep_fine	16.8853089809	17.4367859364
HEATMAP	41	timestep_fine	16.8862788677	17.4368698597
HEATMAP	16	timestep_fine	16.8973391056	17.4534921646
HEATMAP	121	timestep_fine	16.9084300995	17.4554951191
HEATMAP	30	timestep_fine	16.9237778187	17.4726979733
HEATMAP	5	timestep_fine	16.9311358929	17.4917190075
HEATMAP	110	timestep_fine	16.9401650429	17.4949030876
HEATMAP	42	timestep_fine	16.940279007	17.4946551323
HEATMAP	17	timestep_fine	16.9526569843	17.5049290657
HEATMAP	122	timestep_fine	16.9627530575	17.5109829903
HEATMAP	6	timestep_fine	16.9862279892	17.5367538929
HEATMAP	31	timestep_fine	16.9778320789	17.5364620686
HEATMAP	43	timestep_fine	16.9949400425	17.5486869812
HEATMAP	111	timestep_fine	16.9951899052	17.5536289215
HEATMAP	18	timestep_fine	17.0081448555	17.5676109791
HEATMAP	123	timestep_fine	17.018009901	17.5691668987
HEATMAP	7	timestep_fine	17.0398111343	17.5885500908
HEATMAP	32	timestep_fine	17.0329670906	17.5952191353
HEATMAP	112	timestep_fine	17.0507221222	17.6004090309
HEATMAP	19	timestep_fine	17.0627110004	17.6130878925
HEATMAP	44	timestep_fine	17.051115036	17.6176021099
HEATMAP	124	timestep_fine	17.0731289387	17.6208868027
HEATMAP	8	timestep_fine	17.0950679779	17.6474058628
HEATMAP	33	timestep_fine	17.0878751278	17.6498801708
HEATMAP	45	timestep_fine	17.1049969196	17.6580030918
HEATMAP	113	timestep_fine	17.1064391136	17.6629359722
HEATMAP	20	timestep_fine	17.1184060574	17.67263484
HEATMAP	125	timestep_fine	17.1273870468	17.6804242134
HEATMAP	34	timestep_fine	17.1418728828	17.6963059902
HEATMAP	9	timestep_fine	17.1505358219	17.7010259628
HEATMAP	46	timestep_fine	17.1589481831	17.7089362144
HEATMAP	114	timestep_fine	17.1611130238	17.7098641396
HEATMAP	21	timestep_fine	17.1719560623	17.7207820415
HEATMAP	126	timestep_fine	17.1817979813	17.7319791317
HEATMAP	35	timestep_fine	17.1966490746	17.7552399635
HEATMAP	10	timestep_fine	17.2056641579	17.7596969604
HEATMAP	47	timestep_fine	17.2128050327	17.7661819458
HEATMAP	115	timestep_fine	17.2164587975	17.7746708393
HEATMAP	127	timestep_fine	17.2355439663	17.7803881168
HEATMAP	22	timestep_fine	17.2280349731	17.7854070663
HEATMAP	36	timestep_fine	17.2511348724	17.8040239811
HEATMAP	11	timestep_fine	17.2601850033	17.8096117973
HEATMAP	116	timestep_fine	17.271490097	17.8168590069
HEATMAP	48	timestep_fine	17.2673389912	17.8163490295
HEATMAP	23	timestep_fine	17.2819368839	17.8294789791
HEATMAP	0	timestep_fine	17.2922279835	17.8553068638
HEATMAP	37	timestep_fine	17.3051941395	17.8695459366
HEATMAP	12	timestep_fine	17.3163809776	17.8735949993
HEATMAP	117	timestep_fine	17.3258750439	17.8751330376
HEATMAP	49	timestep_fine	17.3218388557	17.8785219193
HEATMAP	1	timestep_fine	17.3466768265	17.8930518627
HEATMAP	24	timestep_fine	17.3381381035	17.8956410885
HEATMAP	38	timestep_fine	17.3591058254	17.9113419056
HEATMAP	13	timestep_fine	17.3699948788	17.9169700146
HEATMAP	50	timestep_fine	17.3764510155	17.9363689423
HEATMAP	118	timestep_fine	17.3818879128	17.942759037
HEATMAP	2	timestep_fine	17.4004449844	17.9494929314
HEATMAP	25	timestep_fine	17.3938100338	17.9519610405
HEATMAP	39	timestep_fine	17.4128332138	17.9678502083
HEATMAP	51	timestep_fine	17.4301879406	17.9763228893
HEATMAP	14	timestep_fine	17.4253680706	17.9838941097
HEATMAP	119	timestep_fine	17.436136961	17.9854259491
HEATMAP	26	timestep_fine	17.4481899738	18.0000360012
HEATMAP	3	timestep_fine	17.4560041428	18.0117411613
HEATMAP	40	timestep_fine	17.4675340652	18.0221290588
HEATMAP	15	timestep_fine	17.4795000553	18.0278720856
HEATMAP	52	timestep_fine	17.4854121208	18.0410370827
HEATMAP	120	timestep_fine	17.4912769794	18.042235136
HEATMAP	27	timestep_fine	17.5036530495	18.0621709824
HEATMAP	4	timestep_fine	17.5110218525	18.0668299198
HEATMAP	41	timestep_fine	17.5216419697	18.073677063
HEATMAP	16	timestep_fine	17.5350081921	18.0909781456
HEATMAP	121	timestep_fine	17.546200037	18.0926010609
HEATMAP	53	timestep_fine	17.539896965	18.1016569138
HEATMAP	28	timestep_fine	17.5602719784	18.1259040833
HEATMAP	5	timestep_fine	17.5665187836	18.1278607845
HEATMAP	42	timestep_fine	17.5756189823	18.1299710274
HEATMAP	17	timestep_fine	17.5903561115	18.1439809799
HEATMAP	122	timestep_fine	17.6005270481	18.1487400532
HEATMAP	54	timestep_fine	17.5952651501	18.159183979
HEATMAP	29	timestep_fine	17.6147229671	18.1714289188
HEATMAP	6	timestep_fine	17.6210839748	18.1740500927
HEATMAP	43	timestep_fine	17.6304531097	18.1861550808
HEATMAP	55	timestep_fine	17.6485228539	18.2006268501
HEATMAP	18	timestep_fine	17.645567894	18.2057750225
HEATMAP	123	timestep_fine	17.6556940079	18.2076249123
HEATMAP	30	timestep_fine	17.669552803	18.2175269127
HEATMAP	7	timestep_fine	17.6748631001	18.2257859707
HEATMAP	19	timestep_fine	17.7006950378	18.2511198521
HEATMAP	44	timestep_fine	17.6865460873	18.2539410591
HEATMAP	124	timestep_fine	17.7109768391	18.2597458363
HEATMAP	56	timestep_fine	17.7038919926	18.2630059719
HEATMAP	31	timestep_fine	17.7244539261	18.2812569141
HEATMAP	8	timestep_fine	17.7307069302	18.2833149433
HEATMAP	45	timestep_fine	17.7403879166	18.2937240601
HEATMAP	20	timestep_fine	17.7565739155	18.311537981
HEATMAP	57	timestep_fine	17.7587411404	18.3136501312
HEATMAP	125	timestep_fine	17.7656950951	18.3182771206
HEATMAP	9	timestep_fine	17.7862029076	18.3394520283
HEATMAP	32	timestep_fine	17.7804121971	18.3419060707
HEATMAP	46	timestep_fine	17.7944521904	18.3441271782
HEATMAP	21	timestep_fine	17.810585022	18.359194994
HEATMAP	58	timestep_fine	17.8126671314	18.3677270412
HEATMAP	126	timestep_fine	17.8202559948	18.3689069748
HEATMAP	10	timestep_fine	17.8408789635	18.3945989609
HEATMAP	33	timestep_fine	17.8364770412	18.3985710144
HEATMAP	47	timestep_fine	17.8478479385	18.4015638828
HEATMAP	127	timestep_fine	17.8740329742	18.418667078
HEATMAP	22	timestep_fine	17.8664829731	18.4234240055
HEATMAP	59	timestep_fine	17.8676099777	18.4278428555
HEATMAP	34	timestep_fine	17.8909440041	18.4456539154
HEATMAP	11	timestep_fine	17.8955478668	18.4462590218
HEATMAP	48	timestep_fine	17.902105093	18.4509420395
HEATMAP	60	timestep_fine	17.92166996	18.4683139324
HEATMAP	23	timestep_fine	17.9203829765	18.4682490826
HEATMAP	0	timestep_fine	17.931073904	18.4939730167
HEATMAP	35	timestep_fine	17.9463069439	18.5055019855
HEATMAP	12	timestep_fine	17.9519329071	18.5099668503
HEATMAP	49	timestep_fine	17.9568920135	18.5121889114
HEATMAP	61	timestep_fine	17.9744150639	18.5181570053
HEATMAP	24	timestep_fine	17.9765870571	18.5346488953
HEATMAP	1	timestep_fine	17.9851648808	18.5357480049
HEATMAP	13	timestep_fine	18.0055758953	18.5527849197
HEATMAP	36	timestep_fine	18.0018179417	18.5545868874
HEATMAP	50	timestep_fine	18.0113990307	18.5707781315
HEATMAP	62	timestep_fine	18.0282559395	18.5757660866
HEATMAP	2	timestep_fine	18.039577961	18.5887579918
HEATMAP	12	follower_in_sliding_window	17.951928854	18.5907719135HEATMAP	25	timestep_fine	18.0323338509	18.5902810097
HEATMAP	51	timestep_fine	18.0651328564	18.6108429432
HEATMAP	14	timestep_fine	18.0610079765	18.616754055
HEATMAP	37	timestep_fine	18.0568101406	18.6213459969
HEATMAP	63	timestep_fine	18.0812458992	18.6294748783
HEATMAP	26	timestep_fine	18.0871450901	18.6398460865
HEATMAP	3	timestep_fine	18.0952970982	18.6496891975
HEATMAP	38	timestep_fine	18.1119098663	18.6641938686
HEATMAP	15	timestep_fine	18.1151800156	18.6642301083
HEATMAP	52	timestep_fine	18.1202549934	18.6755440235
HEATMAP	64	timestep_fine	18.1359841824	18.686781168
HEATMAP	27	timestep_fine	18.143018961	18.701818943
HEATMAP	4	timestep_fine	18.1503829956	18.7086510658
HEATMAP	39	timestep_fine	18.1665081978	18.721309185
HEATMAP	16	timestep_fine	18.170648098	18.7265660763
HEATMAP	65	timestep_fine	18.1896240711	18.7352440357
HEATMAP	53	timestep_fine	18.1745538712	18.7372128963
HEATMAP	28	timestep_fine	18.1995389462	18.7630629539
HEATMAP	5	timestep_fine	18.2059378624	18.7666378021
HEATMAP	40	timestep_fine	18.2225859165	18.7754929066
HEATMAP	17	timestep_fine	18.2260279655	18.7779531479
HEATMAP	66	timestep_fine	18.2428188324	18.7933599949
HEATMAP	54	timestep_fine	18.2299580574	18.7953801155
HEATMAP	29	timestep_fine	18.2544720173	18.8111038208
HEATMAP	6	timestep_fine	18.2607200146	18.8112769127
HEATMAP	41	timestep_fine	18.2781479359	18.8301999569
HEATMAP	55	timestep_fine	18.2828040123	18.83532691
HEATMAP	18	timestep_fine	18.2813379765	18.8417019844
HEATMAP	67	timestep_fine	18.2977228165	18.8560099602
HEATMAP	30	timestep_fine	18.3093309402	18.857405901
HEATMAP	7	timestep_fine	18.3144831657	18.8638651371
HEATMAP	42	timestep_fine	18.3330559731	18.8857500553
HEATMAP	19	timestep_fine	18.3365299702	18.8878159523
HEATMAP	56	timestep_fine	18.3385088444	18.8980760574
HEATMAP	68	timestep_fine	18.3521778584	18.9013819695
HEATMAP	31	timestep_fine	18.3640620708	18.920789957
HEATMAP	8	timestep_fine	18.3698589802	18.9231369495
HEATMAP	43	timestep_fine	18.3882701397	18.9430799484
HEATMAP	57	timestep_fine	18.3929469585	18.9480800629
HEATMAP	20	timestep_fine	18.3924410343	18.9489648342
HEATMAP	69	timestep_fine	18.4056451321	18.958728075
HEATMAP	9	timestep_fine	18.4254229069	18.9751958847
HEATMAP	32	timestep_fine	18.4201459885	18.9818990231
HEATMAP	21	timestep_fine	18.4464380741	18.9948530197
HEATMAP	58	timestep_fine	18.4465751648	19.0025930405
HEATMAP	44	timestep_fine	18.4454760551	19.0125739574
HEATMAP	70	timestep_fine	18.4602248669	19.0141129494
HEATMAP	10	timestep_fine	18.4801559448	19.0341091156
HEATMAP	33	timestep_fine	18.4762301445	19.0391631126
HEATMAP	45	timestep_fine	18.4997088909	19.0531060696
HEATMAP	22	timestep_fine	18.5022449493	19.0593509674
HEATMAP	59	timestep_fine	18.5015559196	19.0603818893
HEATMAP	71	timestep_fine	18.5133829117	19.0698840618
HEATMAP	11	timestep_fine	18.5347809792	19.085244894
HEATMAP	34	timestep_fine	18.5311660767	19.0864889622
HEATMAP	60	timestep_fine	18.5555539131	19.1021978855
HEATMAP	46	timestep_fine	18.5546751022	19.1043860912
HEATMAP	23	timestep_fine	18.5560629368	19.1037709713
HEATMAP	72	timestep_fine	18.5687851906	19.1249890327
HEATMAP	35	timestep_fine	18.5871551037	19.1463229656
HEATMAP	12	timestep_fine	18.5909059048	19.1480970383
HEATMAP	61	timestep_fine	18.6082971096	19.1511459351
HEATMAP	47	timestep_fine	18.6090190411	19.163392067
HEATMAP	24	timestep_fine	18.6123080254	19.1698749065
HEATMAP	73	timestep_fine	18.6227521896	19.1777460575
HEATMAP	13	timestep_fine	18.6450200081	19.1925029755
HEATMAP	36	timestep_fine	18.6430230141	19.1957719326
HEATMAP	62	timestep_fine	18.662045002	19.2095489502
HEATMAP	48	timestep_fine	18.6639921665	19.2123260498
HEATMAP	25	timestep_fine	18.6679799557	19.2278950214
HEATMAP	74	timestep_fine	18.6780810356	19.244448185
HEATMAP	14	timestep_fine	18.6999640465	19.2556970119
HEATMAP	37	timestep_fine	18.6985640526	19.2633140087
HEATMAP	63	timestep_fine	18.7150468826	19.2648909092
HEATMAP	49	timestep_fine	18.7191369534	19.2738358974
HEATMAP	26	timestep_fine	18.7226960659	19.2748761177
HEATMAP	75	timestep_fine	18.7322390079	19.2818880081
HEATMAP	15	timestep_fine	18.7542600632	19.3026731014
HEATMAP	38	timestep_fine	18.7537670135	19.3058860302
HEATMAP	64	timestep_fine	18.7700641155	19.3216450214
HEATMAP	50	timestep_fine	18.7742779255	19.3338088989
HEATMAP	27	timestep_fine	18.7785480022	19.3373689651
HEATMAP	76	timestep_fine	18.7872519493	19.3391120434
HEATMAP	39	timestep_fine	18.8079681396	19.3627011776
HEATMAP	16	timestep_fine	18.8098161221	19.36759305
HEATMAP	65	timestep_fine	18.8233239651	19.3696689606
HEATMAP	51	timestep_fine	18.8289940357	19.3766539097
HEATMAP	77	timestep_fine	18.8403198719	19.3920898438
HEATMAP	28	timestep_fine	18.8349430561	19.3982789516
HEATMAP	40	timestep_fine	18.8636369705	19.4159259796
HEATMAP	17	timestep_fine	18.8648540974	19.4161651134
HEATMAP	66	timestep_fine	18.8763809204	19.4280979633
HEATMAP	52	timestep_fine	18.8850800991	19.4400391579
HEATMAP	29	timestep_fine	18.8896999359	19.4467940331
HEATMAP	78	timestep_fine	18.8948941231	19.4579970837
HEATMAP	41	timestep_fine	18.9189860821	19.470097065
HEATMAP	18	timestep_fine	18.9202489853	19.4797708988
HEATMAP	67	timestep_fine	18.93145895	19.4893069267
HEATMAP	30	timestep_fine	18.9444189072	19.4927659035
HEATMAP	79	timestep_fine	18.9483380318	19.5004751682
HEATMAP	53	timestep_fine	18.9404258728	19.5017819405
HEATMAP	19	timestep_fine	18.9753029346	19.5259459019
HEATMAP	42	timestep_fine	18.9740979671	19.5271320343
HEATMAP	68	timestep_fine	18.9852828979	19.534375906
HEATMAP	31	timestep_fine	18.9991769791	19.5562031269
HEATMAP	54	timestep_fine	18.996363163	19.5622391701
HEATMAP	80	timestep_fine	19.0036728382	19.5688269138
HEATMAP	43	timestep_fine	19.0292990208	19.583491087
HEATMAP	20	timestep_fine	19.0312869549	19.5855629444
HEATMAP	69	timestep_fine	19.0388879776	19.5919909477
HEATMAP	55	timestep_fine	19.0504748821	19.6027219296
HEATMAP	81	timestep_fine	19.0577321053	19.6119961739
HEATMAP	32	timestep_fine	19.0553371906	19.6167910099
HEATMAP	21	timestep_fine	19.0852921009	19.633398056
HEATMAP	70	timestep_fine	19.0933768749	19.6483449936
HEATMAP	44	timestep_fine	19.0860550404	19.6533610821
HEATMAP	56	timestep_fine	19.1067478657	19.6650109291
HEATMAP	82	timestep_fine	19.1116428375	19.6700029373
HEATMAP	33	timestep_fine	19.1112570763	19.6734650135
HEATMAP	45	timestep_fine	19.1404130459	19.6933429241
HEATMAP	22	timestep_fine	19.1406428814	19.6982328892
HEATMAP	71	timestep_fine	19.1466419697	19.7036108971
HEATMAP	57	timestep_fine	19.1623630524	19.7170741558
HEATMAP	34	timestep_fine	19.1661510468	19.7210659981
HEATMAP	83	timestep_fine	19.1663930416	19.72179389
HEATMAP	23	timestep_fine	19.1944429874	19.741435051
HEATMAP	46	timestep_fine	19.1952521801	19.7455770969
HEATMAP	72	timestep_fine	19.2015490532	19.7593929768
HEATMAP	84	timestep_fine	19.2204971313	19.7688779831
HEATMAP	58	timestep_fine	19.2175412178	19.7734000683
HEATMAP	35	timestep_fine	19.2221260071	19.7813789845
HEATMAP	47	timestep_fine	19.2495620251	19.8033049107
HEATMAP	24	timestep_fine	19.2506189346	19.807874918
HEATMAP	73	timestep_fine	19.2560241222	19.8121871948
HEATMAP	85	timestep_fine	19.2739870548	19.8274359703
HEATMAP	36	timestep_fine	19.2779178619	19.8305339813
HEATMAP	59	timestep_fine	19.2733039856	19.831414938
HEATMAP	48	timestep_fine	19.3045351505	19.853055954
HEATMAP	25	timestep_fine	19.306347847	19.8635680676
HEATMAP	60	timestep_fine	19.3281807899	19.8746809959
HEATMAP	86	timestep_fine	19.3278729916	19.8775408268
HEATMAP	74	timestep_fine	19.3112850189	19.8787081242
HEATMAP	37	timestep_fine	19.3335149288	19.8978281021
HEATMAP	26	timestep_fine	19.3610370159	19.9128811359
HEATMAP	75	timestep_fine	19.3654699326	19.9159240723
HEATMAP	49	timestep_fine	19.3599619865	19.9166228771
HEATMAP	61	timestep_fine	19.381868124	19.9258210659
HEATMAP	87	timestep_fine	19.3809649944	19.9284880161
HEATMAP	38	timestep_fine	19.388630867	19.9413979053
HEATMAP	76	timestep_fine	19.4205551147	19.9740121365
HEATMAP	50	timestep_fine	19.4153699875	19.9742588997
HEATMAP	27	timestep_fine	19.4165461063	19.9751269817
HEATMAP	62	timestep_fine	19.4365389347	19.9835450649
HEATMAP	88	timestep_fine	19.4366250038	19.9969770908
HEATMAP	39	timestep_fine	19.4426851273	19.9969360828
HEATMAP	51	timestep_fine	19.4698600769	20.0151748657
HEATMAP	77	timestep_fine	19.4735159874	20.0250098705
HEATMAP	28	timestep_fine	19.4729790688	20.0361940861
HEATMAP	63	timestep_fine	19.4905810356	20.0385780334
HEATMAP	40	timestep_fine	19.4984929562	20.0531570911
HEATMAP	89	timestep_fine	19.4917161465	20.0566840172
HEATMAP	52	timestep_fine	19.5259830952	20.0807740688
HEATMAP	29	timestep_fine	19.5277030468	20.0842399597
Rank: 28, Status: 0, time: 21.3422129154, iteration 0, starting time frame id: 284, timeframe: [28.400000000000134, 28.500000000000135]HEATMAP	78	timestep_fine	19.5280151367	20.0909819603
HEATMAP	64	timestep_fine	19.5465881824	20.0982060432
HEATMAP	41	timestep_fine	19.5538499355	20.1058499813
HEATMAP	90	timestep_fine	19.5460541248	20.1057560444
HEATMAP	30	timestep_fine	19.5825588703	20.1310949326
HEATMAP	79	timestep_fine	19.581412077	20.1338119507
HEATMAP	53	timestep_fine	19.5811040401	20.1423578262
HEATMAP	65	timestep_fine	19.6009840965	20.1480951309
HEATMAP	91	timestep_fine	19.5997409821	20.1529791355
HEATMAP	42	timestep_fine	19.6087081432	20.1611759663
HEATMAP	31	timestep_fine	19.6372950077	20.1935839653
HEATMAP	80	timestep_fine	19.6371920109	20.2020509243
HEATMAP	54	timestep_fine	19.6371500492	20.2022740841
HEATMAP	66	timestep_fine	19.655050993	20.2060339451
HEATMAP	92	timestep_fine	19.6554989815	20.2205748558
HEATMAP	43	timestep_fine	19.6644001007	20.2206950188
HEATMAP	55	timestep_fine	19.6910979748	20.2437698841
HEATMAP	81	timestep_fine	19.6916630268	20.2464380264
HEATMAP	32	timestep_fine	19.6930902004	20.2545411587
HEATMAP	93	timestep_fine	19.7093400955	20.2643330097
HEATMAP	67	timestep_fine	19.7111599445	20.2693898678
HEATMAP	44	timestep_fine	19.7216169834	20.2889420986
HEATMAP	82	timestep_fine	19.7455420494	20.3044669628
HEATMAP	56	timestep_fine	19.7473609447	20.3054249287
HEATMAP	33	timestep_fine	19.7491259575	20.3115711212
HEATMAP	68	timestep_fine	19.7660109997	20.3159220219
HEATMAP	94	timestep_fine	19.7640228271	20.3255999088
HEATMAP	45	timestep_fine	19.7762959003	20.3291990757
HEATMAP	57	timestep_fine	19.802587986	20.3576710224
HEATMAP	83	timestep_fine	19.8001840115	20.3577339649
HEATMAP	34	timestep_fine	19.8039338589	20.3582420349
HEATMAP	95	timestep_fine	19.8169901371	20.3668460846
HEATMAP	69	timestep_fine	19.8206820488	20.3738019466
HEATMAP	46	timestep_fine	19.8310270309	20.3806869984
HEATMAP	84	timestep_fine	19.8548910618	20.4035630226
HEATMAP	58	timestep_fine	19.8572890759	20.4136140347
HEATMAP	35	timestep_fine	19.8599839211	20.4181849957
HEATMAP	96	timestep_fine	19.871819973	20.4291510582
HEATMAP	70	timestep_fine	19.876185894	20.4316909313
HEATMAP	47	timestep_fine	19.8857200146	20.4400019646
HEATMAP	85	timestep_fine	19.9089460373	20.4631209373
HEATMAP	36	timestep_fine	19.9157688618	20.4677088261
HEATMAP	59	timestep_fine	19.9128658772	20.4727659225
HEATMAP	97	timestep_fine	19.9258489609	20.4824490547
HEATMAP	71	timestep_fine	19.9302251339	20.4873390198
HEATMAP	48	timestep_fine	19.940967083	20.4887349606
HEATMAP	86	timestep_fine	19.962774992	20.5120530128
HEATMAP	60	timestep_fine	19.9677989483	20.5153739452
HEATMAP	98	timestep_fine	19.9796199799	20.5320179462
HEATMAP	37	timestep_fine	19.9712460041	20.5351660252
HEATMAP	72	timestep_fine	19.9862110615	20.54433918
HEATMAP	49	timestep_fine	19.9962220192	20.5523538589
HEATMAP	61	timestep_fine	20.0212740898	20.5645170212
HEATMAP	87	timestep_fine	20.0159749985	20.5638291836
HEATMAP	38	timestep_fine	20.0264239311	20.5808329582
HEATMAP	99	timestep_fine	20.034913063	20.5952451229
HEATMAP	73	timestep_fine	20.0418372154	20.5976400375
HEATMAP	50	timestep_fine	20.0515179634	20.6105539799
HEATMAP	62	timestep_fine	20.0758478642	20.6225650311
HEATMAP	88	timestep_fine	20.0716049671	20.6321120262
HEATMAP	39	timestep_fine	20.0808720589	20.6350769997
HEATMAP	100	timestep_fine	20.0899279118	20.6470489502
HEATMAP	51	timestep_fine	20.1062190533	20.6518318653
HEATMAP	74	timestep_fine	20.0979671478	20.6643130779
HEATMAP	63	timestep_fine	20.1298239231	20.6777620316
HEATMAP	40	timestep_fine	20.1368970871	20.6913340092
HEATMAP	89	timestep_fine	20.1267371178	20.6924099922
HEATMAP	75	timestep_fine	20.152684927	20.7009270191
HEATMAP	101	timestep_fine	20.1438479424	20.7017538548
HEATMAP	52	timestep_fine	20.1623032093	20.7171730995
HEATMAP	64	timestep_fine	20.1858570576	20.7382330894
HEATMAP	90	timestep_fine	20.180711031	20.7412540913
HEATMAP	41	timestep_fine	20.1922590733	20.7433850765
HEATMAP	102	timestep_fine	20.1981739998	20.7520990372
HEATMAP	76	timestep_fine	20.2088079453	20.7625601292
HEATMAP	53	timestep_fine	20.2174358368	20.7790229321
HEATMAP	65	timestep_fine	20.2402291298	20.7877550125
HEATMAP	91	timestep_fine	20.2350811958	20.788203001
HEATMAP	42	timestep_fine	20.2471160889	20.7998600006
HEATMAP	103	timestep_fine	20.2521541119	20.8049690723
HEATMAP	77	timestep_fine	20.2626700401	20.8152348995
HEATMAP	54	timestep_fine	20.2737090588	20.8377101421
HEATMAP	66	timestep_fine	20.294315815	20.8453288078
HEATMAP	43	timestep_fine	20.3024680614	20.855148077
HEATMAP	92	timestep_fine	20.2908267975	20.8580229282
HEATMAP	104	timestep_fine	20.3075580597	20.8633480072
HEATMAP	55	timestep_fine	20.3277738094	20.8796868324
HEATMAP	78	timestep_fine	20.3182520866	20.8815069199
HEATMAP	93	timestep_fine	20.3447749615	20.9007918835
HEATMAP	67	timestep_fine	20.3503608704	20.9086148739
HEATMAP	105	timestep_fine	20.361686945	20.9112250805
HEATMAP	79	timestep_fine	20.372549057	20.9260041714
HEATMAP	44	timestep_fine	20.3595099449	20.9288010597
HEATMAP	56	timestep_fine	20.3836679459	20.9409399033
HEATMAP	68	timestep_fine	20.4052319527	20.9552919865
HEATMAP	94	timestep_fine	20.3999409676	20.9620699883
HEATMAP	45	timestep_fine	20.4143369198	20.9672720432
HEATMAP	57	timestep_fine	20.4392549992	20.9940540791
HEATMAP	80	timestep_fine	20.4291779995	20.9950828552
HEATMAP	106	timestep_fine	20.4182510376	20.9990639687
HEATMAP	95	timestep_fine	20.453305006	21.0047352314
HEATMAP	69	timestep_fine	20.4597580433	21.0106520653
HEATMAP	46	timestep_fine	20.4691300392	21.0191831589
HEATMAP	107	timestep_fine	20.472219944	21.0242137909
HEATMAP	81	timestep_fine	20.4841210842	21.0394940376
HEATMAP	58	timestep_fine	20.4943861961	21.0488080978
HEATMAP	96	timestep_fine	20.5081448555	21.0653719902
HEATMAP	70	timestep_fine	20.5153129101	21.0714628696
HEATMAP	108	timestep_fine	20.5274338722	21.0789048672
HEATMAP	47	timestep_fine	20.5237238407	21.0791530609
HEATMAP	82	timestep_fine	20.5393629074	21.0980570316
HEATMAP	59	timestep_fine	20.5502860546	21.1073329449
HEATMAP	97	timestep_fine	20.5627989769	21.1192560196
HEATMAP	48	timestep_fine	20.5789840221	21.126363039
HEATMAP	71	timestep_fine	20.5694129467	21.1268820763
HEATMAP	109	timestep_fine	20.5805499554	21.134791851
HEATMAP	60	timestep_fine	20.6051249504	21.1512019634
HEATMAP	83	timestep_fine	20.5949909687	21.1508700848
HEATMAP	98	timestep_fine	20.616601944	21.1685500145
HEATMAP	110	timestep_fine	20.6348819733	21.1902680397
HEATMAP	49	timestep_fine	20.6346719265	21.1908638477
HEATMAP	72	timestep_fine	20.6258511543	21.1910250187
HEATMAP	61	timestep_fine	20.6585841179	21.2026400566
HEATMAP	84	timestep_fine	20.6505439281	21.2068891525
HEATMAP	99	timestep_fine	20.671694994	21.2323489189
HEATMAP	73	timestep_fine	20.6809661388	21.2428450584
HEATMAP	111	timestep_fine	20.6888790131	21.247633934
HEATMAP	50	timestep_fine	20.6899240017	21.2508409023
HEATMAP	62	timestep_fine	20.7131428719	21.2599499226
HEATMAP	85	timestep_fine	20.7054510117	21.2680799961
HEATMAP	100	timestep_fine	20.7268228531	21.2847719193
HEATMAP	51	timestep_fine	20.7445259094	21.2915420532
HEATMAP	112	timestep_fine	20.7439250946	21.2948279381
HEATMAP	86	timestep_fine	20.7602808475	21.3097128868
HEATMAP	74	timestep_fine	20.7371180058	21.310240984
HEATMAP	63	timestep_fine	20.7670459747	21.3146879673
HEATMAP	101	timestep_fine	20.7807719707	21.338613987
HEATMAP	75	timestep_fine	20.7921700478	21.340996027
HEATMAP	52	timestep_fine	20.8006720543	21.3548030853
HEATMAP	113	timestep_fine	20.7985138893	21.3551149368
HEATMAP	98	get_comm_data	21.168585062	21.3706099987HEATMAP	87	timestep_fine	20.813888073	21.3701541424
HEATMAP	64	timestep_fine	20.8231170177	21.3777081966
HEATMAP	102	timestep_fine	20.8352029324	21.390059948
HEATMAP	76	timestep_fine	20.84821105	21.4021921158
HEATMAP	114	timestep_fine	20.8517930508	21.4011640549
HEATMAP	53	timestep_fine	20.8557429314	21.4162700176
HEATMAP	65	timestep_fine	20.8776609898	21.4283151627
HEATMAP	88	timestep_fine	20.8704669476	21.4312889576
HEATMAP	103	timestep_fine	20.8890900612	21.442305088
HEATMAP	77	timestep_fine	20.90218997	21.4552140236
HEATMAP	115	timestep_fine	20.9069139957	21.4641969204
HEATMAP	54	timestep_fine	20.9119911194	21.4773621559
HEATMAP	66	timestep_fine	20.9317028522	21.483424902
HEATMAP	89	timestep_fine	20.9267091751	21.4918210506
HEATMAP	104	timestep_fine	20.9441120625	21.5020809174
HEATMAP	116	timestep_fine	20.9613361359	21.5080080032
HEATMAP	55	timestep_fine	20.9658899307	21.5182859898
HEATMAP	78	timestep_fine	20.9576821327	21.5289521217
HEATMAP	90	timestep_fine	20.9820301533	21.5445151329
HEATMAP	67	timestep_fine	20.9878239632	21.5461850166
HEATMAP	105	timestep_fine	20.9982280731	21.5483570099
HEATMAP	117	timestep_fine	21.0146410465	21.5649521351
HEATMAP	79	timestep_fine	21.0120410919	21.565112114
HEATMAP	56	timestep_fine	21.0221309662	21.5790178776
HEATMAP	91	timestep_fine	21.0367331505	21.5904071331
HEATMAP	68	timestep_fine	21.0427629948	21.5928308964
HEATMAP	118	timestep_fine	21.0698280334	21.6321220398
HEATMAP	57	timestep_fine	21.0778009892	21.6330270767
HEATMAP	106	timestep_fine	21.055544138	21.635158062
HEATMAP	80	timestep_fine	21.0681788921	21.6404998302
HEATMAP	69	timestep_fine	21.09720397	21.6488349438
HEATMAP	92	timestep_fine	21.0936799049	21.6596558094
HEATMAP	107	timestep_fine	21.1093709469	21.6634099483
HEATMAP	119	timestep_fine	21.1232590675	21.674118042
HEATMAP	81	timestep_fine	21.1272521019	21.6829199791
HEATMAP	58	timestep_fine	21.1326601505	21.6861929893
HEATMAP	93	timestep_fine	21.1485579014	21.7047719955
HEATMAP	70	timestep_fine	21.1527578831	21.7092428207
HEATMAP	108	timestep_fine	21.164509058	21.7163798809
HEATMAP	120	timestep_fine	21.1777760983	21.7308020592
HEATMAP	82	timestep_fine	21.1830499172	21.7421410084
HEATMAP	59	timestep_fine	21.1881260872	21.7452750206
HEATMAP	71	timestep_fine	21.2067639828	21.7643830776
HEATMAP	94	timestep_fine	21.2045178413	21.7672188282
HEATMAP	109	timestep_fine	21.2182078362	21.7723209858
HEATMAP	121	timestep_fine	21.2314140797	21.7804429531
HEATMAP	60	timestep_fine	21.2430119514	21.7906579971
HEATMAP	83	timestep_fine	21.2383909225	21.7942409515
HEATMAP	95	timestep_fine	21.2590172291	21.8110470772
HEATMAP	72	timestep_fine	21.2629020214	21.8206710815
HEATMAP	110	timestep_fine	21.2726559639	21.8271489143
HEATMAP	122	timestep_fine	21.2849268913	21.8337919712
HEATMAP	61	timestep_fine	21.2966990471	21.8417239189
HEATMAP	84	timestep_fine	21.2942681313	21.8443989754
HEATMAP	73	timestep_fine	21.3180060387	21.8741550446
HEATMAP	96	timestep_fine	21.3148510456	21.8745110035
HEATMAP	111	timestep_fine	21.3266119957	21.8844909668
HEATMAP	123	timestep_fine	21.339001894	21.8917489052
HEATMAP	62	timestep_fine	21.3512890339	21.8977119923
HEATMAP	85	timestep_fine	21.3486049175	21.903498888
HEATMAP	97	timestep_fine	21.3704879284	21.9276099205
HEATMAP	112	timestep_fine	21.3815119267	21.9323549271
HEATMAP	74	timestep_fine	21.3737750053	21.9420661926
HEATMAP	124	timestep_fine	21.3937869072	21.9432728291
HEATMAP	63	timestep_fine	21.4051630497	21.9519479275
HEATMAP	86	timestep_fine	21.4034979343	21.9530258179
HEATMAP	75	timestep_fine	21.4287149906	21.9775588512
HEATMAP	98	timestep_fine	21.4252710342	21.9781820774
HEATMAP	113	timestep_fine	21.4362881184	21.9940159321
HEATMAP	125	timestep_fine	21.4472351074	21.9989740849
HEATMAP	87	timestep_fine	21.4575271606	22.0067272186
HEATMAP	64	timestep_fine	21.460916996	22.0138599873
HEATMAP	76	timestep_fine	21.4846930504	22.0384459496
HEATMAP	114	timestep_fine	21.4895911217	22.0395200253
HEATMAP	99	timestep_fine	21.4813120365	22.0425510406
HEATMAP	126	timestep_fine	21.5012919903	22.0519320965
HEATMAP	65	timestep_fine	21.5154340267	22.0639159679
HEATMAP	88	timestep_fine	21.5141980648	22.074901104
HEATMAP	77	timestep_fine	21.5391039848	22.0925319195
HEATMAP	100	timestep_fine	21.5374758244	22.0946109295
HEATMAP	127	timestep_fine	21.5540921688	22.099984169
HEATMAP	115	timestep_fine	21.5445299149	22.1023478508
HEATMAP	66	timestep_fine	21.5695858002	22.1211948395
HEATMAP	89	timestep_fine	21.570857048	22.1355280876
HEATMAP	116	timestep_fine	21.5989561081	22.1451299191
HEATMAP	101	timestep_fine	21.5918560028	22.1493530273
HEATMAP	78	timestep_fine	21.594627142	22.1586520672
HEATMAP	0	timestep_fine	21.6104199886	22.1714918613
HEATMAP	67	timestep_fine	21.6253578663	22.184928894
HEATMAP	90	timestep_fine	21.6260001659	22.1864140034
HEATMAP	102	timestep_fine	21.6472170353	22.2020788193
HEATMAP	79	timestep_fine	21.6484351158	22.2015471458
HEATMAP	117	timestep_fine	21.6523189545	22.2028479576
HEATMAP	1	timestep_fine	21.6634669304	22.2088758945
HEATMAP	68	timestep_fine	21.6803648472	22.2312328815
HEATMAP	91	timestep_fine	21.6811981201	22.2346410751
HEATMAP	103	timestep_fine	21.7020270824	22.2540509701
HEATMAP	2	timestep_fine	21.7166860104	22.2669320107
HEATMAP	118	timestep_fine	21.707695961	22.2704949379
HEATMAP	80	timestep_fine	21.7053010464	22.2704360485
HEATMAP	69	timestep_fine	21.7346000671	22.2862291336
HEATMAP	92	timestep_fine	21.7382018566	22.3055019379
HEATMAP	119	timestep_fine	21.7610499859	22.3120079041
HEATMAP	104	timestep_fine	21.7579519749	22.3137640953
HEATMAP	81	timestep_fine	21.760256052	22.3158011436
HEATMAP	3	timestep_fine	21.7704951763	22.3256180286
HEATMAP	70	timestep_fine	21.7902817726	22.3475928307
HEATMAP	93	timestep_fine	21.7929670811	22.3488950729
HEATMAP	105	timestep_fine	21.8130099773	22.3626770973
HEATMAP	115	follower_in_sliding_window	21.5445268154	22.368090868HEATMAP	120	timestep_fine	21.8157541752	22.3681349754
HEATMAP	82	timestep_fine	21.815130949	22.3744390011
HEATMAP	4	timestep_fine	21.8249268532	22.3806550503
HEATMAP	104	follower_in_sliding_window	21.7579500675	22.4026019573HEATMAP	71	timestep_fine	21.8443939686	22.401900053
HEATMAP	94	timestep_fine	21.8490378857	22.4108409882
HEATMAP	121	timestep_fine	21.8693480492	22.4170949459
HEATMAP	83	timestep_fine	21.8707549572	22.4268450737
HEATMAP	5	timestep_fine	21.8791668415	22.4386909008
HEATMAP	106	timestep_fine	21.8704199791	22.4506211281
HEATMAP	95	timestep_fine	21.903398037	22.4555711746
HEATMAP	72	timestep_fine	21.9005300999	22.4581801891
HEATMAP	122	timestep_fine	21.9228758812	22.4716479778
HEATMAP	84	timestep_fine	21.9265980721	22.4768021107
HEATMAP	107	timestep_fine	21.9252538681	22.4776778221
HEATMAP	6	timestep_fine	21.9330039024	22.4838159084
HEATMAP	73	timestep_fine	21.9560780525	22.5120201111
HEATMAP	96	timestep_fine	21.9594819546	22.5192978382
HEATMAP	123	timestep_fine	21.9771530628	22.5292730331
HEATMAP	108	timestep_fine	21.9811508656	22.5332899094
HEATMAP	7	timestep_fine	21.9854719639	22.5337250233
HEATMAP	85	timestep_fine	21.9808180332	22.5353999138
HEATMAP	6	follower_in_sliding_window	21.9330029488	22.5701110363HEATMAP	97	timestep_fine	22.0145208836	22.5701658726
HEATMAP	74	timestep_fine	22.0123801231	22.5801920891
HEATMAP	124	timestep_fine	22.0320219994	22.5815777779
HEATMAP	86	timestep_fine	22.0357098579	22.5855300426
HEATMAP	119	follower_in_sliding_window	21.7610490322	22.587777853HEATMAP	109	timestep_fine	22.0357298851	22.5886750221
HEATMAP	8	timestep_fine	22.0399949551	22.5979828835
HEATMAP	75	timestep_fine	22.0674989223	22.6174199581
HEATMAP	98	timestep_fine	22.0692849159	22.6221120358
HEATMAP	125	timestep_fine	22.0854461193	22.6375691891
HEATMAP	87	timestep_fine	22.0898790359	22.6382801533
HEATMAP	9	timestep_fine	22.0943319798	22.6443309784
HEATMAP	110	timestep_fine	22.0911259651	22.6465599537
HEATMAP	76	timestep_fine	22.1231970787	22.6768541336
HEATMAP	99	timestep_fine	22.1253550053	22.6864960194
HEATMAP	126	timestep_fine	22.1394870281	22.6899161339
HEATMAP	10	timestep_fine	22.1484470367	22.7005951405
HEATMAP	111	timestep_fine	22.145925045	22.7039830685
HEATMAP	88	timestep_fine	22.1464910507	22.7073709965
HEATMAP	77	timestep_fine	22.1780219078	22.7309229374
HEATMAP	100	timestep_fine	22.1815359592	22.7406167984
HEATMAP	127	timestep_fine	22.1923229694	22.7396130562
HEATMAP	11	timestep_fine	22.2019948959	22.7504889965
HEATMAP	112	timestep_fine	22.2017469406	22.752423048
HEATMAP	89	timestep_fine	22.2025611401	22.7681791782
HEATMAP	101	timestep_fine	22.2363288403	22.7961299419
HEATMAP	78	timestep_fine	22.2335550785	22.7970089912
HEATMAP	0	timestep_fine	22.2475149632	22.8035709858
HEATMAP	12	timestep_fine	22.2573540211	22.8134870529
HEATMAP	113	timestep_fine	22.2574520111	22.8152880669
HEATMAP	90	timestep_fine	22.2578480244	22.8182690144
HEATMAP	79	timestep_fine	22.2878391743	22.840692997
HEATMAP	1	timestep_fine	22.3011870384	22.8443648815
HEATMAP	102	timestep_fine	22.2916209698	22.8461158276
HEATMAP	13	timestep_fine	22.3098669052	22.8547418118
HEATMAP	114	timestep_fine	22.3120989799	22.8621530533
HEATMAP	91	timestep_fine	22.3130011559	22.8663451672
HEATMAP	103	timestep_fine	22.3463969231	22.8990149498
HEATMAP	2	timestep_fine	22.3539619446	22.9023370743
HEATMAP	80	timestep_fine	22.344135046	22.9096229076
HEATMAP	14	timestep_fine	22.3642389774	22.9217531681
HEATMAP	115	timestep_fine	22.3682069778	22.9249269962
HEATMAP	92	timestep_fine	22.3700828552	22.936275959
HEATMAP	81	timestep_fine	22.3996319771	22.9546279907
HEATMAP	15	timestep_fine	22.4168491364	22.9578921795
HEATMAP	104	timestep_fine	22.4027369022	22.9591889381
HEATMAP	3	timestep_fine	22.4082770348	22.9630391598
HEATMAP	116	timestep_fine	22.4235739708	22.9693350792
HEATMAP	93	timestep_fine	22.4247570038	22.9808530807
HEATMAP	105	timestep_fine	22.4582090378	23.0079231262
HEATMAP	82	timestep_fine	22.4548199177	23.013201952
HEATMAP	4	timestep_fine	22.4631888866	23.018558979
HEATMAP	117	timestep_fine	22.4776160717	23.0277330875
HEATMAP	94	timestep_fine	22.4807388783	23.0430798531
HEATMAP	83	timestep_fine	22.5105071068	23.0661580563
HEATMAP	5	timestep_fine	22.5169048309	23.0762169361
HEATMAP	95	timestep_fine	22.5351600647	23.0860741138
HEATMAP	106	timestep_fine	22.5156171322	23.0948700905
HEATMAP	118	timestep_fine	22.5337409973	23.0963149071
HEATMAP	84	timestep_fine	22.5663571358	23.1155281067
HEATMAP	6	timestep_fine	22.5703411102	23.1197259426
HEATMAP	107	timestep_fine	22.5704510212	23.1226878166
HEATMAP	119	timestep_fine	22.5878939629	23.1387090683
HEATMAP	96	timestep_fine	22.5911998749	23.1486208439
HEATMAP	7	timestep_fine	22.6227509975	23.171295166
HEATMAP	85	timestep_fine	22.6206130981	23.1756780148
HEATMAP	108	timestep_fine	22.6263320446	23.1775279045
HEATMAP	120	timestep_fine	22.6437110901	23.1958141327
HEATMAP	97	timestep_fine	22.6467020512	23.2027518749
HEATMAP	86	timestep_fine	22.6754589081	23.2254078388
HEATMAP	8	timestep_fine	22.677325964	23.2292649746
HEATMAP	109	timestep_fine	22.6807329655	23.2329759598
HEATMAP	121	timestep_fine	22.6982550621	23.2457749844
HEATMAP	98	timestep_fine	22.7015259266	23.2544279099
HEATMAP	87	timestep_fine	22.7295191288	23.2774121761
HEATMAP	9	timestep_fine	22.7316858768	23.2813959122
HEATMAP	110	timestep_fine	22.7357139587	23.2905230522
HEATMAP	122	timestep_fine	22.7524678707	23.3006999493
HEATMAP	99	timestep_fine	22.7575349808	23.3187589645
HEATMAP	10	timestep_fine	22.7857451439	23.3373780251
HEATMAP	88	timestep_fine	22.7862169743	23.3491301537
HEATMAP	111	timestep_fine	22.7905449867	23.3484170437
HEATMAP	123	timestep_fine	22.8077909946	23.3597140312
HEATMAP	100	timestep_fine	22.813931942	23.3717868328
HEATMAP	11	timestep_fine	22.8393838406	23.3883960247
HEATMAP	112	timestep_fine	22.8463511467	23.3971819878
HEATMAP	89	timestep_fine	22.8423991203	23.4081330299
HEATMAP	124	timestep_fine	22.8634259701	23.4122319221
HEATMAP	101	timestep_fine	22.868778944	23.4284219742
HEATMAP	12	timestep_fine	22.8947658539	23.450979948
HEATMAP	90	timestep_fine	22.8974740505	23.4572470188
HEATMAP	113	timestep_fine	22.9021880627	23.4592928886
HEATMAP	125	timestep_fine	22.9177250862	23.4694421291
HEATMAP	102	timestep_fine	22.923858881	23.4785559177
HEATMAP	13	timestep_fine	22.9470419884	23.4923679829
HEATMAP	114	timestep_fine	22.9564781189	23.5056941509
HEATMAP	91	timestep_fine	22.9526460171	23.5063261986
HEATMAP	126	timestep_fine	22.9725849628	23.5234491825
HEATMAP	103	timestep_fine	22.9785859585	23.5311090946
HEATMAP	14	timestep_fine	23.001871109	23.5575351715
HEATMAP	115	timestep_fine	23.0124218464	23.5699238777
HEATMAP	127	timestep_fine	23.0262999535	23.5734510422
HEATMAP	92	timestep_fine	23.0097157955	23.5766899586
HEATMAP	104	timestep_fine	23.0348229408	23.5913980007
HEATMAP	15	timestep_fine	23.0538811684	23.5947511196
HEATMAP	116	timestep_fine	23.0677011013	23.6135280132
HEATMAP	93	timestep_fine	23.0644640923	23.6205720901
HEATMAP	0	timestep_fine	23.0825328827	23.637996912
HEATMAP	105	timestep_fine	23.0903060436	23.6417319775
HEATMAP	117	timestep_fine	23.1215150356	23.6719651222
HEATMAP	1	timestep_fine	23.1364269257	23.6801929474
HEATMAP	94	timestep_fine	23.1204960346	23.6822369099
HEATMAP	95	timestep_fine	23.1748330593	23.7255830765
HEATMAP	106	timestep_fine	23.1522741318	23.7314519882
HEATMAP	2	timestep_fine	23.1906399727	23.7382719517
HEATMAP	118	timestep_fine	23.1776430607	23.7400970459
HEATMAP	107	timestep_fine	23.2071239948	23.7593808174
HEATMAP	119	timestep_fine	23.23178792	23.7816159725
HEATMAP	96	timestep_fine	23.2306220531	23.7873940468
HEATMAP	3	timestep_fine	23.2461411953	23.7993621826
HEATMAP	108	timestep_fine	23.2630970478	23.81407094
HEATMAP	120	timestep_fine	23.287184	23.8389561176
HEATMAP	97	timestep_fine	23.2862329483	23.8417079449
HEATMAP	4	timestep_fine	23.3017208576	23.8567450047
HEATMAP	109	timestep_fine	23.3175508976	23.8696379662
HEATMAP	121	timestep_fine	23.3422060013	23.8894469738
HEATMAP	98	timestep_fine	23.3409919739	23.8933150768
HEATMAP	5	timestep_fine	23.3562870026	23.9160718918
HEATMAP	110	timestep_fine	23.372823	23.9284849167
HEATMAP	122	timestep_fine	23.3960859776	23.9442520142
HEATMAP	99	timestep_fine	23.3970210552	23.9580340385
HEATMAP	6	timestep_fine	23.4105529785	23.9598910809
HEATMAP	111	timestep_fine	23.4276359081	23.9856510162
HEATMAP	123	timestep_fine	23.4514238834	24.0040988922
HEATMAP	100	timestep_fine	23.4534499645	24.0112218857
HEATMAP	7	timestep_fine	23.4666230679	24.0153081417
HEATMAP	112	timestep_fine	23.4831521511	24.0333030224
HEATMAP	124	timestep_fine	23.5070447922	24.0554769039
HEATMAP	101	timestep_fine	23.5078859329	24.0677309036
HEATMAP	8	timestep_fine	23.5222129822	24.0743560791
HEATMAP	113	timestep_fine	23.5389080048	24.0959980488
HEATMAP	125	timestep_fine	23.5611732006	24.1126401424
HEATMAP	102	timestep_fine	23.5632040501	24.1178429127
HEATMAP	9	timestep_fine	23.577256918	24.1289088726
HEATMAP	114	timestep_fine	23.5930640697	24.141685009
HEATMAP	126	timestep_fine	23.616081953	24.1659440994
HEATMAP	103	timestep_fine	23.6179671288	24.1717679501
HEATMAP	10	timestep_fine	23.6321160793	24.1840741634
HEATMAP	115	timestep_fine	23.6490159035	24.2060678005
HEATMAP	127	timestep_fine	23.6695671082	24.2148621082
HEATMAP	104	timestep_fine	23.6743159294	24.2301540375
HEATMAP	11	timestep_fine	23.686743021	24.2368218899
HEATMAP	116	timestep_fine	23.7043809891	24.2501111031
HEATMAP	105	timestep_fine	23.7293031216	24.2794120312
HEATMAP	0	timestep_fine	23.7250528336	24.2799079418
HEATMAP	12	timestep_fine	23.7427580357	24.2989058495
HEATMAP	117	timestep_fine	23.7584929466	24.3084509373
HEATMAP	1	timestep_fine	23.7790708542	24.3229649067
HEATMAP	13	timestep_fine	23.795997858	24.3412837982
HEATMAP	106	timestep_fine	23.7889101505	24.3678929806
HEATMAP	118	timestep_fine	23.8145549297	24.3771350384
HEATMAP	2	timestep_fine	23.8334369659	24.3816709518
HEATMAP	107	timestep_fine	23.843777895	24.3974888325
HEATMAP	14	timestep_fine	23.851539135	24.40666008
HEATMAP	119	timestep_fine	23.8682770729	24.4190599918
HEATMAP	3	timestep_fine	23.8889420033	24.4413502216
HEATMAP	15	timestep_fine	23.9043531418	24.4449460506
HEATMAP	108	timestep_fine	23.8997378349	24.4511058331
HEATMAP	120	timestep_fine	23.923938036	24.4758021832
HEATMAP	4	timestep_fine	23.9441819191	24.5023789406
HEATMAP	109	timestep_fine	23.9542188644	24.5061159134
HEATMAP	121	timestep_fine	23.9788560867	24.5255651474
HEATMAP	5	timestep_fine	23.9993588924	24.5588200092
HEATMAP	110	timestep_fine	24.009552002	24.5639350414
HEATMAP	122	timestep_fine	24.033149004	24.5816390514
HEATMAP	6	timestep_fine	24.0536510944	24.6028239727
HEATMAP	111	timestep_fine	24.0640261173	24.6217260361
HEATMAP	123	timestep_fine	24.0884940624	24.6401429176
HEATMAP	7	timestep_fine	24.1075360775	24.6558380127
HEATMAP	112	timestep_fine	24.1197710037	24.6703281403
HEATMAP	124	timestep_fine	24.1440939903	24.694314003
HEATMAP	8	timestep_fine	24.1629800797	24.7155718803
HEATMAP	113	timestep_fine	24.1755940914	24.7322509289
HEATMAP	125	timestep_fine	24.1983671188	24.7498841286
HEATMAP	9	timestep_fine	24.2183918953	24.7697899342
HEATMAP	114	timestep_fine	24.2297210693	24.7785360813
HEATMAP	126	timestep_fine	24.2532820702	24.8034720421
HEATMAP	10	timestep_fine	24.2733631134	24.8254511356
HEATMAP	115	timestep_fine	24.285089016	24.8415420055
HEATMAP	127	timestep_fine	24.3070800304	24.8534929752
HEATMAP	11	timestep_fine	24.3281328678	24.8770608902
HEATMAP	116	timestep_fine	24.3405170441	24.8852219582
HEATMAP	0	timestep_fine	24.3626220226	24.9197788239
HEATMAP	12	timestep_fine	24.3839650154	24.9395010471
HEATMAP	117	timestep_fine	24.3946559429	24.9464120865
HEATMAP	1	timestep_fine	24.4167249203	24.959695816
HEATMAP	13	timestep_fine	24.4372220039	24.9819128513
HEATMAP	118	timestep_fine	24.4507849216	25.0124230385
HEATMAP	2	timestep_fine	24.4708929062	25.0183620453
HEATMAP	14	timestep_fine	24.4922311306	25.0471689701
HEATMAP	119	timestep_fine	24.5042970181	25.0536010265
HEATMAP	3	timestep_fine	24.5262351036	25.0793662071
HEATMAP	15	timestep_fine	24.5449981689	25.0857150555
HEATMAP	120	timestep_fine	24.5596621037	25.1106331348
HEATMAP	4	timestep_fine	24.5823779106	25.1370620728
HEATMAP	121	timestep_fine	24.6142361164	25.1610450745
HEATMAP	5	timestep_fine	24.636895895	25.1962149143
HEATMAP	122	timestep_fine	24.6680338383	25.2162358761
HEATMAP	6	timestep_fine	24.6912438869	25.240031004
HEATMAP	123	timestep_fine	24.7233679295	25.2744879723
HEATMAP	7	timestep_fine	24.7451910973	25.293213129
HEATMAP	124	timestep_fine	24.7787008286	25.3290197849
HEATMAP	8	timestep_fine	24.8006038666	25.3530659676
HEATMAP	125	timestep_fine	24.8328351974	25.383710146
HEATMAP	9	timestep_fine	24.8558080196	25.4062848091
HEATMAP	126	timestep_fine	24.8876721859	25.4367110729
HEATMAP	10	timestep_fine	24.9101340771	25.462594986
HEATMAP	127	timestep_fine	24.9409561157	25.4852020741
HEATMAP	11	timestep_fine	24.9647438526	25.5145509243
HEATMAP	0	timestep_fine	24.9969890118	25.5499479771
HEATMAP	12	timestep_fine	25.0209219456	25.5766448975
HEATMAP	1	timestep_fine	25.0507719517	25.5958998203
HEATMAP	13	timestep_fine	25.0746498108	25.6200528145
HEATMAP	2	timestep_fine	25.1044280529	25.6515419483
HEATMAP	14	timestep_fine	25.1302611828	25.6857581139
HEATMAP	3	timestep_fine	25.1598050594	25.7115490437
HEATMAP	15	timestep_fine	25.183027029	25.7238600254
HEATMAP	4	timestep_fine	25.2151918411	25.7697799206
HEATMAP	5	timestep_fine	25.2699508667	25.8288218975
HEATMAP	6	timestep_fine	25.3241999149	25.8729789257
HEATMAP	7	timestep_fine	25.3780791759	25.9261820316
HEATMAP	8	timestep_fine	25.4335038662	25.9865009785
HEATMAP	9	timestep_fine	25.4890358448	26.0384910107
HEATMAP	10	timestep_fine	25.5433020592	26.0956161022
HEATMAP	11	timestep_fine	25.5979459286	26.1480720043
HEATMAP	12	timestep_fine	25.6542069912	26.2100219727
HEATMAP	13	timestep_fine	25.7079539299	26.2534308434
HEATMAP	14	timestep_fine	25.7635240555	26.3184800148
HEATMAP	15	timestep_fine	25.8162841797	26.3567399979

